Gain More for Less: The Surprising Benefits of QoS Management in Constrained NDN Networks

Quality of Service (QoS) in the IP world mainly manages forwarding resources, i.e., link capacities and buffer spaces. In addition, Information Centric Networking (ICN) offers resource dimensions such as in-network caches and forwarding state. In constrained wireless networks, these resources are scarce with a potentially high impact due to lossy radio transmission. In this paper, we explore the two basic service qualities (i) prompt and (ii) reliable traffic forwarding for the case of NDN. The resources we take into account are forwarding and queuing priorities, as well as the utilization of caches and of forwarding state space. We treat QoS resources not only in isolation, but correlate their use on local nodes and between network members. Network-wide coordination is based on simple, predefined QoS code points. Our findings indicate that coordinated QoS management in ICN is more than the sum of its parts and exceeds the impact QoS can have in the IP world.

==> data/baseline_sa_config1_pit5_CS5.csv <==
0 169 169
1 169 169
2 172 171
3 169 170
4 171 170
5 170 171
6 171 171
7 172 172
8 170 169
9 174 174
10 507 88
11 579 80
12 552 80
13 584 77
14 569 75
15 605 64
16 566 83
17 597 81
18 521 111
19 170 171
20 172 172


==> data/baseline_sa_config3_pit5_CS5.csv <==
0 169 169
1 169 169
2 171 171
3 170 170
4 171 170
5 170 171
6 171 171
7 172 172
8 170 169
9 173 174
10 441 114
11 466 123
12 488 112
13 477 122
14 528 101
15 501 107
16 413 129
17 490 121
18 334 147
19 172 171
20 171 172


==> data/boxconfig1.csv <==
    m3-99    m3-104    m3-112    m3-115     m3-94    m3-122    m3-129     m3-90    m3-142    m3-149     m3-86     m3-80    m3-157    m3-166     m3-76     m3-70    m3-175      m3-1      m3-6      m3-9     m3-15     m3-24     m3-20     m3-34     m3-30     m3-40     m3-47     m3-54     m3-60     m3-65
   19.880    18.989    19.877    20.783    20.547    44.697    44.946    45.722    68.980    66.902    70.585    69.678    92.836    93.994    94.939    97.652   114.483   121.924   147.560   147.015   174.949   199.709   203.680   224.561   224.277   248.899   272.174   277.807   299.385   301.009
   20.504    20.026    20.242    20.934    20.780    45.280    45.787    45.832    70.040    69.835    70.822    71.027    93.403    94.599    95.441    97.862   118.180   122.495   148.618   148.697   175.994   201.405   203.810   227.039   228.161   249.475   276.545   278.685   301.852   301.595
   20.558    20.090    20.348    21.033    21.097    45.480    45.880    45.930    70.163    70.575    71.648    71.332    93.697    94.733    95.903    97.905   118.495   122.962   149.879   148.804   176.689   201.842   204.445   227.585   228.248   249.873   277.868   278.965   302.875   303.950
   20.701    20.213    20.481    21.067    21.766    45.648    45.930    45.984    70.614    70.751    72.077    71.828    94.651    94.983    96.023    97.961   118.673   123.022   150.040   148.983   176.966   202.025   204.673   228.299   228.659   251.668   277.928   279.297   304.852   305.695
   20.765    20.488    20.854    21.231    21.781    45.696    45.932    46.006    70.792    70.806    72.265    71.875    94.743    95.333    96.189    98.051   119.027   123.973   150.558   149.783   177.675   202.094   204.924   228.476   228.672   252.102   278.962   280.656   305.458   305.833
   20.888    20.556    20.863    21.259    21.828    45.728    45.934    46.040    70.921    70.864    72.403    71.942    94.934    95.541    96.350    98.903   120.185   124.797   150.950   149.991   177.741   203.199   205.663   228.622   229.528   252.142   278.963   281.189   305.504   306.722
   20.938    20.705    20.943    21.367    21.863    45.861    45.988    46.385    70.960    70.937    72.466    71.947    95.001    95.602    97.023    99.088   120.554   125.039   151.694   150.195   177.888   204.610   206.073   228.844   230.388   252.828   280.123   281.567   305.993   307.792
   20.964    20.745    21.093    21.380    21.914    45.894    45.990    46.841    71.047    70.959    72.539    71.956    95.433    95.685    97.283    99.876   120.849   125.071   151.923   151.973   178.884   205.216   206.790   230.602   230.539   253.074   280.700   281.905   306.237   308.976
   20.975    20.822    21.234    21.430    21.982    45.904    45.990    46.852    71.056    71.068    72.616    71.957    95.505    95.837    97.470    99.954   120.888   125.492   152.183   152.023   179.219   205.250   206.945   231.041   231.168   254.897   280.946   282.155   306.577   309.133
   21.096    20.922    21.445    21.642    21.996    45.973    46.026    46.907    71.130    71.249    72.643    72.117    95.687    95.847    97.617    99.970   120.967   125.653   152.560   152.286   179.336   205.416   207.181   231.061   232.098   255.614   281.758   282.795   306.763   309.366
   21.158    21.024    21.467    21.679    22.001    46.031    46.146    46.916    71.262    71.730    72.653    72.416    95.807    95.918    97.835    99.984   121.087   125.918   152.669   152.732   179.691   205.453   207.419   231.723   232.101   256.890   281.763   282.816   306.833   309.783
   21.164    21.051    21.482    21.744    22.022    46.055    46.197    46.922    71.286    71.772    72.694    72.819    95.890    95.921    98.050   100.000   121.331   126.006   152.720   153.134   179.935   206.053   207.559   232.750   232.286   257.377   281.785   283.160   306.987   310.319
   21.295    21.067    21.562    21.781    22.046    46.143    46.429    46.937    71.333    71.831    72.795    72.923    95.907    96.016    98.171   100.003   121.423   126.128   152.838   153.438   179.998   206.440   207.755   232.892   232.934   257.602   281.960   283.183   308.821   310.771
   21.361    21.067    21.589    21.862    22.100    46.504    46.472    46.970    71.443    71.898    72.908    72.923    95.938    96.247    98.313   100.041   121.674   126.749   152.883   153.811   180.027   207.023   208.564   233.148   233.120   257.648   282.300   283.624   309.018   310.928
   21.430    21.093    21.614    21.873    22.134    46.509    46.519    46.997    71.458    71.912    72.948    72.928    96.087    96.354    98.420   100.096   121.769   127.095   152.898   153.954   180.046   207.043   208.569   233.895   233.174   257.715   282.542   283.839   309.271   311.219
   21.513    21.231    21.617    21.874    22.148    46.560    46.640    46.997    71.485    71.940    72.980    72.963    96.205    96.470    98.472   100.497   121.830   127.661   152.907   154.034   181.137   207.910   208.684   233.965   233.287   257.773   282.707   284.021   309.837   311.257
   21.513    21.269    21.681    21.905    22.286    46.586    46.666    47.001    71.539    71.996    73.315    72.965    96.236    96.478    98.537   100.659   121.841   127.796   153.292   154.284   181.354   208.254   208.699   234.774   233.953   257.985   283.835   284.094   310.757   311.665
   21.524    21.377    21.691    21.910    22.375    46.603    46.667    47.082    71.594    72.018    73.485    72.965    96.398    96.492    98.553   100.922   121.857   127.806   153.363   154.381   182.117   208.290   209.007   234.919   233.981   258.006   283.923   284.405   311.127   311.699
   21.570    21.423    21.695    21.928    22.426    46.607    46.832    47.097    71.750    72.025    73.540    72.998    96.420    96.631    98.644   101.009   121.863   127.903   153.493   154.693   182.810   208.986   209.140   235.781   234.058   258.017   285.540   284.672   311.267   311.727
   21.624    21.449    21.729    21.930    22.504    46.641    46.871    47.117    71.777    72.128    73.650    72.999    96.453    96.704    98.769   101.038   121.891   127.955   153.650   154.957   182.965   209.570   209.232   235.835   234.091   258.019   285.722   284.813   311.362   311.810
   21.643    21.455    21.735    21.948    22.512    46.656    46.880    47.130    71.779    72.132    73.663    73.020    96.762    96.759    98.793   101.078   122.014   127.986   153.800   154.982   183.055   209.857   209.661   235.891   234.301   258.960   286.413   286.124   311.870   311.941
   21.661    21.507    21.744    21.967    22.567    46.658    46.905    47.364    71.784    72.350    73.713    73.025    96.764    96.871    98.897   101.746   122.152   128.482   154.546   155.030   183.085   210.525   209.761   235.960   234.504   258.996   288.229   286.185   312.331   312.589
   21.670    21.511    21.754    21.969    22.629    46.734    46.937    47.471    71.814    72.386    73.731    73.031    97.028    96.979    98.937   101.849   122.154   128.856   154.806   155.055   183.670   210.974   209.784   235.971   234.852   259.077   288.864   286.254   312.751   312.907
   21.672    21.540    21.849    21.971    22.667    46.748    46.944    47.581    71.889    72.473    73.765    73.033    97.035    97.029    99.298   101.877   122.426   128.872   154.903   155.841   183.889   211.173   209.866   235.981   235.116   259.162   289.992   286.385   313.015   313.048
   21.673    21.553    21.864    21.973    22.697    46.761    46.981    47.606    71.925    72.485    73.885    73.055    97.052    97.199    99.315   101.883   122.647   128.922   154.922   155.945   184.553   211.284   209.889   236.590   235.857   259.915   290.029   286.877   313.526   313.277
   21.729    21.583    21.909    21.986    22.706    46.861    47.014    47.746    71.952    72.610    73.886    73.623    97.071    97.313    99.409   101.910   122.717   128.976   154.931   156.079   185.073   211.823   210.060   236.718   236.898   259.939   290.327   287.182   313.642   313.448
   21.734    21.597    21.910    21.997    22.716    46.881    47.040    47.791    71.961    72.748    73.929    73.703    97.142    97.447    99.470   101.931   122.792   129.042   155.026   156.832   185.157   211.894   210.151   236.723   236.921   259.992   290.382   288.502   314.929   313.460
   21.794    21.608    21.911    22.022    22.752    46.898    47.049    47.819    72.113    72.749    73.964    73.783    97.205    97.492    99.497   101.943   122.848   129.550   155.052   156.834   185.215   211.942   210.155   236.906   236.949   260.439   290.545   288.835   315.210   314.019
   21.796    21.650    21.912    22.037    22.754    46.931    47.059    47.839    72.143    72.770    74.122    73.803    97.207    97.524    99.589   102.056   122.863   129.900   155.124   157.052   185.658   212.607   210.339   236.951   237.191   260.642   291.051   288.997   315.334   314.512
   21.849    21.657    21.914    22.038    22.784    46.944    47.063    47.852    72.155    72.779    74.259    73.811    97.311    97.594    99.593   102.220   122.871   130.004   155.143   157.830   185.850   212.707   210.860   237.173   237.214   261.022   291.438   289.120   316.244   314.521
   21.869    21.679    21.966    22.057    22.788    47.222    47.132    47.884    72.167    72.811    74.377    73.849    97.450    97.639    99.629   102.360   122.894   130.224   155.575   157.919   185.864   214.591   210.879   237.204   237.652   261.513   291.828   289.259   316.979   314.620
   21.888    21.708    21.988    22.058    22.814    47.267    47.166    47.910    72.281    72.865    74.426    73.873    97.460    97.645    99.646   102.581   122.922   130.229   155.694   157.945   186.000   214.648   210.906   237.521   237.845   261.732   291.867   289.557   316.999   314.622
   21.909    21.713    21.998    22.091    22.860    47.304    47.234    47.915    72.374    72.876    74.442    73.893    97.507    97.655    99.706   102.866   122.929   130.685   155.764   158.165   186.221   214.700   211.058   237.526   237.893   261.813   292.387   289.765   317.559   314.771
   21.940    21.741    22.004    22.103    22.864    47.323    47.369    47.986    72.486    72.930    74.518    73.916    97.533    97.842    99.724   102.902   122.987   130.824   156.099   159.043   186.745   214.812   211.167   237.543   238.436   262.248   292.486   291.153   317.806   315.765
   21.946    21.749    22.009    22.129    22.871    47.367    47.408    48.002    72.493    72.936    74.571    74.015    97.590    97.875    99.928   102.981   123.044   130.887   156.158   159.170   186.869   215.090   211.290   237.837   238.711   262.889   293.244   291.394   318.208   316.324
   21.948    21.770    22.013    22.190    22.878    47.405    47.527    48.010    72.556    72.999    74.584    74.031    97.601    97.882    99.934   102.985   123.073   130.898   156.469   159.243   186.901   215.117   211.479   237.901   238.920   263.495   293.383   292.214   318.781   316.659
   21.949    21.775    22.023    22.194    22.880    47.481    47.607    48.046    72.601    73.012    74.630    74.054    97.752    97.902    99.956   103.020   123.303   130.908   156.532   159.753   186.945   215.144   211.724   237.913   239.695   264.108   293.933   292.523   319.825   317.134
   21.953    21.797    22.031    22.209    22.883    47.498    47.647    48.079    72.685    73.018    74.631    74.128    97.753    97.953   100.119   103.625   123.344   130.932   156.806   160.114   186.973   215.276   211.831   238.001   240.082   264.129   294.131   292.727   321.616   317.262
   21.967    21.818    22.032    22.279    22.894    47.535    47.652    48.118    72.703    73.030    74.656    74.131    97.793    98.004   100.172   103.649   123.554   130.962   157.582   160.142   186.993   215.342   212.031   238.578   240.397   265.041   294.586   293.612   322.153   317.480
   21.970    21.818    22.041    22.302    22.898    47.538    47.671    48.124    72.763    73.059    74.657    74.306    97.808    98.041   100.209   103.700   123.574   130.985   157.738   160.238   187.009   215.396   212.039   238.894   240.593   265.045   294.793   293.761   322.227   317.622
   22.011    21.822    22.059    22.344    22.903    47.553    47.765    48.202    72.801    73.159    74.658    74.513    97.826    98.057   100.337   103.800   123.626   130.994   158.185   161.000   187.897   215.906   212.052   239.181   240.600   265.254   295.097   293.797   322.801   317.713
   22.017    21.846    22.069    22.399    22.904    47.611    47.778    48.241    72.819    73.176    74.673    74.514    97.846    98.075   100.353   103.842   123.627   131.029   158.567   161.036   187.919   216.161   212.056   239.653   240.619   265.789   295.139   294.065   322.821   317.715
   22.031    21.860    22.071    22.449    22.908    47.613    47.803    48.262    72.831    73.263    74.679    74.551    97.847    98.083   100.445   103.917   123.640   131.271   158.623   161.048   188.011   217.873   212.165   239.837   240.815   266.110   295.230   294.073   322.841   317.724
   22.045    21.867    22.077    22.453    22.916    47.622    47.809    48.456    72.832    73.269    74.688    74.668    97.864    98.102   100.473   103.918   123.673   131.624   158.837   161.678   188.295   218.280   212.848   240.148   240.834   266.735   295.941   295.338   322.901   318.224
   22.064    21.888    22.081    22.478    22.916    47.628    47.855    48.495    72.847    73.275    74.701    74.680    97.871    98.118   100.641   103.923   123.695   131.797   159.011   161.731   188.409   218.439   213.028   241.051   240.861   266.872   296.852   295.582   322.912   318.557
   22.069    21.932    22.116    22.496    22.932    47.628    47.927    48.641    72.859    73.289    74.746    74.698    97.877    98.175   100.663   103.991   123.705   131.899   159.333   162.781   188.423   218.614   213.051   241.166   240.920   267.201   296.881   296.040   322.955   318.965
   22.084    21.965    22.120    22.499    22.933    47.642    47.943    48.691    72.868    73.313    74.752    74.705    97.905    98.284   100.742   104.027   123.715   131.926   159.478   163.671   189.918   219.047   213.074   241.251   242.218   267.254   297.277   296.271   323.253   319.274
   22.123    21.983    22.156    22.505    22.938    47.705    47.945    48.754    72.884    73.323    74.762    74.735    97.997    98.400   100.785   104.080   123.726   132.125   159.577   163.909   190.270   219.303   213.113   241.986   242.319   267.303   298.125   296.315   324.063   319.722
   22.124    21.988    22.159    22.533    22.940    47.739    47.945    48.772    72.895    73.387    74.768    74.753    98.021    98.431   100.917   104.113   123.755   132.180   159.764   164.092   190.895   219.690   213.194   242.374   242.968   268.026   298.636   296.886   324.225   320.019
   22.177    22.002    22.169    22.539    22.950    47.751    47.954    48.795    72.896    73.407    74.772    74.792    98.065    98.482   101.014   104.171   123.813   132.405   159.948   164.495   190.905   219.856   213.440   242.375   243.102   268.809   298.861   296.956   324.229   320.029
   22.180    22.053    22.202    22.570    22.951    47.753    47.955    48.825    72.899    73.422    74.813    74.823    98.075    98.503   101.105   104.217   123.863   132.487   160.842   164.557   191.049   220.269   213.883   242.387   243.833   268.946   299.402   297.295   324.817   320.248
   22.204    22.057    22.226    22.582    22.957    47.757    47.957    48.844    72.917    73.500    74.840    74.824    98.166    98.520   101.170   104.613   123.875   132.710   161.058   164.568   191.134   220.302   213.888   242.768   244.061   269.130   299.485   297.346   324.905   321.986
   22.230    22.060    22.233    22.604    22.959    47.760    47.962    48.866    72.930    73.579    74.844    74.832    98.225    98.531   101.307   104.686   123.884   132.738   161.140   164.724   191.352   220.792   214.182   242.837   244.071   269.261   299.648   297.563   324.948   322.695
   22.263    22.083    22.236    22.616    22.963    47.762    47.963    48.888    72.958    73.591    74.861    74.860    98.254    98.595   101.560   104.762   123.912   132.810   161.705   164.853   191.423   220.948   215.103   242.857   244.191   269.614   299.939   297.951   325.084   322.711
   22.268    22.100    22.253    22.626    22.979    47.767    47.978    48.905    73.003    73.661    74.886    74.860    98.255    98.634   101.585   104.837   124.006   132.955   161.909   164.876   191.871   221.031   216.009   242.981   244.219   269.946   301.012   298.825   325.336   323.011
   22.300    22.107    22.259    22.686    22.979    47.803    47.979    48.907    73.011    73.710    74.897    74.861    98.350    98.671   101.603   104.951   124.084   132.984   162.248   164.942   192.025   221.153   216.072   243.463   244.479   270.271   301.077   299.261   325.521   323.506
   22.380    22.139    22.265    22.711    22.980    47.883    47.992    48.926    73.020    73.784    74.904    74.865    98.403    98.683   101.697   105.251   124.195   132.993   162.875   164.986   192.099   221.482   216.668   243.559   244.517   270.866   301.389   299.378   325.585   323.558
   22.417    22.159    22.285    22.713    22.983    47.898    47.992    48.930    73.023    73.792    74.915    74.907    98.418    98.725   101.751   105.632   124.381   133.116   163.716   164.992   192.218   222.159   216.727   243.582   244.554   270.869   302.094   300.368   325.717   323.693
   22.442    22.177    22.285    22.725    22.988    47.904    47.996    48.937    73.033    73.803    75.102    74.948    98.453    98.851   101.803   105.776   124.403   133.173   163.945   165.509   192.735   222.312   217.048   243.756   244.817   271.062   302.276   300.433   325.959   323.826
   22.445    22.178    22.339    22.733    22.991    47.905    47.999    48.942    73.084    73.887    75.126    74.964    98.600    98.864   101.804   105.881   124.464   133.211   164.199   166.038   192.782   222.344   217.211   244.020   244.951   271.077   302.416   300.523   326.179   323.968
   22.479    22.194    22.348    22.737    22.993    47.910    48.003    48.948    73.189    73.890    75.170    75.007    98.604    98.866   101.807   105.960   124.489   133.341   164.480   166.870   192.967   222.694   217.872   244.205   245.176   271.216   302.640   301.798   326.292   323.982
   22.482    22.200    22.401    22.750    22.997    47.918    48.006    48.961    73.293    73.893    75.200    75.034    98.671    98.866   101.809   105.968   124.537   133.852   164.520   166.899   194.005   222.768   218.583   244.728   245.971   271.950   303.350   302.225   326.701   324.905
   22.483    22.320    22.404    22.759    23.002    47.921    48.017    48.964    73.342    73.911    75.355    75.051    98.774    98.883   101.895   105.971   124.603   134.517   164.669   167.135   194.103   223.195   218.728   245.021   246.024   272.015   303.456   302.820   327.229   325.388
   22.490    22.331    22.425    22.770    23.005    47.926    48.018    48.966    73.369    73.978    75.363    75.061    98.831    98.899   101.951   105.975   124.648   134.634   164.724   167.331   194.588   223.238   219.012   245.159   247.200   272.019   304.982   303.082   327.667   325.531
   22.511    22.333    22.448    22.783    23.005    47.950    48.021    48.976    73.393    73.991    75.491    75.108    98.860    99.110   102.134   105.986   124.662   134.836   164.745   167.974   194.677   223.328   219.850   245.230   247.250   272.758   305.133   304.084   328.676   325.849
   22.514    22.333    22.466    22.784    23.006    47.957    48.050    48.980    73.426    74.006    75.514    75.200    98.862    99.183   102.304   106.082   124.746   134.837   164.873   168.134   195.720   224.287   219.898   245.232   247.471   272.872   305.400   304.277   329.629   326.067
   22.522    22.341    22.467    22.788    23.012    47.963    48.051    48.995    73.450    74.016    75.622    75.269    98.893    99.186   102.399   106.633   124.756   134.845   165.010   168.197   195.850   225.554   220.161   247.375   247.826   272.949   305.867   304.759   329.737   326.377
   22.524    22.381    22.478    22.789    23.012    47.969    48.084    49.031    73.452    74.043    75.633    75.287    98.918    99.224   102.449   106.880   124.760   134.868   166.054   168.707   195.963   225.719   220.616   247.956   248.121   274.049   306.132   305.485   330.291   326.432
   22.584    22.407    22.480    22.809    23.019    47.983    48.096    49.065    73.460    74.057    75.638    75.373    99.145    99.242   102.547   106.896   124.774   134.880   166.186   168.837   195.970   225.810   221.418   248.839   248.455   274.127   306.325   306.125   330.320   326.751
   22.593    22.409    22.480    22.814    23.040    47.989    48.108    49.184    73.485    74.099    75.652    75.404    99.159    99.269   102.638   107.015   124.786   134.932   166.862   168.868   196.090   225.881   221.864   248.877   248.771   274.136   306.587   306.303   330.596   326.765
   22.593    22.435    22.482    22.836    23.055    48.090    48.167    49.210    73.521    74.191    75.671    75.478    99.258    99.301   102.652   107.848   124.807   134.979   167.295   168.896   196.560   225.952   221.935   249.492   249.925   274.449   307.201   306.694   330.599   326.982
   22.604    22.460    22.483    22.845    23.055    48.103    48.338    49.267    73.563    74.241    75.684    75.802    99.277    99.314   102.668   107.976   124.810   134.980   167.456   168.971   196.594   225.966   222.112   250.230   252.913   275.200   308.225   306.699   331.302   327.193
   22.643    22.463    22.492    22.849    23.081    48.147    48.398    49.306    73.607    74.265    75.788    75.827    99.352    99.315   102.697   108.027   124.822   134.987   167.637   169.170   196.935   226.370   222.171   251.783   252.924   275.822   308.269   306.941   331.476   327.218
   22.659    22.464    22.512    22.849    23.092    48.164    48.485    49.481    73.632    74.266    75.791    75.924    99.379    99.344   102.701   108.037   124.848   134.994   167.649   169.187   196.962   226.738   222.237   251.837   253.964   276.300   308.494   307.004   331.549   327.928
   22.668    22.464    22.517    22.854    23.112    48.205    48.509    49.536    73.669    74.268    75.847    75.926    99.410    99.353   102.719   108.058   124.853   135.160   168.169   169.732   197.026   227.231   222.722   251.934   254.172   276.351   308.694   307.030   331.601   328.082
   22.687    22.471    22.530    22.857    23.236    48.224    48.558    49.574    73.704    74.292    75.850    75.931    99.487    99.430   102.731   108.114   124.855   135.473   168.304   169.818   197.160   227.357   222.905   252.309   254.223   276.647   308.909   307.087   332.626   329.096
   22.691    22.502    22.541    22.860    23.244    48.233    48.563    49.616    73.725    74.299    75.865    75.944    99.495    99.546   102.743   108.282   124.919   135.913   168.419   169.861   197.427   227.890   223.085   252.679   254.320   276.808   308.982   307.640   332.933   330.015
   22.699    22.533    22.541    22.873    23.377    48.290    48.598    49.624    73.726    74.306    75.898    75.954    99.573    99.547   102.747   108.341   125.008   135.939   168.889   169.930   197.878   228.146   223.277   252.845   255.158   277.006   309.035   307.715   334.046   330.243
   22.703    22.538    22.547    22.878    23.632    48.304    48.612    49.634    73.734    74.358    75.912    75.966    99.579    99.566   102.764   108.432   125.025   135.939   168.928   169.983   198.065   228.298   223.615   252.860   255.604   277.196   309.186   308.681   334.055   330.728
   22.703    22.567    22.549    22.882    23.680    48.327    48.616    49.682    73.745    74.394    75.936    75.976    99.626    99.601   102.792   108.635   125.082   135.952   169.675   170.011   198.867   228.399   223.633   253.024   255.874   277.905   309.836   308.787   334.253   330.976
   22.714    22.569    22.566    22.895    23.684    48.377    48.685    49.758    73.757    74.397    75.940    76.001    99.712    99.602   102.806   108.687   125.209   136.072   169.732   170.121   199.663   228.500   224.986   253.192   256.065   279.199   310.402   309.687   334.752   331.289
   22.721    22.574    22.566    22.898    23.696    48.397    48.718    49.763    73.784    74.457    75.957    76.006    99.723    99.625   102.811   108.871   125.226   136.245   170.109   170.329   199.807   228.535   225.242   253.268   257.276   279.378   310.600   310.225   334.872   332.570
   22.734    22.574    22.581    22.908    23.721    48.397    48.747    49.766    73.824    74.467    75.973    76.010    99.735    99.643   102.870   108.922   125.313   136.821   170.382   170.860   199.812   229.151   225.343   253.433   257.372   279.592   310.840   310.457   335.118   332.724
   22.737    22.580    22.587    22.908    23.725    48.400    48.750    49.801    73.826    74.471    75.982    76.019    99.761    99.697   102.992   109.778   125.332   136.864   170.514   170.939   199.844   229.940   225.630   253.632   257.473   281.061   311.278   310.799   335.238   332.765
   22.739    22.593    22.680    22.913    23.730    48.401    48.778    49.813    73.831    74.481    76.006    76.026    99.795    99.717   103.049   109.821   125.460   136.901   170.551   171.017   200.083   229.946   226.062   253.653   257.915   281.298   311.769   311.420   335.950   333.286
   22.741    22.596    22.719    22.914    23.732    48.404    48.785    49.814    73.915    74.526    76.040    76.035    99.799    99.730   103.057   109.876   125.494   136.927   170.556   171.048   202.110   230.192   226.257   254.061   258.670   281.455   312.133   311.597   338.732   333.328
   22.745    22.608    22.720    22.922    23.735    48.434    48.814    49.814    73.933    74.555    76.044    76.046    99.810    99.732   103.112   109.935   125.498   136.947   171.019   172.025   202.795   230.296   226.723   254.259   258.832   281.561   312.134   312.224   339.781   334.370
   22.753    22.623    22.725    22.925    23.737    48.441    48.818    49.825    73.943    74.577    76.050    76.080    99.813    99.755   103.117   109.979   125.567   137.132   171.935   172.038   202.945   231.197   226.906   254.924   259.928   281.840   312.393   312.418   340.349   334.897
   22.754    22.644    22.725    22.927    23.760    48.443    48.819    49.864    73.946    74.595    76.067    76.184    99.849    99.760   103.197   110.001   125.623   137.494   172.674   172.124   202.969   231.297   227.062   255.080   260.550   281.954   312.834   312.859   340.514   335.223
   22.759    22.652    22.761    22.928    23.770    48.456    48.831    49.875    73.966    74.650    76.164    76.200    99.923    99.766   103.203   110.056   125.634   137.843   172.924   172.881   203.007   232.058   228.595   255.116   260.622   282.136   313.746   313.996   341.265   335.417
   22.760    22.659    22.782    22.928    23.770    48.461    48.833    49.917    73.968    74.650    76.179    76.426    99.936    99.791   103.352   110.770   125.711   137.888   173.180   173.022   203.090   232.406   228.736   255.156   260.912   282.446   315.378   314.805   341.746   335.702
   22.782    22.669    22.796    22.932    23.803    48.479    48.839    49.926    73.980    74.692    76.201    76.575    99.949    99.804   103.370   110.777   125.753   137.941   173.479   173.162   203.128   232.914   230.105   256.069   261.871   282.466   316.649   315.642   343.013   335.987
   22.792    22.672    22.803    22.940    23.806    48.517    48.847    49.929    74.051    74.723    76.205    76.601    99.962    99.810   103.375   110.872   125.757   138.057   173.687   173.687   203.754   233.533   230.875   256.110   262.520   282.706   317.214   316.232   343.419   336.907
   22.792    22.683    22.805    22.950    23.808    48.523    48.851    49.932    74.060    74.753    76.306    76.734   100.004    99.816   103.385   110.959   125.763   138.710   173.731   173.985   203.840   233.683   230.998   256.871   262.719   283.021   317.483   316.512   344.773   336.973
   22.796    22.699    22.805    22.952    23.816    48.530    48.867    49.946    74.121    74.755    76.311    76.755   100.025    99.820   103.439   110.998   125.810   138.735   173.852   174.678   203.996   234.128   231.158   256.949   263.041   283.235   317.944   316.780   346.709   337.172
   22.797    22.700    22.807    22.953    23.821    48.542    48.869    49.960    74.134    74.763    76.359    76.849   100.038    99.887   103.493   111.047   125.861   138.884   173.866   174.697   204.135   234.186   231.590   257.468   265.377   283.491   319.369   316.977   346.979   337.731
   22.797    22.712    22.813    22.958    23.843    48.549    48.872    49.963    74.137    74.763    76.400    76.860   100.091    99.896   103.611   111.058   125.864   138.991   174.498   174.711   204.778   234.621   231.637   257.482   265.767   283.505   319.833   317.937   347.055   338.273
   22.798    22.720    22.821    22.958    23.848    48.551    48.883    49.971    74.163    74.777    76.427    76.883   100.099    99.911   103.692   111.758   125.879   139.106   174.927   174.718   204.851   235.022   231.640   257.645   265.856   283.974   320.897   318.786   348.193   339.356
   22.806    22.726    22.824    22.968    23.858    48.562    48.912    49.980    74.174    74.778    76.428    76.902   100.372    99.933   103.783   111.872   125.898   139.891   174.928   174.728   204.896   235.584   231.806   257.678   265.913   283.999   321.225   319.165   348.995   340.092
   22.816    22.729    22.828    22.983    23.861    48.580    48.972    49.988    74.191    74.786    76.522    76.926   100.394    99.959   103.792   111.937   125.927   140.722   175.160   174.753   205.944   235.969   231.998   257.701   266.110   284.156   322.439   319.685   350.159   340.302
   22.824    22.753    22.836    22.991    23.876    48.605    48.973    49.999    74.197    74.796    76.539    76.945   100.445    99.972   103.820   112.732   125.929   140.777   175.280   174.889   206.529   236.264   232.860   257.729   266.740   284.409   322.827   319.885   354.882   340.660
   22.830    22.764    22.851    22.991    23.878    48.620    48.979    50.000    74.263    74.803    76.560    76.963   100.496    99.972   104.247   113.007   125.953   140.957   175.725   174.979   206.726   236.680   233.938   258.136   267.038   285.039   323.517   320.089   357.874   340.774
   22.840    22.767    22.851    22.999    23.881    48.621    48.981    50.001    74.346    74.805    76.574    76.969   100.526    99.979   104.272   113.045   125.958   140.963   175.779   175.000   206.857   236.837   234.147   258.719   267.287   285.089   323.549   320.885   359.134   341.089
   22.854    22.776    22.855    23.000    23.887    48.650    48.982    50.011    74.392    74.819    76.647    76.971   100.631    99.989   104.338   113.060   126.037   141.039   175.855   175.025   206.914   236.952   234.212   258.818   267.327   285.421   323.648   321.257   359.163   341.726
   22.877    22.777    22.855    23.013    23.888    48.674    48.985    50.022    74.415    74.833    76.668    76.989   100.635   100.074   104.525   113.716   126.058   141.267   176.492   175.753   207.666   237.657   234.379   259.068   267.410   285.690   324.087   321.410   361.206   342.041
   22.882    22.783    22.857    23.016    23.889    48.744    48.989    50.027    74.432    74.859    76.673    77.052   100.727   100.160   104.590   113.728   126.061   141.281   176.741   176.254   207.863   238.218   234.913   259.240   268.269   287.112   325.326   321.877   361.972   342.053
   22.888    22.786    22.864    23.040    23.890    48.807    48.994    50.049    74.468    74.859    76.689    77.179   100.749   100.270   104.615   113.759   126.075   141.292   177.060   176.317   207.896   238.385   234.918   259.718   268.674   287.190   326.287   322.047   362.967   342.105
   22.896    22.789    22.868    23.043    23.898    48.811    49.002    50.084    74.475    74.865    76.700    77.220   100.771   100.370   104.657   113.941   126.097   141.655   177.075   176.394   207.899   238.407   235.859   259.737   268.732   287.503   327.691   322.127   363.640   342.825
   22.901    22.799    22.881    23.047    23.903    48.831    49.005    50.093    74.553    74.865    76.736    77.297   100.815   100.438   104.682   113.943   126.212   141.952   177.386   176.752   208.019   238.426   236.307   260.204   268.767   287.931   327.840   323.650   364.763   344.799
   22.902    22.802    22.896    23.055    23.910    48.836    49.023    50.094    74.554    74.872    76.746    77.557   100.841   100.484   104.755   113.946   126.293   141.990   177.759   176.833   208.062   238.566   236.433   260.264   268.854   288.466   328.467   324.697   366.300   346.199
   22.902    22.808    22.906    23.062    23.913    48.846    49.029    50.108    74.555    74.880    76.771    77.578   100.865   100.528   104.757   113.983   126.364   142.026   177.817   177.264   208.088   238.986   236.887   261.829   269.058   288.720   328.561   324.790   367.300   346.309
   22.906    22.813    22.916    23.093    23.918    48.856    49.054    50.125    74.583    74.884    76.787    77.726   100.875   100.539   104.788   114.914   126.413   142.738   178.618   177.856   208.779   239.185   237.162   262.113   269.120   288.967   328.931   325.009   369.657   346.547
   22.907    22.813    22.928    23.093    23.923    48.858    49.073    50.126    74.597    74.890    76.826    77.787   100.879   100.565   104.827   114.972   126.435   142.862   178.868   178.686   208.792   239.238   238.115   262.274   269.471   289.805   329.579   325.256   369.745   347.131
   22.908    22.813    22.928    23.094    23.924    48.858    49.082    50.157    74.638    74.891    76.833    77.797   100.885   100.622   104.831   115.020   126.531   142.894   179.100   178.898   208.890   239.638   238.241   262.449   269.491   289.927   329.850   325.416   370.049   347.329
   22.913    22.814    22.955    23.142    23.925    48.862    49.093    50.161    74.662    74.894    76.918    77.869   100.906   100.646   104.835   115.571   126.539   143.043   179.488   178.900   208.897   240.373   238.576   262.587   269.938   290.823   330.038   325.911   371.093   347.488
   22.916    22.823    22.970    23.156    23.928    48.869    49.115    50.232    74.682    74.911    76.936    77.874   100.918   100.656   104.911   115.689   126.599   143.539   179.602   178.939   209.116   241.053   238.850   262.759   269.972   291.472   331.268   326.184   371.992   347.867
   22.926    22.827    22.972    23.184    23.928    48.877    49.120    50.232    74.684    74.916    76.938    77.923   100.925   100.688   104.952   115.976   126.664   143.750   179.720   180.626   209.613   241.199   238.852   263.015   270.866   291.925   332.110   326.757   372.181   348.328
   22.955    22.838    22.980    23.187    23.932    48.885    49.167    50.452    74.707    74.933    76.965    77.925   100.968   100.725   104.967   116.010   126.749   144.046   179.785   181.072   209.912   241.813   238.882   263.744   270.871   292.436   333.616   327.384   373.938   348.437
   22.979    22.871    22.981    23.206    23.941    48.891    49.199    50.600    74.711    74.933    76.969    77.930   100.974   100.754   105.020   116.376   126.769   144.076   179.840   181.125   210.006   242.851   239.081   264.097   271.750   292.832   335.719   328.874   374.398   350.132
   22.979    22.875    22.994    23.212    23.942    48.895    49.398    50.609    74.724    74.940    77.050    77.931   100.977   100.774   105.042   116.712   126.773   144.141   180.506   181.625   210.035   243.547   239.990   264.196   271.912   292.855   337.754   329.626   374.638   350.614
   22.981    22.881    22.998    23.217    23.944    48.898    49.419    50.642    74.805    74.944    77.141    77.947   100.985   100.787   105.069   116.858   126.796   144.820   180.524   183.003   210.826   244.173   240.895   264.357   271.981   293.005   340.279   331.645   375.186   351.343
   22.986    22.893    23.006    23.255    23.944    48.899    49.486    50.646    74.815    74.953    77.213    77.948   100.992   100.788   105.139   116.944   126.818   144.855   181.371   183.039   210.886   245.147   241.099   264.813   273.064   293.185   341.336   333.914   375.771   353.839
   22.999    22.899    23.007    23.278    23.950    48.916    49.510    50.660    74.832    74.968    77.323    77.952   101.096   100.788   105.164   117.022   126.893   145.082   181.403   183.808   210.927   245.247   242.725   264.837   274.087   293.302   342.878   334.102   376.895   353.886
   23.008    22.928    23.010    23.281    23.954    48.918    49.529    50.670    74.837    74.992    77.418    77.953   101.106   100.804   105.197   117.082   126.931   145.262   181.957   184.029   211.291   245.844   242.943   264.838   274.836   294.659   342.949   334.140   377.630   354.824
   23.011    22.937    23.017    23.291    23.956    48.946    49.533    50.721    74.843    74.993    77.626    77.957   101.110   100.827   105.292   117.627   126.940   145.398   182.041   184.765   211.717   245.881   243.029   265.092   274.955   294.892   347.803   337.141   380.297   354.953
   23.026    22.944    23.031    23.298    23.958    48.951    49.537    50.762    74.846    74.999    77.638    77.959   101.158   100.827   105.350   117.744   126.999   145.736   182.246   185.103   212.061   246.652   243.365   265.140   275.155   294.975   348.379   338.426   380.568   354.994
   23.026    22.951    23.072    23.306    23.958    48.959    49.554    50.771    74.881    75.028    77.706    77.962   101.178   100.830   105.415   117.937   127.051   145.901   182.285   185.422   212.091   246.925   243.432   265.184   275.288   295.864   348.861   338.975   380.732   355.313
   23.033    22.970    23.074    23.312    23.964    48.975    49.576    50.797    74.886    75.104    77.740    77.990   101.264   100.861   105.450   117.999   127.217   146.000   182.655   185.819   212.415   247.112   243.622   265.200   275.940   296.299   351.516   339.160   383.499   355.655
   23.064    22.975    23.098    23.380    23.970    48.975    49.580    50.825    74.900    75.109    77.833    78.000   101.297   100.868   105.455   118.033   127.254   146.017   182.820   185.953   212.914   249.915   244.090   265.304   276.068   297.439   351.647   339.736   385.128   356.334
   23.069    22.980    23.101    23.415    23.971    48.998    49.593    50.826    74.914    75.123    77.837    78.012   101.391   100.877   105.466   118.659   127.263   146.109   182.871   186.130   213.084   250.686   246.100   266.951   276.088   297.834   354.333   341.519   385.810   356.405
   23.092    22.982    23.147    23.459    23.972    49.007    49.604    50.829    74.934    75.123    77.857    78.025   101.392   100.887   105.612   118.731   127.361   146.277   182.921   186.779   213.613   250.902   246.231   267.829   276.115   297.883   355.159   341.979   386.192   356.476
   23.116    22.983    23.163    23.468    23.972    49.021    49.626    50.830    74.951    75.133    77.860    78.094   101.487   100.912   105.779   118.871   127.434   146.750   182.965   186.939   213.939   251.014   246.566   267.960   277.775   297.985   355.752   343.703   393.482   356.640
   23.148    22.989    23.173    23.522    23.975    49.057    49.642    50.834    74.958    75.240    77.874    78.097   101.599   100.916   105.843   118.937   127.441   146.981   183.310   187.559   214.081   252.596   246.699   268.287   279.030   298.248   356.175   343.745   393.633   357.155
   23.171    23.036    23.176    23.550    23.976    49.060    49.660    50.856    74.990    75.317    77.894    78.124   101.632   100.920   105.862   118.987   127.472   147.535   183.989   188.991   215.986   253.465   246.948   268.358   279.983   298.699   356.569   344.155   395.317   357.527
   23.174    23.042    23.211    23.572    23.978    49.104    49.676    50.856    75.021    75.368    77.952    78.128   101.644   100.947   105.897   119.082   127.522   147.743   184.692   190.905   216.054   253.701   248.982   268.898   280.493   298.828   357.247   344.295   396.144   357.555
   23.175    23.113    23.246    23.579    23.978    49.114    49.684    50.864    75.038    75.433    78.049    78.151   101.658   100.959   106.189   119.089   127.583   147.744   184.822   191.615   216.065   254.327   250.020   269.125   280.901   299.583   357.435   346.237   399.430   357.668
   23.176    23.137    23.261    23.602    23.979    49.143    49.698    50.871    75.056    75.463    78.252    78.193   101.715   100.991   106.477   119.184   127.583   147.874   185.687   191.761   216.420   254.994   250.171   269.842   281.190   300.185   372.953   348.216   400.012   359.033
   23.201    23.140    23.282    23.640    23.979    49.219    49.709    50.900    75.329    75.493    78.265    78.309   101.731   100.995   106.606   119.445   127.605   148.022   185.881   191.879   216.881   255.288   251.020   271.225   281.261   300.613   375.837   349.598   401.955   359.053
   23.203    23.177    23.328    23.641    23.982    49.273    49.717    50.902    75.355    75.529    78.357    78.368   101.740   101.005   106.748   119.882   127.611   149.618   186.022   191.890   217.018   256.146   251.353   271.327   281.999   301.149   376.224   350.421   409.035   359.094
   23.207    23.229    23.363    23.659    23.985    49.285    49.756    50.910    75.360    75.578    78.448    78.670   101.747   101.011   106.801   119.978   127.636   149.850   186.067   192.058   217.753   257.068   252.019   272.061   282.406   301.224   377.010   350.913   412.220   360.097
   23.226    23.233    23.366    23.700    23.985    49.291    49.758    50.910    75.374    75.600    78.454    78.670   101.803   101.026   106.827   120.009   127.738   149.967   186.469   192.644   218.946   260.591   252.031   272.640   282.918   302.466   378.508   354.472   412.666   360.917
   23.253    23.236    23.384    23.703    23.986    49.296    49.764    50.919    75.412    75.619    78.486    78.696   101.803   101.040   106.845   120.176   127.742   150.055   187.020   192.714   219.722   261.353   252.031   274.005   284.149   303.337   379.300   356.367   415.145   363.852
   23.274    23.268    23.416    23.703    23.987    49.363    49.812    50.935    75.450    75.621    78.536    78.723   101.808   101.071   106.938   120.830   127.750   150.373   187.494   192.746   219.873   262.812   253.031   274.174   284.168   307.977   397.151   357.253   417.986   364.049
   23.289    23.302    23.420    23.726    23.990    49.367    49.820    50.943    75.462    75.634    78.585    78.796   101.862   101.076   106.963   120.859   127.755   151.662   187.508   193.931   219.966   264.527   253.966   274.717   286.884   308.156   413.956   357.982   420.706   364.161
   23.304    23.308    23.433    23.730    23.992    49.384    49.823    50.959    75.475    75.647    78.703    78.822   101.877   101.083   107.037   120.905   127.771   151.702   187.898   193.934   221.952   265.181   254.864   275.066   286.923   308.800   416.018   359.813   424.805   364.992
   23.306    23.364    23.439    23.765    23.997    49.404    49.848    50.961    75.496    75.736    78.756    78.893   101.879   101.136   107.100   120.925   127.805   152.857   188.020   196.969   223.549   267.470   255.017   276.097   286.925   310.643   429.443   363.217   434.744   366.593
   23.338    23.372    23.461    23.766    23.997    49.412    49.864    50.965    75.498    75.740    78.795    78.938   101.880   101.143   107.104   120.928   127.816   152.879   188.389   198.010   223.611   269.952   257.697   276.758   287.039   310.805   431.399   364.340   438.100   367.421
   23.354    23.372    23.462    23.768    23.998    49.418    49.866    50.966    75.519    75.740    78.810    78.945   101.914   101.154   107.342   121.001   127.840   152.902   188.531   198.013   225.111   271.099   257.906   277.013   287.364   311.114 nan   365.789   448.567   368.025
   23.371    23.373    23.471    23.777    23.998    49.438    49.878    50.969    75.565    75.785    78.836    78.952   101.935   101.168   107.436   121.005   127.855   152.947   188.586   198.060   225.871   273.426   258.577   277.656   290.209   311.157 nan   367.098   458.782   368.867
   23.374    23.375    23.479    23.778    24.002    49.450    49.881    50.998    75.600    75.787    78.846    78.955   101.938   101.177   107.501   121.855   127.882   153.015   188.932   199.563   225.933   274.020   259.106   277.975   290.707   311.876 nan   367.882   546.391   370.300
   23.396    23.415    23.484    23.783    24.004    49.456    49.896    51.000    75.608    75.801    78.847    79.011   101.943   101.179   107.611   121.938   127.896   153.750   189.314   199.738   227.633   275.234   259.833   278.265   290.773   312.013 nan   371.430 nan   372.933
   23.397    23.440    23.503    23.791    24.009    49.483    49.911    51.003    75.608    75.806    78.854    79.015   102.007   101.192   107.702   122.067   127.912   154.906   190.435   200.944   227.940   276.110   261.307   279.972   291.652   312.056 nan   371.851 nan   373.075
   23.408    23.454    23.504    23.803    24.010    49.512    49.915    51.004    75.618    75.813    78.859    79.028   102.069   101.219   107.737   122.287   127.918   155.095   190.943   202.218   228.671   277.167   264.742   280.435   292.081   313.646 nan   373.654 nan   373.652
   23.417    23.460    23.510    23.803    24.012    49.524    49.921    51.039    75.633    75.815    78.880    79.036   102.084   101.344   107.815   122.605   127.929   155.701   191.838   202.663   229.406   283.010   265.103   280.895   298.014   314.918 nan   373.965 nan   374.648
   23.419    23.488    23.521    23.812    24.015    49.530    49.925    51.043    75.635    75.822    78.880    79.037   102.085   101.351   107.823   122.859   127.944   156.787   191.913   204.593   229.925   284.237   265.331   281.876   299.175   317.075 nan   378.011 nan   375.326
   23.423    23.499    23.574    23.831    24.025    49.535    49.936    51.057    75.636    75.824    78.891    79.079   102.137   101.359   107.842   123.004   127.991   156.865   193.741   207.975   231.189   285.218   267.015   282.579   300.053   317.992 nan   381.047 nan   377.288
   23.437    23.507    23.611    23.856    24.028    49.540    49.942    51.059    75.640    75.836    78.974    79.195   102.199   101.373   107.888   123.044   128.023   156.892   193.903   209.771   231.468   288.373   269.046   283.007   300.922   319.097 nan   381.986 nan   380.971
   23.438    23.511    23.629    23.861    24.034    49.554    49.952    51.078    75.640    75.867    78.986    79.233   102.305   101.413   107.926   123.275   128.063   157.085   194.194   209.959   232.125   289.070   269.313   284.232   302.224   320.637 nan   401.732 nan   382.155
   23.439    23.518    23.635    23.861    24.034    49.563    49.952    51.105    75.673    75.868    79.099    79.247   102.363   101.465   107.950   123.655   128.069   158.026   194.216   211.516   233.054   292.035   270.041   284.498   302.342   320.708 nan   404.240 nan   382.507
   23.453    23.524    23.640    23.862    24.036    49.563    49.960    51.112    75.693    75.882    79.128    79.343   102.395   101.468   108.000   124.104   128.141   158.104   194.951   212.001   233.915   294.048   270.230   284.534   305.187   320.971 nan   407.944 nan   382.862
   23.454    23.526    23.660    23.863    24.036    49.573    49.965    51.119    75.700    75.884    79.150    79.604   102.434   101.491   108.211   124.160   128.163   158.861   195.389   214.006   234.863   294.319   270.939   285.364   305.507   321.804 nan   433.519 nan   387.282
   23.467    23.531    23.663    23.865    24.041    49.578    49.968    51.130    75.724    75.913    79.163    79.780   102.484   101.502   108.222   124.783   128.181   158.871   195.434   214.006   236.995   296.753   272.173   287.895   305.978   323.056 nan   443.832 nan   390.548
   23.474    23.536    23.668    23.869    24.042    49.580    49.972    51.143    75.738    75.938    79.269    79.905   102.503   101.512   108.403   124.980   128.228   158.906   195.650   214.907   240.105   304.054   273.366   289.085   312.525   323.986 nan   450.569 nan   393.107
   23.476    23.539    23.680    23.869    24.045    49.583    49.980    51.146    75.743    75.945    79.305    79.945   102.513   101.545   108.439   125.052   128.265   159.006   195.720   215.050   242.936   304.332   273.669   289.408   314.574   324.741 nan nan nan   394.367
   23.505    23.541    23.683    23.870    24.046    49.626    49.983    51.203    75.750    75.946    79.325    79.957   102.536   101.562   108.568   125.098   128.297   159.400   195.951   215.108   244.856   309.938   274.450   289.525   318.072   324.855 nan nan nan   394.645
   23.515    23.545    23.687    23.872    24.049    49.650    50.022    51.243    75.750    75.948    79.433    79.973   102.543   101.567   108.578   125.144   128.300   160.234   196.001   216.018   246.102   310.336   275.942   290.242   319.451   325.508 nan nan nan   394.807
   23.546    23.561    23.688    23.874    24.052    49.659    50.047    51.356    75.760    75.960    79.527    79.977   102.569   101.664   108.652   125.258   128.386   160.260   197.004   216.752   247.531   320.302   276.976   291.146   320.036   326.388 nan nan nan   395.216
   23.558    23.580    23.698    23.881    24.066    49.673    50.070    51.483    75.793    75.976    79.557    79.988   102.593   101.693   108.664   125.389   128.399   160.284   197.185   217.033   247.866   329.575   280.136   291.355   321.789   340.393 nan nan nan   395.289
   23.560    23.587    23.703    23.882    24.100    49.680    50.071    51.522    75.796    75.994    79.561    79.993   102.629   101.730   108.691   126.131   128.467   160.951   197.798   224.710   248.586   339.943   280.142   291.422   322.560   342.114 nan nan nan   397.726
   23.572    23.588    23.703    23.885    24.105    49.700    50.075    51.533    75.807    76.006    79.580    80.025   102.648   101.737   108.695   126.549   128.470   161.828   197.884   229.098   249.003   354.004   284.837   291.668   325.258   344.317 nan nan nan   411.333
   23.579    23.590    23.704    23.888    24.119    49.721    50.090    51.598    75.822    76.029    79.582    80.049   102.655   101.759   108.753   126.980   128.534   161.942   197.980   234.009   253.890   386.755   290.894   293.281   327.927   349.887 nan nan nan   427.892
   23.582    23.596    23.715    23.889    24.120    49.729    50.102    51.600    75.833    76.042    79.622    80.057   102.656   101.761   108.836   127.030   128.564   162.061   199.015   234.780   255.817 nan   290.953   294.544   331.658   354.048 nan nan nan   462.268
   23.612    23.604    23.723    23.891    24.127    49.738    50.102    51.672    75.836    76.055    79.646    80.070   102.674   101.789   108.893   127.058   128.574   162.193   199.319   235.127   256.987 nan   291.825   295.265   332.761   358.824 nan nan nan nan
   23.615    23.607    23.724    23.892    24.180    49.743    50.159    51.707    75.839    76.061    79.681    80.074   102.677   101.791   108.922   127.083   128.690   163.157   199.633   237.052   258.996 nan   297.951   296.628   342.872   369.463 nan nan nan nan
   23.631    23.626    23.725    23.895    24.180    49.745    50.200    51.747    75.850    76.129    79.681    80.075   102.678   101.800   108.984   127.533   128.698   163.863   199.916   239.863   259.831 nan   301.000   298.229   369.143   375.012 nan nan nan nan
   23.639    23.635    23.726    23.897    24.189    49.757    50.219    51.780    75.910    76.197    79.755    80.088   102.680   101.805   109.008   127.891   128.735   163.872   200.184   253.972   261.644 nan   306.656   298.286   382.266   421.632 nan nan nan nan
   23.665    23.654    23.740    23.902    24.196    49.763    50.266    51.804    75.939    76.216    79.826    80.125   102.696   101.805   109.072   128.008   128.826   164.346   200.857   259.995   262.006 nan   310.033   299.836 nan   422.701 nan nan nan nan
   23.667    23.656    23.742    23.904    24.208    49.774    50.436    51.815    75.940    76.258    79.829    80.134   102.697   101.817   109.112   128.905   128.852   164.895   201.224   260.110   262.766 nan   311.321   300.050 nan nan nan nan nan nan
   23.695    23.670    23.743    23.909    24.212    49.782    50.494    51.867    75.947    76.285    79.919    80.160   102.703   101.904   109.233   128.931   128.866   164.952   202.360   267.874   264.132 nan   318.460   300.088 nan nan nan nan nan nan
   23.706    23.673    23.745    23.915    24.243    49.787    50.505    51.889    75.959    76.383    79.935    80.316   102.717   101.917   109.311   128.941   128.875   165.042   202.879   278.758   267.001 nan   322.255   300.221 nan nan nan nan nan nan
   23.713    23.678    23.746    23.929    24.244    49.802    50.536    51.890    75.960    76.462    80.097    80.351   102.724   101.926   109.420   128.955   128.889   165.155   203.092   289.977   269.579 nan   342.199   300.864 nan nan nan nan nan nan
   23.718    23.682    23.750    23.932    24.253    49.803    50.545    51.892    75.965    76.495    80.156    80.566   102.738   101.936   109.554   129.172   128.893   165.217   203.378   291.082   274.971 nan nan   303.010 nan nan nan nan nan nan
   23.720    23.693    23.750    23.941    24.347    49.816    50.580    51.894    75.969    76.558    80.242    80.676   102.761   101.955   109.605   129.239   128.894   165.712   203.388   291.823   289.423 nan nan   303.078 nan nan nan nan nan nan
   23.729    23.699    23.753    23.948    24.391    49.828    50.601    51.912    75.980    76.575    80.424    80.758   102.776   101.958   109.685   129.848   128.901   165.881   203.670   298.983   290.655 nan nan   303.783 nan nan nan nan nan nan
   23.737    23.703    23.770    23.952    24.434    49.833    50.601    51.922    75.986    76.584    80.511    80.917   102.779   101.969   109.693   130.111   128.931   165.949   204.019 nan   290.810 nan nan   304.088 nan nan nan nan nan nan
   23.741    23.709    23.775    23.953    24.479    49.834    50.683    51.966    75.988    76.632    80.545    80.936   102.786   101.993   109.842   130.556   129.101   166.013   204.130 nan   296.937 nan nan   306.649 nan nan nan nan nan nan
   23.744    23.712    23.779    23.955    24.531    49.840    50.685    51.973    75.989    76.654    80.587    80.936   102.806   102.016   110.106   131.025   129.112   166.013   206.716 nan   296.965 nan nan   307.958 nan nan nan nan nan nan
   23.745    23.713    23.781    23.961    24.575    49.849    50.697    51.980    75.991    76.662    80.650    80.962   102.815   102.031   110.144   131.450   129.178   166.175   207.954 nan   326.010 nan nan   309.915 nan nan nan nan nan nan
   23.746    23.717    23.801    23.962    24.584    49.873    50.708    51.981    76.038    76.667    80.659    80.968   102.870   102.105   110.380   131.865   129.257   166.737   207.995 nan   358.514 nan nan   310.883 nan nan nan nan nan nan
   23.746    23.717    23.804    23.966    24.610    49.882    50.717    51.989    76.048    76.692    80.764    80.976   102.873   102.170   110.436   131.922   129.300   166.978   208.838 nan nan nan nan   313.209 nan nan nan nan nan nan
   23.746    23.728    23.806    23.967    24.694    49.886    50.731    52.003    76.069    76.736    80.922    80.993   102.893   102.207   110.531   132.010   129.349   167.000   208.945 nan nan nan nan   315.230 nan nan nan nan nan nan
   23.760    23.731    23.807    23.968    24.700    49.888    50.732    52.005    76.142    76.737    81.070    81.009   102.907   102.251   110.682   132.222   129.384   167.107   209.608 nan nan nan nan   318.152 nan nan nan nan nan nan
   23.781    23.735    23.813    23.970    24.704    49.889    50.742    52.006    76.152    76.747    81.083    81.010   102.922   102.313   110.697   132.647   129.386   167.971   210.035 nan nan nan nan   319.215 nan nan nan nan nan nan
   23.801    23.738    23.821    23.973    24.709    49.901    50.759    52.013    76.196    76.791    81.084    81.043   102.945   102.480   111.017   133.906   129.399   168.035   210.345 nan nan nan nan   320.163 nan nan nan nan nan nan
   23.805    23.750    23.823    23.980    24.717    49.920    50.760    52.017    76.210    76.800    81.250    81.126   102.977   102.487   111.125   134.867   129.402   169.020   210.888 nan nan nan nan   323.104 nan nan nan nan nan nan
   23.817    23.757    23.824    23.981    24.751    49.920    50.771    52.035    76.226    76.802    81.476    81.163   103.014   102.539   111.285   134.890   129.420   169.186   211.121 nan nan nan nan   328.300 nan nan nan nan nan nan
   23.819    23.758    23.835    23.984    24.766    49.924    50.789    52.043    76.270    76.821    81.563    81.177   103.021   102.567   111.395   135.053   129.435   169.989   212.447 nan nan nan nan   333.453 nan nan nan nan nan nan
   23.832    23.763    23.844    23.985    24.768    49.935    50.797    52.045    76.274    76.824    81.608    81.600   103.061   102.581   111.597   135.084   129.460   170.047   213.059 nan nan nan nan   338.800 nan nan nan nan nan nan
   23.845    23.775    23.848    23.990    24.771    49.944    50.811    52.055    76.293    76.828    81.699    81.622   103.139   102.642   111.656   135.633   129.476   171.809   213.818 nan nan nan nan   339.093 nan nan nan nan nan nan
   23.846    23.787    23.848    23.993    24.778    49.947    50.815    52.071    76.336    76.847    81.704    81.715   103.209   102.663   111.703   135.880   129.488   171.882   216.942 nan nan nan nan   340.553 nan nan nan nan nan nan
   23.849    23.793    23.854    23.994    24.783    49.955    50.822    52.071    76.337    76.848    81.780    81.777   103.221   102.692   111.850   135.925   129.501   173.355   217.055 nan nan nan nan   340.708 nan nan nan nan nan nan
   23.855    23.795    23.859    23.996    24.808    49.972    50.839    52.120    76.353    76.854    81.787    81.779   103.221   102.717   111.855   135.930   129.535   173.588   217.388 nan nan nan nan   345.776 nan nan nan nan nan nan
   23.855    23.799    23.869    23.997    24.810    49.974    50.853    52.169    76.433    76.857    81.789    81.902   103.260   102.730   112.557   135.950   129.538   174.663   217.905 nan nan nan nan   361.378 nan nan nan nan nan nan
   23.857    23.803    23.870    23.999    24.821    49.979    50.856    52.466    76.472    76.877    81.890    81.966   103.414   102.736   112.604   135.993   129.589   174.909   218.269 nan nan nan nan   368.721 nan nan nan nan nan nan
   23.864    23.814    23.897    24.002    24.826    49.995    50.861    52.735    76.482    76.884    81.896    81.995   103.438   102.770   112.614   136.980   129.627   175.229   218.554 nan nan nan nan   374.331 nan nan nan nan nan nan
   23.864    23.822    23.899    24.003    24.839    49.997    50.867    52.759    76.501    76.905    81.944    82.023   103.439   102.772   112.711   136.996   129.630   176.112   218.681 nan nan nan nan nan nan nan nan nan nan nan
   23.864    23.827    23.899    24.006    24.843    50.001    50.871    52.803    76.505    76.906    81.982    82.038   103.505   102.818   112.715   137.680   129.634   176.836   218.923 nan nan nan nan nan nan nan nan nan nan nan
   23.866    23.839    23.908    24.013    24.847    50.003    50.875    52.808    76.609    76.917    82.028    82.052   103.505   102.821   112.841   138.011   129.638   177.293   219.448 nan nan nan nan nan nan nan nan nan nan nan
   23.880    23.840    23.928    24.016    24.850    50.059    50.887    52.820    76.613    76.918    82.095    82.076   103.535   102.832   112.972   138.347   129.673   177.840   219.711 nan nan nan nan nan nan nan nan nan nan nan
   23.883    23.841    23.938    24.028    24.856    50.086    50.900    52.832    76.620    76.920    82.187    82.085   103.548   102.836   112.978   138.857   129.697   177.908   223.159 nan nan nan nan nan nan nan nan nan nan nan
   23.893    23.846    23.946    24.032    24.864    50.107    50.913    52.891    76.623    76.942    82.347    82.172   103.575   102.886   113.130   138.872   129.704   177.926   224.016 nan nan nan nan nan nan nan nan nan nan nan
   23.893    23.850    23.952    24.039    24.865    50.128    50.913    52.899    76.636    76.956    82.449    82.315   103.591   102.897   113.599   139.561   129.728   178.901   225.099 nan nan nan nan nan nan nan nan nan nan nan
   23.895    23.851    23.962    24.042    24.867    50.204    50.922    52.902    76.649    76.958    82.590    82.393   103.606   102.935   113.614   139.662   129.735   178.939   225.502 nan nan nan nan nan nan nan nan nan nan nan
   23.897    23.853    23.968    24.049    24.867    50.218    50.945    52.931    76.658    76.967    82.599    82.600   103.632   102.941   113.720   139.771   129.761   179.014   228.979 nan nan nan nan nan nan nan nan nan nan nan
   23.900    23.857    23.978    24.051    24.871    50.318    50.945    52.940    76.658    76.968    82.645    82.689   103.667   102.984   113.723   139.884   129.772   179.317   232.236 nan nan nan nan nan nan nan nan nan nan nan
   23.904    23.857    23.982    24.053    24.877    50.330    50.952    52.957    76.682    76.970    82.678    82.815   103.731   102.985   113.983   140.077   129.805   181.313   232.841 nan nan nan nan nan nan nan nan nan nan nan
   23.908    23.865    23.986    24.064    24.884    50.389    50.974    52.969    76.704    76.980    82.693    82.835   103.737   102.988   114.025   140.842   129.823   182.127   233.840 nan nan nan nan nan nan nan nan nan nan nan
   23.909    23.866    23.990    24.069    24.888    50.392    50.979    52.975    76.709    77.013    82.733    82.837   103.746   103.024   114.057   141.212   129.828   183.064   233.964 nan nan nan nan nan nan nan nan nan nan nan
   23.922    23.876    23.995    24.090    24.897    50.421    50.983    52.988    76.736    77.026    82.800    82.921   103.757   103.024   114.361   141.244   129.890   183.104   234.711 nan nan nan nan nan nan nan nan nan nan nan
   23.937    23.895    24.001    24.105    24.905    50.429    50.983    52.992    76.740    77.050    82.803    82.925   103.766   103.035   114.522   141.348   129.901   184.016   241.295 nan nan nan nan nan nan nan nan nan nan nan
   23.939    23.896    24.002    24.153    24.906    50.444    50.987    53.000    76.744    77.055    82.860    82.955   103.801   103.042   114.669   141.912   129.910   184.082   245.654 nan nan nan nan nan nan nan nan nan nan nan
   23.939    23.902    24.008    24.168    24.910    50.511    50.988    53.005    76.746    77.130    82.881    82.958   103.809   103.044   114.872   141.995   129.917   184.643   249.025 nan nan nan nan nan nan nan nan nan nan nan
   23.943    23.912    24.014    24.191    24.910    50.532    50.991    53.013    76.754    77.190    82.959    83.036   103.816   103.138   115.040   142.045   129.918   185.102   253.494 nan nan nan nan nan nan nan nan nan nan nan
   23.954    23.917    24.020    24.199    24.910    50.540    50.994    53.034    76.757    77.192    82.976    83.143   103.840   103.141   115.272   143.164   129.919   185.163   266.054 nan nan nan nan nan nan nan nan nan nan nan
   23.956    23.919    24.021    24.206    24.911    50.544    51.007    53.050    76.780    77.247    82.988    83.189   103.844   103.157   115.324   144.022   129.976   186.116   276.972 nan nan nan nan nan nan nan nan nan nan nan
   23.962    23.926    24.037    24.215    24.915    50.619    51.007    53.064    76.799    77.268    83.043    83.814   103.956   103.164   115.374   144.027   129.976   189.240   278.001 nan nan nan nan nan nan nan nan nan nan nan
   23.964    23.929    24.063    24.230    24.915    50.628    51.011    53.089    76.807    77.283    83.104    83.840   103.964   103.219   115.523   144.387   129.978   189.291 nan nan nan nan nan nan nan nan nan nan nan nan
   23.965    23.929    24.083    24.244    24.916    50.701    51.014    53.094    76.807    77.334    83.168    83.913   103.986   103.226   115.614   146.058   129.990   189.718 nan nan nan nan nan nan nan nan nan nan nan nan
   23.967    23.932    24.088    24.283    24.917    50.748    51.016    53.116    76.811    77.335    83.429    84.074   104.004   103.314   115.618   146.774   130.001   190.930 nan nan nan nan nan nan nan nan nan nan nan nan
   23.974    23.936    24.101    24.297    24.925    50.749    51.020    53.127    76.813    77.390    83.490    84.242   104.014   103.374   115.759   147.050   130.024   191.416 nan nan nan nan nan nan nan nan nan nan nan nan
   23.974    23.937    24.114    24.325    24.934    50.776    51.034    53.217    76.816    77.465    83.626    84.474   104.015   103.418   115.836   147.201   130.063   191.951 nan nan nan nan nan nan nan nan nan nan nan nan
   23.976    23.938    24.126    24.358    24.936    50.776    51.037    53.623    76.821    77.515    83.647    84.616   104.045   103.471   115.840   147.876   130.067   195.298 nan nan nan nan nan nan nan nan nan nan nan nan
   23.977    23.949    24.127    24.372    24.940    50.798    51.039    53.821    76.837    77.715    83.731    84.836   104.069   103.478   115.972   148.266   130.101   195.867 nan nan nan nan nan nan nan nan nan nan nan nan
   23.982    23.949    24.178    24.380    24.940    50.823    51.060    53.862    76.838    77.739    83.815    84.980   104.106   103.482   115.979   148.832   130.105   197.899 nan nan nan nan nan nan nan nan nan nan nan nan
   23.983    23.954    24.190    24.424    24.941    50.853    51.066    53.863    76.853    77.768    83.864    84.983   104.121   103.510   115.993   148.917   130.231   197.951 nan nan nan nan nan nan nan nan nan nan nan nan
   23.990    23.964    24.202    24.457    24.944    50.866    51.091    53.866    76.877    77.784    83.872    85.003   104.136   103.577   115.997   149.283   130.240   197.965 nan nan nan nan nan nan nan nan nan nan nan nan
   23.996    23.977    24.216    24.459    24.944    50.878    51.096    53.967    76.881    77.846    83.902    85.013   104.159   103.714   116.266   149.828   130.248   198.064 nan nan nan nan nan nan nan nan nan nan nan nan
   24.013    23.983    24.261    24.470    24.948    50.883    51.099    53.981    76.887    77.849    83.947    85.015   104.179   103.734   116.363   149.999   130.342   198.073 nan nan nan nan nan nan nan nan nan nan nan nan
   24.033    24.038    24.308    24.489    24.949    50.890    51.108    53.991    76.888    77.861    83.957    85.072   104.210   103.766   116.541   150.202   130.347   198.945 nan nan nan nan nan nan nan nan nan nan nan nan
   24.061    24.040    24.328    24.514    24.950    50.897    51.110    53.998    76.920    77.893    83.965    85.092   104.237   103.777   116.642   151.285   130.422   200.093 nan nan nan nan nan nan nan nan nan nan nan nan
   24.081    24.043    24.332    24.547    24.950    50.897    51.168    54.002    76.925    77.905    84.045    85.109   104.315   103.791   116.647   151.550   130.464   201.765 nan nan nan nan nan nan nan nan nan nan nan nan
   24.091    24.076    24.348    24.559    24.956    50.915    51.169    54.020    76.970    77.919    84.261    85.196   104.317   103.802   116.661   152.110   130.517   205.847 nan nan nan nan nan nan nan nan nan nan nan nan
   24.093    24.077    24.353    24.570    24.960    50.937    51.172    54.054    76.987    77.926    84.304    85.232   104.437   103.806   116.764   152.765   130.559   207.994 nan nan nan nan nan nan nan nan nan nan nan nan
   24.102    24.137    24.374    24.586    24.962    50.953    51.180    54.080    77.000    77.958    84.304    85.276   104.441   103.873   116.818   153.927   130.595   208.152 nan nan nan nan nan nan nan nan nan nan nan nan
   24.104    24.157    24.380    24.589    24.963    50.979    51.194    54.112    77.093    77.961    84.326    85.354   104.485   103.928   116.824   154.021   130.651   209.276 nan nan nan nan nan nan nan nan nan nan nan nan
   24.107    24.192    24.386    24.594    24.968    51.017    51.250    54.121    77.104    77.979    84.468    85.680   104.490   103.934   116.849   154.037   130.676   209.955 nan nan nan nan nan nan nan nan nan nan nan nan
   24.116    24.197    24.389    24.624    24.972    51.027    51.318    54.134    77.166    77.979    84.574    85.704   104.492   103.955   116.956   154.763   130.706   212.974 nan nan nan nan nan nan nan nan nan nan nan nan
   24.150    24.199    24.397    24.626    24.972    51.080    51.486    54.158    77.174    77.992    84.601    85.719   104.544   103.979   117.052   155.155   130.733   220.960 nan nan nan nan nan nan nan nan nan nan nan nan
   24.159    24.205    24.401    24.627    24.982    51.207    51.512    54.206    77.182    78.002    84.603    85.823   104.568   103.979   117.263   155.993   130.754   230.365 nan nan nan nan nan nan nan nan nan nan nan nan
   24.169    24.219    24.412    24.660    24.983    51.243    51.558    54.337    77.186    78.036    84.607    85.905   104.612   103.981   117.296   156.974   130.840   235.027 nan nan nan nan nan nan nan nan nan nan nan nan
   24.172    24.228    24.424    24.665    24.987    51.440    51.587    54.632    77.288    78.085    84.761    85.910   104.617   104.013   117.337   157.100   130.846   248.752 nan nan nan nan nan nan nan nan nan nan nan nan
   24.175    24.228    24.427    24.666    24.988    51.460    51.636    54.661    77.306    78.107    84.819    86.004   104.630   104.052   117.496   157.784   130.878   340.956 nan nan nan nan nan nan nan nan nan nan nan nan
   24.194    24.238    24.432    24.686    24.992    51.504    51.636    54.679    77.334    78.115    84.845    86.017   104.643   104.064   117.586   157.801   130.943 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.203    24.242    24.442    24.690    24.997    51.512    51.681    54.766    77.345    78.174    84.853    86.045   104.654   104.078   117.609   159.270   131.015 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.215    24.247    24.477    24.691    24.997    51.578    51.762    54.861    77.360    78.231    84.876    86.112   104.664   104.107   117.663   161.008   131.058 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.242    24.272    24.499    24.695    24.998    51.594    51.801    54.875    77.435    78.261    84.879    86.193   104.733   104.112   117.828   162.014   131.109 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.256    24.296    24.499    24.716    24.999    51.607    51.847    54.906    77.444    78.348    84.887    86.586   104.733   104.114   117.944   162.282   131.139 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.259    24.309    24.501    24.717    25.001    51.722    51.858    54.912    77.476    78.543    84.963    86.730   104.753   104.140   118.028   162.500   131.144 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.261    24.317    24.519    24.736    25.004    51.724    51.884    54.913    77.487    78.551    84.988    86.824   104.753   104.193   118.072   162.548   131.149 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.267    24.329    24.522    24.743    25.005    51.725    51.920    54.919    77.590    78.598    85.017    86.917   104.766   104.198   118.292   164.271   131.217 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.270    24.384    24.527    24.747    25.007    51.740    51.925    54.919    77.624    78.736    85.148    86.955   104.803   104.298   118.703   165.815   131.249 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.296    24.398    24.541    24.754    25.009    51.816    51.947    54.938    77.636    78.741    85.274    87.097   104.813   104.319   118.808   166.066   131.384 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.298    24.413    24.570    24.758    25.012    51.821    51.954    54.964    77.637    78.756    85.290    87.142   104.874   104.365   118.897   167.180   131.569 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.325    24.419    24.620    24.779    25.013    51.871    51.970    54.988    77.679    78.773    85.354    87.278   104.891   104.425   119.402   169.943   131.571 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.326    24.474    24.624    24.781    25.015    51.875    51.971    55.012    77.713    78.791    85.452    87.603   104.959   104.447   119.507   170.878   131.599 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.358    24.474    24.628    24.790    25.015    51.885    51.973    55.015    77.717    78.820    85.882    87.922   105.026   104.508   119.601   171.940   131.718 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.374    24.479    24.637    24.796    25.016    51.886    51.977    55.021    77.747    78.829    85.916    87.940   105.048   104.518   119.717   172.978   131.827 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.375    24.489    24.646    24.801    25.017    51.889    51.978    55.026    77.806    78.831    86.107    87.959   105.085   104.553   119.796   173.083   131.845 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.377    24.491    24.649    24.810    25.020    51.912    51.986    55.047    77.856    78.863    86.461    87.961   105.169   104.569   119.863   175.022   131.883 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.390    24.495    24.654    24.811    25.021    51.915    52.002    55.047    77.857    78.871    86.621    88.009   105.247   104.597   119.866   175.259   131.962 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.438    24.540    24.671    24.824    25.026    51.918    52.018    55.110    77.921    78.898    86.685    88.037   105.258   104.611   119.894   181.161   131.995 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.443    24.554    24.675    24.826    25.026    51.927    52.024    55.195    77.939    78.907    86.702    88.201   105.390   104.659   119.907   183.024   131.999 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.450    24.564    24.691    24.830    25.028    51.944    52.028    55.204    77.946    78.916    86.888    88.428   105.398   104.678   119.985   195.011   132.007 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.458    24.589    24.721    24.834    25.030    51.949    52.042    55.224    77.960    78.918    86.916    88.451   105.443   104.684   120.399   197.117   132.008 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.466    24.597    24.736    24.835    25.031    51.956    52.052    55.539    77.964    78.935    87.000    88.543   105.497   104.702   120.473   200.429   132.015 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.474    24.601    24.742    24.845    25.050    51.984    52.054    55.843    78.008    78.937    87.272    88.647   105.530   104.702   120.546   202.986   132.018 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.525    24.607    24.743    24.863    25.054    51.989    52.085    55.866    78.080    78.947    87.298    88.776   105.584   104.806   120.825   205.963   132.156 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.525    24.615    24.749    24.874    25.072    51.996    52.090    55.896    78.110    78.952    87.328    88.869   105.675   104.817   121.047   208.656   132.300 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.530    24.625    24.776    24.877    25.078    52.010    52.096    55.898    78.133    78.971    87.621    88.929   105.677   104.835   121.413   222.900   132.356 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.532    24.636    24.781    24.886    25.080    52.033    52.100    55.946    78.175    79.000    87.659    88.956   105.699   104.836   121.512   227.874   132.357 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.544    24.643    24.793    24.887    25.086    52.038    52.101    55.950    78.177    79.010    87.659    88.994   105.714   104.839   121.748   243.230   132.369 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.545    24.644    24.794    24.890    25.087    52.069    52.102    55.975    78.375    79.011    87.790    89.025   105.746   104.853   121.887 nan   132.428 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.551    24.655    24.821    24.896    25.089    52.079    52.177    55.975    78.420    79.042    87.807    89.079   105.778   104.868   122.007 nan   132.429 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.559    24.657    24.821    24.897    25.097    52.099    52.262    55.989    78.430    79.060    87.888    89.126   105.795   104.892   122.115 nan   132.539 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.572    24.668    24.827    24.899    25.101    52.126    52.416    56.023    78.510    79.063    88.047    89.706   105.812   104.927   122.335 nan   132.540 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.583    24.682    24.829    24.901    25.102    52.169    52.450    56.028    78.513    79.072    88.150    89.838   105.851   104.942   122.344 nan   132.560 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.583    24.686    24.843    24.908    25.131    52.179    52.480    56.033    78.534    79.082    88.486    89.951   105.858   104.950   122.527 nan   132.611 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.600    24.691    24.844    24.911    25.146    52.180    52.571    56.042    78.556    79.098    88.543    89.991   105.985   104.962   122.641 nan   132.626 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.611    24.695    24.849    24.917    25.149    52.233    52.633    56.046    78.563    79.102    88.656    90.058   105.985   105.012   122.700 nan   132.654 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.612    24.697    24.850    24.926    25.149    52.238    52.648    56.055    78.664    79.277    88.702    90.076   106.017   105.046   122.859 nan   132.668 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.615    24.700    24.864    24.928    25.160    52.243    52.662    56.083    78.679    79.384    88.763    90.082   106.022   105.071   122.911 nan   132.681 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.629    24.712    24.869    24.935    25.165    52.267    52.670    56.098    78.771    79.423    88.906    90.115   106.024   105.212   122.965 nan   132.682 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.630    24.712    24.878    24.936    25.169    52.308    52.717    56.194    78.809    79.530    88.924    90.974   106.129   105.363   122.967 nan   132.707 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.636    24.713    24.891    24.937    25.189    52.396    52.763    56.198    78.811    79.556    88.971    91.024   106.144   105.400   123.064 nan   132.735 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.636    24.716    24.903    24.937    25.193    52.472    52.769    56.321    78.830    79.558    89.011    91.061   106.216   105.550   123.447 nan   132.882 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.640    24.737    24.923    24.943    25.196    52.517    52.841    56.507    78.859    79.565    89.022    91.092   106.298   105.551   123.790 nan   132.891 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.651    24.740    24.924    24.950    25.259    52.551    52.881    56.519    78.872    79.603    89.307    91.208   106.299   105.626   123.796 nan   132.908 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.657    24.743    24.925    24.951    25.261    52.561    52.903    56.753    78.879    79.685    89.598    91.706   106.318   105.697   123.917 nan   132.919 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.679    24.756    24.932    24.960    25.277    52.579    52.919    56.808    78.882    79.700    89.792    91.953   106.409   105.733   123.932 nan   132.930 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.694    24.771    24.939    24.962    25.336    52.646    52.920    56.866    78.936    79.727    89.830    91.962   106.422   105.779   123.933 nan   132.990 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.699    24.774    24.944    24.962    25.472    52.667    52.925    56.879    78.957    79.779    89.831    91.979   106.552   105.790   123.978 nan   132.996 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.713    24.787    24.949    24.967    25.673    52.749    52.928    56.891    78.998    79.808    89.847    91.983   106.578   105.798   124.087 nan   133.033 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.715    24.794    24.954    24.980    25.674    52.776    52.930    56.909    79.020    79.811    90.017    92.017   106.597   105.800   124.301 nan   133.042 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.719    24.797    24.955    24.981    25.702    52.798    52.946    56.932    79.028    79.848    90.347    92.021   106.640   105.832   124.583 nan   133.094 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.721    24.803    24.958    24.986    25.704    52.808    52.950    56.972    79.111    79.859    90.398    92.458   106.768   105.849   124.623 nan   133.100 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.728    24.814    24.960    24.986    25.744    52.833    52.957    56.977    79.180    79.895    90.409    92.843   106.768   105.868   124.794 nan   133.108 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.732    24.826    24.962    24.988    25.794    52.848    53.007    56.982    79.257    79.937    90.497    92.846   106.823   105.906   124.914 nan   133.139 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.736    24.833    24.965    24.997    25.798    52.848    53.021    56.987    79.314    79.946    90.556    92.877   106.824   105.907   125.023 nan   133.161 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.737    24.840    24.980    25.003    25.813    52.877    53.029    56.989    79.380    79.966    90.671    92.920   106.853   105.962   125.517 nan   133.225 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.771    24.852    24.983    25.004    25.820    52.878    53.030    56.990    79.423    79.974    90.675    92.939   106.952   105.972   125.684 nan   133.245 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.772    24.860    24.992    25.007    25.835    52.951    53.063    57.017    79.442    79.992    90.697    92.972   106.963   105.999   125.820 nan   133.268 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.780    24.861    25.013    25.010    25.837    52.979    53.076    57.021    79.588    80.081    90.787    92.991   106.968   106.018   126.111 nan   133.350 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.783    24.866    25.019    25.018    25.876    53.073    53.077    57.040    79.625    80.092    90.816    93.003   106.975   106.057   126.617 nan   133.380 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.788    24.869    25.020    25.021    25.880    53.230    53.135    57.073    79.639    80.206    90.890    93.045   107.007   106.130   126.625 nan   133.690 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.797    24.870    25.028    25.024    25.882    53.239    53.139    57.082    79.672    80.371    90.893    93.168   107.066   106.191   126.654 nan   133.698 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.806    24.880    25.055    25.030    25.892    53.251    53.255    57.177    79.724    80.374    90.954    93.835   107.163   106.389   126.762 nan   133.705 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.809    24.881    25.059    25.051    25.899    53.351    53.287    57.261    79.741    80.497    90.975    93.971   107.180   106.502   126.991 nan   133.716 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.839    24.891    25.077    25.068    25.915    53.399    53.452    57.275    79.813    80.498    91.032    94.067   107.280   106.517   127.197 nan   133.752 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.858    24.896    25.082    25.069    25.919    53.419    53.462    57.609    79.813    80.501    91.397    94.101   107.386   106.526   127.802 nan   133.756 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.865    24.916    25.106    25.094    25.949    53.446    53.525    57.691    79.820    80.509    91.483    94.443   107.445   106.550   127.813 nan   133.783 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.889    24.921    25.109    25.110    25.957    53.448    53.561    57.762    79.846    80.510    91.499    94.721   107.520   106.555   127.814 nan   133.836 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.908    24.927    25.145    25.124    25.962    53.459    53.646    57.770    79.864    80.515    91.503    94.884   107.553   106.604   127.916 nan   133.852 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.920    24.933    25.160    25.150    25.970    53.466    53.646    57.832    79.876    80.529    91.607    94.937   107.567   106.627   127.975 nan   133.880 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.921    24.938    25.168    25.159    25.972    53.612    53.723    57.850    79.887    80.579    91.637    95.001   107.601   106.636   128.143 nan   133.898 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.932    24.940    25.181    25.173    25.979    53.657    53.735    57.906    79.895    80.699    91.697    95.016   107.657   106.652   128.265 nan   133.927 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.933    24.945    25.187    25.184    25.983    53.672    53.743    57.921    79.966    80.732    91.701    95.133   107.681   106.655   128.828 nan   134.051 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.937    24.957    25.201    25.207    25.989    53.721    53.779    57.999    79.969    80.737    91.822    95.266   107.705   106.663   129.410 nan   134.118 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.944    24.958    25.278    25.279    25.992    53.733    53.828    58.008    79.971    80.750    91.828    95.693   107.715   106.705   129.497 nan   134.185 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.944    24.967    25.319    25.282    26.000    53.777    53.897    58.037    79.995    80.767    91.940    95.758   107.767   106.708   129.589 nan   134.314 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.947    24.967    25.345    25.289    26.002    53.786    53.914    58.060    80.003    80.813    91.941    95.807   107.769   106.801   129.797 nan   134.344 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.956    24.970    25.353    25.304    26.005    53.786    53.917    58.069    80.095    80.822    91.941    95.869   107.829   106.894   129.854 nan   134.349 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.959    24.970    25.391    25.363    26.007    53.804    53.940    58.089    80.148    80.835    91.969    95.909   107.867   106.948   129.972 nan   134.361 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.961    24.974    25.439    25.367    26.008    53.812    53.955    58.103    80.219    80.846    92.012    95.950   107.867   107.101   130.646 nan   134.395 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.964    24.976    25.449    25.399    26.009    53.868    53.966    58.106    80.494    80.865    92.031    95.997   107.907   107.119   130.656 nan   134.483 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.970    24.999    25.511    25.457    26.016    53.886    53.966    58.119    80.676    80.881    92.152    96.025   107.916   107.231   130.736 nan   134.533 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.982    25.008    25.531    25.496    26.016    53.897    53.983    58.639    80.676    80.889    92.454    96.531   107.918   107.340   131.039 nan   134.564 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.999    25.023    25.533    25.530    26.016    53.918    53.989    58.883    80.686    80.898    92.484    96.602   107.947   107.340   131.784 nan   134.598 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.066    25.033    25.543    25.550    26.028    53.925    54.042    58.891    80.702    80.913    92.590    96.719   107.949   107.522   132.209 nan   134.632 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.069    25.066    25.605    25.555    26.031    54.009    54.056    58.897    80.803    80.930    92.663    96.820   107.980   107.607   132.557 nan   134.697 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.079    25.067    25.611    25.591    26.031    54.011    54.093    58.905    80.855    80.933    92.720    96.923   107.982   107.712   132.582 nan   134.826 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.117    25.073    25.616    25.596    26.033    54.019    54.105    58.937    80.859    80.940    93.033    96.942   107.989   107.770   133.610 nan   134.861 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.122    25.084    25.619    25.615    26.036    54.024    54.161    59.002    80.866    80.946    93.058    96.961   108.046   107.770   134.065 nan   134.884 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.203    25.088    25.628    25.666    26.037    54.027    54.194    59.087    80.874    80.947    93.205    96.992   108.083   107.772   134.243 nan   134.887 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.226    25.110    25.690    25.688    26.045    54.089    54.366    59.088    80.882    80.960    93.226    97.054   108.120   107.792   134.417 nan   134.897 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.256    25.114    25.700    25.700    26.048    54.130    54.401    59.133    80.893    80.999    93.572    97.155   108.153   107.865   134.593 nan   135.020 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.315    25.118    25.701    25.707    26.055    54.302    54.445    59.667    80.894    81.003    93.654    97.423   108.210   107.897   134.899 nan   135.144 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.349    25.130    25.704    25.720    26.055    54.406    54.447    59.673    80.907    81.025    93.669    97.696   108.320   107.926   134.924 nan   135.183 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.353    25.149    25.719    25.749    26.061    54.423    54.473    59.674    80.970    81.077    93.813    97.881   108.351   107.954   135.984 nan   135.218 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.385    25.169    25.720    25.759    26.062    54.448    54.489    59.741    81.029    81.101    93.931    97.892   108.357   108.022   136.137 nan   135.236 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.412    25.189    25.755    25.784    26.070    54.460    54.519    59.829    81.054    81.203    94.135    97.938   108.371   108.024   136.575 nan   135.250 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.417    25.189    25.767    25.796    26.071    54.478    54.565    59.894    81.121    81.224    94.241    97.977   108.439   108.057   136.577 nan   135.259 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.440    25.190    25.772    25.798    26.071    54.529    54.576    59.899    81.183    81.291    94.329    98.003   108.496   108.237   136.754 nan   135.280 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.489    25.220    25.780    25.857    26.074    54.542    54.645    59.909    81.200    81.389    94.371    98.086   108.530   108.292   137.602 nan   135.408 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.495    25.291    25.784    25.862    26.076    54.570    54.670    59.938    81.275    81.741    94.544    98.692   108.543   108.313   137.712 nan   135.449 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.504    25.307    25.789    25.870    26.076    54.588    54.715    59.944    81.421    81.778    94.710    98.780   108.595   108.483   137.731 nan   135.519 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.533    25.323    25.794    25.883    26.081    54.601    54.805    60.014    81.428    81.783    94.783    98.924   108.655   108.529   137.752 nan   135.530 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.559    25.330    25.809    25.885    26.116    54.615    54.836    60.016    81.429    81.790    94.797    98.979   108.673   108.573   137.812 nan   135.684 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.572    25.335    25.813    25.893    26.122    54.619    54.873    60.020    81.486    81.832    94.965    98.980   108.701   108.603   138.054 nan   135.694 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.583    25.343    25.814    25.894    26.129    54.692    54.904    60.024    81.494    81.835    95.365    99.003   108.703   108.610   138.340 nan   135.736 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.596    25.346    25.815    25.905    26.138    54.710    54.904    60.144    81.591    81.851    95.664    99.046   108.842   108.653   138.355 nan   135.788 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.607    25.351    25.818    25.910    26.146    54.736    54.922    60.337    81.639    81.908    95.676    99.682   108.847   108.679   138.416 nan   135.819 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.610    25.372    25.824    25.911    26.167    54.784    54.954    60.339    81.686    81.919    95.728    99.835   108.978   108.760   138.476 nan   135.843 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.640    25.398    25.844    25.917    26.188    54.789    54.974    60.910    81.718    81.922    95.728    99.937   109.009   108.835   138.617 nan   135.861 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.640    25.401    25.864    25.927    26.233    54.824    54.982    60.972    81.841    81.926    95.797    99.996   109.165   108.884   138.996 nan   135.883 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.668    25.433    25.880    25.928    26.267    54.831    55.003    60.992    81.850    81.934    95.864   100.014   109.184   108.945   139.078 nan   135.886 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.670    25.440    25.885    25.939    26.292    54.951    55.018    61.010    81.854    81.962    95.941   100.025   109.260   108.989   139.366 nan   135.906 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.682    25.468    25.892    25.953    26.392    54.966    55.024    61.088    81.890    82.039    95.950   100.069   109.264   108.991   139.452 nan   135.946 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.688    25.489    25.902    25.955    26.415    54.966    55.064    61.090    81.898    82.045    96.300   100.329   109.331   109.067   139.593 nan   135.972 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.705    25.586    25.903    25.955    26.571    54.967    55.101    61.093    81.931    82.131    96.482   100.770   109.465   109.129   139.693 nan   136.005 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.723    25.605    25.908    25.958    26.656    55.037    55.103    61.095    81.993    82.133    96.540   100.806   109.487   109.306   139.887 nan   136.028 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.729    25.614    25.911    25.963    26.760    55.148    55.128    61.125    82.086    82.273    96.642   100.823   109.499   109.435   140.039 nan   136.059 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.740    25.614    25.922    25.968    26.810    55.254    55.295    61.128    82.090    82.388    96.795   100.923   109.556   109.450   140.085 nan   136.077 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.753    25.619    25.927    25.970    26.865    55.302    55.392    61.763    82.190    82.574    96.811   100.936   109.580   109.465   140.715 nan   136.096 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.760    25.620    25.940    25.971    26.882    55.423    55.490    61.878    82.210    82.600    96.863   100.954   109.595   109.529   141.226 nan   136.202 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.771    25.621    25.954    25.976    26.886    55.466    55.566    61.886    82.279    82.641    96.912   100.987   109.609   109.631   141.847 nan   136.307 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.777    25.637    25.954    25.984    26.891    55.473    55.684    61.939    82.301    82.655    96.918   100.991   109.719   109.671   141.972 nan   136.450 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.802    25.696    25.955    25.986    26.909    55.573    55.732    61.941    82.351    82.670    96.999   101.207   109.809   109.680   141.973 nan   136.489 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.818    25.702    25.955    25.990    26.928    55.576    55.733    61.946    82.409    82.722    97.387   101.489   109.842   109.684   142.798 nan   136.650 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.852    25.704    25.966    25.993    26.928    55.588    55.876    61.999    82.449    82.735    97.503   101.623   109.861   109.715   142.800 nan   136.673 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.854    25.714    25.982    25.995    26.933    55.602    55.884    62.011    82.501    82.736    97.504   101.911   109.870   109.728   142.835 nan   136.695 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.858    25.722    25.996    25.995    26.946    55.792    55.924    62.150    82.541    82.810    97.631   101.921   109.911   109.777   143.122 nan   136.757 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.864    25.734    26.006    26.001    26.962    55.853    55.960    62.263    82.572    82.842    97.638   102.008   109.934   109.820   144.155 nan   136.793 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.877    25.739    26.014    26.006    26.968    55.870    55.971    62.779    82.573    82.867    97.673   102.023   109.939   109.839   144.595 nan   136.814 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.884    25.746    26.062    26.010    26.976    55.881    55.972    62.780    82.708    82.914    97.751   102.339   109.983   109.915   144.825 nan   136.853 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.885    25.765    26.106    26.011    26.978    55.886    55.973    62.783    82.708    82.918    97.914   102.864   110.039   109.992   145.565 nan   136.864 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.908    25.767    26.190    26.022    26.979    55.888    55.975    62.819    82.716    82.922    97.939   102.982   110.060   110.018   145.680 nan   136.898 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.911    25.784    26.201    26.026    26.980    55.914    55.985    62.869    82.736    82.944    98.287   103.191   110.069   110.018   145.753 nan   136.908 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.919    25.802    26.213    26.075    26.983    55.915    55.998    62.897    82.751    82.950    98.410   103.740   110.094   110.162   145.885 nan   136.908 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.920    25.824    26.220    26.125    26.985    55.915    56.003    62.938    82.772    82.958    98.563   103.993   110.199   110.204   146.172 nan   136.925 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.925    25.834    26.223    26.143    26.998    55.987    56.006    62.953    82.792    82.975    98.636   104.024   110.279   110.462   146.194 nan   136.930 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.936    25.848    26.251    26.183    27.017    55.997    56.007    62.977    82.796    82.990    98.706   104.042   110.401   110.478   146.528 nan   136.958 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.946    25.857    26.273    26.212    27.019    56.002    56.043    63.000    82.813    83.029    98.731   104.063   110.472   110.569   146.641 nan   137.022 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.970    25.879    26.354    26.230    27.022    56.030    56.095    63.137    82.839    83.073    98.834   104.107   110.493   110.615   146.966 nan   137.062 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.979    25.900    26.362    26.242    27.029    56.043    56.146    63.546    82.843    83.093    98.877   104.172   110.648   110.633   147.122 nan   137.077 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.995    25.907    26.368    26.251    27.031    56.056    56.203    63.706    82.864    83.170    98.883   104.909   110.671   110.647   147.630 nan   137.141 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.000    25.909    26.426    26.272    27.041    56.085    56.215    63.792    82.888    83.173    98.923   105.154   110.677   110.748   147.809 nan   137.178 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.020    25.933    26.446    26.278    27.099    56.126    56.279    63.844    82.935    83.183    99.270   105.967   110.689   110.760   148.004 nan   137.205 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.034    25.941    26.563    26.279    27.144    56.223    56.371    63.881    82.990    83.278    99.501   106.006   110.694   110.785   148.028 nan   137.248 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.039    25.962    26.566    26.312    27.150    56.244    56.382    63.947    83.025    83.300    99.735   106.381   110.714   110.840   148.051 nan   137.353 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.049    25.977    26.569    26.354    27.163    56.332    56.434    63.973    83.038    83.441    99.747   107.048   110.751   110.875   148.870 nan   137.445 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.060    26.032    26.578    26.384    27.333    56.392    56.470    63.980    83.054    83.443    99.804   107.116   110.826   110.927   149.003 nan   137.452 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.069    26.041    26.583    26.498    27.343    56.421    56.538    64.272    83.115    83.506    99.861   107.659   110.844   110.933   149.006 nan   137.486 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.103    26.044    26.613    26.647    27.414    56.449    56.590    64.703    83.303    83.620    99.933   108.046   110.853   110.941   149.022 nan   137.499 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.124    26.084    26.622    26.727    27.433    56.496    56.689    64.708    83.311    83.633   100.272   108.953   110.854   110.981   149.948 nan   137.568 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.133    26.088    26.674    26.808    27.439    56.520    56.749    64.848    83.420    83.636   100.414   108.955   110.873   111.010   151.488 nan   137.644 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.142    26.096    26.674    26.817    27.468    56.526    56.758    64.902    83.423    83.666   100.665   108.998   110.902   111.023   151.798 nan   137.656 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.180    26.117    26.680    26.818    27.548    56.626    56.790    64.937    83.455    83.781   100.706   109.006   111.034   111.078   152.925 nan   137.712 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.202    26.125    26.709    26.835    27.578    56.713    56.794    64.963    83.549    83.786   100.767   110.003   111.062   111.128   153.864 nan   137.718 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.242    26.127    26.726    26.838    27.612    56.731    56.797    64.984    83.568    83.803   100.846   110.441   111.280   111.158   154.061 nan   137.763 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.275    26.135    26.728    26.858    27.707    56.776    56.835    65.116    83.590    83.825   100.949   110.704   111.287   111.406   154.168 nan   137.800 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.299    26.143    26.764    26.876    27.772    56.794    56.844    65.439    83.603    83.850   100.976   110.769   111.488   111.542   154.433 nan   137.855 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.345    26.150    26.773    26.877    27.792    56.799    56.879    65.462    83.794    83.885   101.132   111.076   111.490   111.610   155.107 nan   137.868 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.394    26.279    26.783    26.887    27.833    56.851    56.880    65.853    83.804    83.913   101.742   111.103   111.511   111.715   155.609 nan   137.892 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.494    26.279    26.789    26.892    27.855    56.864    56.920    65.946    83.805    83.945   101.847   112.076   111.674   111.789   156.524 nan   137.941 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.520    26.368    26.797    26.912    27.864    56.865    56.927    65.946    83.824    83.948   101.852   112.853   111.712   111.824   156.702 nan   138.017 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.533    26.390    26.858    26.912    27.868    56.913    56.940    65.947    83.899    83.961   101.886   112.875   111.732   111.829   156.764 nan   138.238 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.554    26.399    26.863    26.914    27.892    56.922    56.967    65.977    84.028    83.996   101.922   113.030   111.781   111.833   157.174 nan   138.278 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.606    26.400    26.911    26.925    27.896    56.923    56.993    65.983    84.171    84.009   102.097   113.638   111.799   111.912   157.271 nan   138.304 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.607    26.412    26.916    26.949    27.897    56.948    56.995    66.045    84.214    84.021   102.322   113.664   111.843   111.935   158.535 nan   138.362 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.626    26.419    26.979    26.970    27.898    56.972    57.010    66.045    84.310    84.029   102.496   113.872   111.848   111.946   158.641 nan   138.368 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.659    26.454    26.981    26.980    27.910    56.972    57.017    66.163    84.356    84.038   102.783   113.892   111.879   111.975   158.841 nan   138.502 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.659    26.466    26.984    26.997    27.915    57.031    57.025    66.345    84.359    84.142   102.848   114.034   111.902   112.006   158.960 nan   138.548 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.662    26.474    27.005    27.008    27.949    57.083    57.034    66.825    84.381    84.284   102.917   114.293   111.937   112.013   159.297 nan   138.682 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.679    26.485    27.153    27.017    27.955    57.107    57.050    66.851    84.403    84.303   103.042   114.924   111.964   112.047   160.550 nan   138.737 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.684    26.490    27.250    27.064    27.963    57.120    57.058    66.966    84.518    84.431   103.126   114.971   111.982   112.048   161.056 nan   138.769 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.717    26.505    27.362    27.118    27.983    57.128    57.061    66.992    84.559    84.436   103.763   115.039   112.002   112.150   164.443 nan   138.793 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.718    26.511    27.377    27.146    27.992    57.153    57.144    67.015    84.577    84.446   104.023   115.884   112.073   112.309   165.789 nan   138.814 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.732    26.537    27.389    27.349    27.996    57.227    57.163    67.029    84.613    84.524   104.532   118.035   112.198   112.356   166.618 nan   138.889 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.739    26.544    27.398    27.349    27.999    57.441    57.224    67.135    84.620    84.582   104.775   118.686   112.375   112.410   166.897 nan   138.946 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.741    26.547    27.404    27.370    28.004    57.655    57.264    67.545    84.769    84.633   104.819   120.010   112.563   112.436   169.200 nan   138.987 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.754    26.587    27.586    27.413    28.008    57.680    57.274    67.771    84.810    84.715   104.847   120.794   112.586   112.475   169.749 nan   138.992 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.785    26.716    27.640    27.431    28.009    57.687    57.368    67.794    84.849    84.864   104.931   120.959   112.651   112.526   170.918 nan   139.014 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.807    26.723    27.658    27.473    28.009    57.694    57.430    67.813    84.859    84.876   104.996   121.985   112.692   112.617   171.694 nan   139.070 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.876    26.729    27.675    27.476    28.014    57.727    57.646    67.835    84.868    84.877   105.476   122.155   112.714   112.717   172.738 nan   139.072 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.877    26.732    27.727    27.505    28.017    57.732    57.733    67.914    84.877    84.895   106.401   122.882   112.731   112.736   173.568 nan   139.216 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.894    26.739    27.761    27.569    28.022    57.737    57.885    67.920    84.919    84.909   106.467   124.143   112.745   112.748   173.913 nan   139.328 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.895    26.750    27.787    27.607    28.023    57.765    57.898    67.927    84.950    84.942   106.554   124.253   112.746   112.761   174.541 nan   139.449 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.900    26.764    27.796    27.619    28.038    57.799    57.920    67.959    85.017    85.041   106.672   125.740   112.846   112.806   177.469 nan   139.454 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.902    26.770    27.805    27.648    28.040    57.869    57.955    67.990    85.065    85.061   106.682   126.904   112.869   112.860   177.608 nan   139.514 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.934    26.783    27.827    27.775    28.052    57.872    57.962    68.027    85.141    85.186   106.852   127.116   112.881   112.887   191.578 nan   139.681 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.948    26.803    27.900    27.779    28.055    57.914    57.965    68.038    85.163    85.213   106.861   130.311   112.892   112.944   191.801 nan   139.698 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.953    26.824    27.907    27.797    28.056    57.965    57.993    68.058    85.257    85.241   106.923   130.889   112.893   112.952   194.371 nan   139.810 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.962    26.828    27.932    27.812    28.073    57.998    58.007    68.106    85.283    85.521   106.938   130.915   113.052   112.967   194.872 nan   139.859 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.966    26.840    27.958    27.864    28.077    58.010    58.029    68.211    85.410    85.621   106.967   131.021   113.065   112.976   197.433 nan   139.921 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.968    26.853    27.997    27.873    28.232    58.050    58.076    68.393    85.420    85.709   107.005   131.022   113.096   113.016   197.605 nan   139.982 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.985    26.856    27.999    27.913    28.438    58.052    58.090    68.418    85.509    85.799   107.403   132.339   113.258   113.275   201.060 nan   140.034 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.995    26.859    28.012    27.937    28.462    58.092    58.269    68.474    85.525    85.885   107.499   133.086   113.285   113.278   203.556 nan   140.154 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.062    26.912    28.032    27.940    28.515    58.114    58.309    68.650    85.525    85.957   107.817   133.714   113.291   113.771   218.236 nan   140.282 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.093    26.959    28.052    27.946    28.687    58.135    58.343    68.705    85.633    85.959   107.836   133.849   113.296   113.831   220.522 nan   140.345 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.135    26.961    28.075    27.955    28.724    58.321    58.367    68.805    85.742    85.971   107.854   133.923   113.351   113.839   221.043 nan   140.386 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.144    26.978    28.077    27.962    28.756    58.500    58.390    68.853    85.762    85.979   108.535   135.049   113.465   113.895   231.664 nan   140.609 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.183    26.995    28.091    27.995    28.824    58.538    58.514    68.934    85.784    85.988   108.727   135.343   113.575   113.896   253.006 nan   140.766 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.259    27.023    28.154    27.998    28.865    58.627    58.527    69.025    85.799    85.999   108.928   135.425   113.651   113.932   254.267 nan   140.850 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.266    27.025    28.190    28.018    28.868    58.746    58.628    69.334    85.809    86.030   109.009   139.209   113.727   113.938 nan nan   140.929 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.270    27.065    28.194    28.022    28.885    58.786    58.656    69.407    85.821    86.067   109.021   140.233   113.735   113.983 nan nan   141.019 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.313    27.075    28.282    28.035    28.885    58.817    58.671    69.790    85.832    86.080   109.573   140.464   113.764   114.019 nan nan   141.042 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.358    27.113    28.287    28.048    28.889    58.893    58.713    69.813    85.839    86.334   109.725   141.956   113.818   114.082 nan nan   141.088 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.399    27.120    28.357    28.049    28.895    58.923    58.744    69.893    85.854    86.409   109.762   142.945   113.828   114.349 nan nan   141.133 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.450    27.175    28.390    28.063    28.911    58.937    58.758    69.985    85.854    86.486   109.762   143.810   113.832   114.399 nan nan   141.145 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.465    27.204    28.396    28.074    28.931    58.986    58.810    70.000    85.897    86.488   109.872   150.123   113.842   114.801 nan nan   141.283 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.578    27.233    28.408    28.082    28.944    58.986    58.863    70.006    85.932    86.552   109.911   150.941   113.906   114.812 nan nan   141.428 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.606    27.296    28.558    28.087    28.956    58.997    58.894    70.015    85.963    86.808   109.926   153.958   114.104   114.871 nan nan   141.464 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.616    27.396    28.568    28.104    28.963    59.013    58.925    70.104    85.964    86.833   109.943   154.849   114.134   114.875 nan nan   141.476 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.617    27.427    28.612    28.112    28.974    59.056    58.928    70.124    85.995    86.838   109.992   155.901   114.473   114.891 nan nan   141.526 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.619    27.466    28.691    28.175    28.976    59.091    59.011    71.036    86.027    86.845   110.508   157.015   114.489   114.912 nan nan   141.573 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.643    27.511    28.701    28.215    28.982    59.192    59.041    71.240    86.086    86.877   110.761   157.990   114.511   114.970 nan nan   141.650 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.693    27.596    28.763    28.234    28.984    59.296    59.070    71.265    86.095    86.881   110.802   163.085   114.517   114.995 nan nan   141.765 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.722    27.600    28.775    28.329    28.986    59.497    59.119    71.910    86.237    86.948   111.121   164.917   114.624   115.045 nan nan   141.775 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.737    27.602    28.791    28.351    28.989    59.501    59.131    71.982    86.251    86.974   111.123   170.245   114.632   115.084 nan nan   141.778 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.758    27.607    28.850    28.361    28.993    59.546    59.186    72.001    86.257    87.001   111.136   171.701   114.655   115.100 nan nan   141.834 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.764    27.638    28.905    28.399    29.012    59.575    59.329    72.785    86.276    87.568   111.194   173.291   114.688   115.178 nan nan   141.851 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.819    27.640    28.916    28.412    29.013    59.577    59.353    72.845    86.339    87.627   111.704   175.982   114.724   115.288 nan nan   141.873 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.860    27.694    28.941    28.507    29.016    59.583    59.383    72.882    86.388    87.668   111.909   187.153   114.726   115.497 nan nan   142.000 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.893    27.725    28.942    28.625    29.027    59.645    59.560    72.887    86.450    87.793   112.054   187.967   114.730   115.542 nan nan   142.159 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.905    27.729    28.944    28.640    29.027    59.676    59.565    72.947    86.511    87.844   112.087   196.092   114.768   115.604 nan nan   142.251 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.906    27.734    28.958    28.694    29.030    59.680    59.591    72.961    86.620    87.880   112.307   233.078   114.799   115.773 nan nan   142.288 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.920    27.783    28.979    28.713    29.038    59.805    59.659    73.079    86.729    87.998   112.671 nan   114.817   115.828 nan nan   142.339 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.929    27.790    28.992    28.777    29.081    59.872    59.670    73.082    86.768    88.023   113.052 nan   114.843   115.853 nan nan   142.362 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.972    27.805    29.002    28.825    29.086    59.908    59.693    73.094    86.775    88.035   113.876 nan   114.901   115.885 nan nan   142.710 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.996    27.886    29.031    28.846    29.203    59.956    59.705    73.940    86.793    88.037   114.085 nan   114.930   115.890 nan nan   142.796 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.000    27.886    29.069    28.848    29.266    59.983    59.707    73.968    86.866    88.090   114.999 nan   114.956   115.917 nan nan   142.899 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.029    27.921    29.137    28.848    29.303    60.021    59.722    73.982    86.986    88.206   115.020 nan   114.999   115.966 nan nan   142.969 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.040    27.957    29.137    28.849    29.492    60.164    59.741    73.993    87.001    88.356   115.058 nan   115.098   116.091 nan nan   143.016 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.044    27.971    29.228    28.880    29.674    60.407    59.846    73.996    87.028    88.564   115.815 nan   115.110   116.113 nan nan   143.181 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.049    28.015    29.611    28.906    29.751    60.600    59.891    74.006    87.088    88.729   115.890 nan   115.157   116.153 nan nan   143.284 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.056    28.021    29.617    28.910    29.754    60.612    59.931    74.588    87.110    88.832   116.515 nan   115.207   116.176 nan nan   143.310 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.068    28.025    29.663    28.921    29.780    60.751    60.037    74.904    87.163    88.850   116.792 nan   115.315   116.337 nan nan   143.333 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.085    28.033    29.678    28.925    29.826    60.791    60.041    74.913    87.249    88.919   116.880 nan   115.382   116.406 nan nan   143.417 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.100    28.038    29.734    28.942    29.831    60.834    60.118    74.981    87.524    89.036   116.939 nan   115.438   116.715 nan nan   143.498 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.131    28.043    29.768    28.944    29.849    60.868    60.239    74.991    87.579    89.055   117.151 nan   115.490   116.729 nan nan   143.595 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.131    28.111    29.776    28.960    29.881    60.949    60.343    75.018    87.595    89.071   117.375 nan   115.518   116.792 nan nan   143.645 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.162    28.141    29.794    28.964    29.885    60.954    60.483    75.023    87.749    89.086   117.847 nan   115.630   116.826 nan nan   143.772 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.199    28.147    29.836    28.968    29.893    60.972    60.693    75.025    87.792    89.306   117.862 nan   115.671   116.913 nan nan   143.855 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.214    28.164    29.867    28.981    29.918    61.001    60.744    75.037    87.916    89.474   117.975 nan   115.761   116.994 nan nan   143.938 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.260    28.198    29.876    28.992    29.921    61.084    60.745    75.041    88.120    89.515   118.002 nan   115.827   117.060 nan nan   144.109 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.266    28.218    29.905    28.992    29.944    61.106    60.745    75.151    88.146    89.540   118.307 nan   115.855   117.069 nan nan   144.146 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.313    28.221    29.932    28.992    29.968    61.144    60.762    75.169    88.198    89.621   119.093 nan   115.858   117.155 nan nan   144.214 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.346    28.264    29.935    28.998    29.986    61.199    60.844    75.363    88.321    89.926   119.393 nan   115.924   117.269 nan nan   144.476 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.357    28.297    29.949    29.003    29.992    61.312    60.858    76.000    88.434    89.977   119.757 nan   115.972   117.286 nan nan   144.527 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.365    28.379    29.964    29.028    29.995    61.490    60.881    76.149    88.473    89.988   119.831 nan   116.031   117.308 nan nan   144.562 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.386    28.393    30.053    29.029    30.021    61.750    60.908    76.263    88.577    89.989   119.901 nan   116.111   117.380 nan nan   144.606 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.393    28.403    30.065    29.042    30.024    61.833    60.949    76.701    88.673    90.002   120.006 nan   116.203   117.460 nan nan   144.679 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.398    28.453    30.069    29.064    30.034    61.973    60.953    76.901    88.705    90.035   120.008 nan   116.234   117.572 nan nan   144.682 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.452    28.492    30.159    29.071    30.043    62.031    60.959    76.945    88.757    90.049   120.482 nan   116.403   117.745 nan nan   144.712 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.498    28.677    30.190    29.075    30.049    62.158    60.986    77.028    88.770    90.772   120.494 nan   116.447   117.858 nan nan   144.804 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.498    28.684    30.197    29.092    30.067    62.202    61.013    77.173    88.909    90.867   120.696 nan   116.536   117.894 nan nan   144.819 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.510    28.719    30.286    29.111    30.647    62.242    61.020    77.558    88.925    90.873   120.933 nan   116.633   117.910 nan nan   144.823 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.528    28.722    30.313    29.129    30.765    62.417    61.138    77.978    88.952    90.929   121.470 nan   116.748   117.927 nan nan   144.943 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.569    28.804    30.335    29.174    30.801    62.464    61.193    78.024    88.952    90.949   122.197 nan   116.825   117.935 nan nan   145.146 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.574    28.807    30.346    29.186    30.824    62.476    61.464    78.043    88.981    90.972   122.243 nan   116.861   117.977 nan nan   145.355 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.603    28.824    30.419    29.214    30.832    62.579    61.614    78.131    88.986    90.988   122.922 nan   116.909   118.007 nan nan   145.404 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.631    28.876    30.432    29.298    30.857    62.716    61.718    78.388    89.030    90.995   123.716 nan   116.982   118.126 nan nan   145.433 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.710    28.953    30.552    29.299    30.945    62.849    61.747    78.852    89.070    91.016   123.903 nan   117.019   118.178 nan nan   145.687 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.763    28.981    30.560    29.354    30.946    62.890    61.891    78.891    89.373    91.103   124.049 nan   117.216   118.541 nan nan   145.687 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.772    29.024    30.569    29.395    30.952    62.923    61.914    78.964    89.393    91.115   124.799 nan   117.264   118.545 nan nan   145.720 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.781    29.036    30.635    29.597    30.960    62.945    61.940    79.039    89.437    91.253   126.666 nan   117.316   118.621 nan nan   145.752 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.782    29.058    30.680    29.780    30.976    63.023    61.972    79.087    89.481    91.334   126.688 nan   117.376   118.764 nan nan   145.859 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.827    29.123    30.735    29.806    30.976    63.038    61.981    79.897    89.597    91.339   126.748 nan   117.612   118.788 nan nan   145.897 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.830    29.164    30.827    29.813    30.977    63.128    62.012    80.004    89.685    91.361   126.989 nan   117.714   118.801 nan nan   145.986 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.836    29.175    30.840    29.884    30.990    63.262    62.064    80.011    89.704    91.449   127.532 nan   117.739   118.884 nan nan   146.133 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.865    29.388    30.848    29.889    31.005    63.343    62.068    80.172    89.707    91.627   127.657 nan   117.741   118.952 nan nan   146.198 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.896    29.443    30.853    29.891    31.005    63.365    62.275    80.178    89.936    91.922   127.809 nan   117.745   118.973 nan nan   146.430 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.908    29.479    30.863    29.950    31.021    63.377    62.470    80.210    89.947    91.949   127.988 nan   117.751   119.242 nan nan   146.446 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.913    29.503    30.870    29.952    31.051    63.413    62.477    80.671    90.031    91.970   128.759 nan   118.046   119.256 nan nan   146.521 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.924    29.595    30.912    29.959    31.090    63.545    62.489    81.073    90.108    91.985   129.290 nan   118.137   119.264 nan nan   146.593 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.929    29.641    30.917    29.968    31.107    63.649    62.508    81.098    90.145    92.003   129.585 nan   118.273   119.282 nan nan   146.683 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.929    29.644    30.931    29.986    31.456    63.671    62.626    81.208    90.224    92.026   129.796 nan   118.454   119.511 nan nan   146.701 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.959    29.658    30.968    29.988    31.665    63.675    62.888    81.261    90.501    92.050   131.028 nan   118.482   119.517 nan nan   146.739 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.980    29.765    30.977    29.998    31.675    63.688    62.911    81.303    90.668    92.082   131.211 nan   118.742   119.548 nan nan   146.748 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.994    29.766    30.993    30.000    31.703    63.705    62.927    81.832    90.684    92.086   131.472 nan   118.757   119.774 nan nan   146.810 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.999    29.766    31.044    30.015    31.731    63.712    62.946    81.947    90.753    92.156   131.835 nan   118.827   119.791 nan nan   146.918 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.015    29.816    31.068    30.016    31.876    63.747    62.988    82.006    90.758    92.177   132.075 nan   118.837   119.831 nan nan   146.961 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.022    29.819    31.201    30.071    31.877    63.755    63.046    82.018    90.853    92.709   133.794 nan   118.946   119.901 nan nan   147.254 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.022    29.824    31.246    30.087    31.885    63.824    63.060    83.879    90.854    92.767   134.148 nan   118.986   120.019 nan nan   147.424 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.033    29.846    31.290    30.109    31.929    63.849    63.081    83.991    90.905    92.888   134.922 nan   119.134   120.038 nan nan   147.465 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.039    29.860    31.435    30.171    31.941    63.970    63.113    84.179    90.949    92.892   136.034 nan   119.426   120.700 nan nan   147.472 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.041    29.866    31.548    30.351    31.977    63.975    63.147    84.910    90.954    93.032   136.499 nan   119.496   120.768 nan nan   147.510 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.061    29.902    31.551    30.415    32.002    63.983    63.154    84.921    90.980    93.565   136.712 nan   119.548   120.839 nan nan   147.519 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.070    29.903    31.649    30.538    32.003    63.991    63.299    84.956    91.249    93.635   137.141 nan   119.597   120.985 nan nan   147.747 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.106    29.912    31.730    30.613    32.008    64.011    63.306    85.026    91.396    93.644   137.144 nan   119.605   121.119 nan nan   147.780 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.152    29.944    31.748    30.667    32.045    64.037    63.572    85.272    91.443    93.693   137.652 nan   119.636   121.291 nan nan   147.803 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.179    29.945    31.773    30.674    32.250    64.141    63.638    85.986    91.454    93.820   138.603 nan   119.822   121.485 nan nan   148.064 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.247    29.964    31.783    30.803    32.294    64.244    63.803    86.187    91.703    93.842   138.744 nan   119.885   121.585 nan nan   148.258 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.324    29.983    31.803    30.881    32.702    64.462    63.853    86.907    91.820    93.905   139.833 nan   119.954   121.640 nan nan   148.271 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.330    30.039    31.833    30.899    32.703    64.483    63.876    86.987    91.921    93.964   140.637 nan   120.142   121.749 nan nan   148.284 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.338    30.042    31.854    30.907    32.777    64.548    63.965    87.081    91.997    94.020   140.858 nan   120.178   121.754 nan nan   148.510 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.422    30.051    31.879    30.935    32.789    64.570    64.009    87.911    92.069    94.081   140.917 nan   120.329   121.767 nan nan   148.689 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.446    30.096    31.902    30.939    32.814    64.633    64.061    88.002    92.184    94.124   141.210 nan   120.427   121.769 nan nan   148.705 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.466    30.101    32.005    30.965    32.982    64.681    64.110    88.147    92.645    94.406   142.689 nan   120.499   121.804 nan nan   148.830 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.468    30.102    32.016    30.966    32.991    64.888    64.122    88.899    92.667    94.512   142.895 nan   120.649   121.820 nan nan   148.852 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.477    30.105    32.130    30.970    32.993    65.013    64.220    88.984    92.689    94.585   143.357 nan   120.666   121.933 nan nan   148.915 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.517    30.137    32.237    30.971    33.028    65.064    64.891    89.012    92.762    94.689   143.654 nan   120.914   122.079 nan nan   149.027 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.539    30.215    32.259    30.972    33.157    65.303    64.940    89.111    92.764    94.704   144.570 nan   121.040   122.234 nan nan   149.102 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.582    30.223    32.350    30.982    33.172    65.325    64.993    90.080    93.004    94.955   144.724 nan   121.151   122.616 nan nan   149.224 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.625    30.248    32.613    30.985    33.248    65.549    65.029    90.182    93.277    95.012   145.404 nan   121.382   122.623 nan nan   149.297 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.656    30.284    32.862    30.988    33.347    65.670    65.031    90.313    93.436    95.032   146.791 nan   121.610   122.635 nan nan   149.487 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.727    30.292    32.887    31.021    33.533    65.726    65.034    90.780    93.502    95.238   150.353 nan   121.818   122.685 nan nan   150.015 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.823    30.370    32.923    31.022    33.578    65.854    65.065    90.929    93.570    95.271   151.378 nan   121.912   122.752 nan nan   150.049 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.826    30.378    32.930    31.024    33.608    65.860    65.100    91.024    93.607    95.530   151.591 nan   122.002   122.753 nan nan   150.145 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.840    30.403    32.958    31.044    33.674    65.963    65.137    91.912    93.648    95.543   162.727 nan   122.064   122.765 nan nan   150.349 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.842    30.448    32.962    31.105    33.771    65.982    65.559    91.937    93.784    95.732   167.017 nan   122.119   122.887 nan nan   150.694 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.858    30.457    32.994    31.133    33.906    66.007    65.585    92.988    93.819    95.753   178.896 nan   122.212   123.012 nan nan   150.714 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.947    30.480    32.999    31.137    33.923    66.057    65.756    93.015    93.826    95.812   186.434 nan   122.376   123.187 nan nan   150.874 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.947    30.494    33.213    31.151    33.947    66.223    65.762    93.030    93.836    95.928   188.549 nan   122.553   123.551 nan nan   150.972 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.983    30.546    33.324    31.195    33.985    66.253    65.801    93.249    93.880    96.078   197.898 nan   122.652   123.728 nan nan   150.996 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.070    30.678    33.361    31.284    33.991    66.498    65.872    94.093    93.896    96.116   258.042 nan   122.707   123.756 nan nan   151.335 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.077    30.741    33.513    31.314    33.997    66.501    65.918    94.962    93.960    96.759 nan nan   122.868   124.002 nan nan   151.484 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.080    30.758    33.528    31.368    33.997    66.790    65.922    94.999    94.383    96.799 nan nan   122.886   124.341 nan nan   151.530 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.087    30.759    33.572    31.500    33.999    66.813    65.960    95.149    94.419    96.852 nan nan   123.008   124.384 nan nan   151.585 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.104    30.786    33.581    31.688    34.003    66.851    65.964    96.100    94.463    96.918 nan nan   123.031   124.397 nan nan   151.722 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.135    30.853    33.619    31.893    34.017    66.949    65.985    97.002    94.645    96.919 nan nan   123.060   124.647 nan nan   151.802 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.137    30.899    33.651    31.914    34.020    67.003    65.999    97.632    94.737    96.990 nan nan   123.512   124.916 nan nan   151.869 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.154    30.910    33.664    31.921    34.022    67.568    66.134    98.210    94.759    96.997 nan nan   123.528   125.017 nan nan   152.155 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.184    30.919    33.694    31.928    34.023    67.794    66.171    99.124    94.770    97.019 nan nan   123.699   125.064 nan nan   152.356 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.193    30.939    33.748    31.944    34.024    67.874    66.283   100.582    94.825    97.019 nan nan   124.076   125.120 nan nan   152.873 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.210    30.945    33.849    31.955    34.036    68.168    66.302   101.998    94.841    97.029 nan nan   124.079   125.121 nan nan   153.198 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.296    31.000    33.937    31.963    34.037    68.180    66.648   102.078    94.927    97.080 nan nan   124.216   125.864 nan nan   153.467 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.378    31.017    33.937    31.979    34.082    68.412    66.769   102.794    94.934    97.097 nan nan   124.241   125.866 nan nan   153.830 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.408    31.046    33.973    31.980    34.089    68.451    66.908   103.087    94.940    97.277 nan nan   124.254   125.908 nan nan   153.849 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.495    31.068    34.059    32.000    34.160    68.558    66.910   103.780    95.025    97.531 nan nan   124.261   125.933 nan nan   154.133 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.537    31.100    34.077    32.009    34.162    68.667    66.988   104.783    95.057    97.923 nan nan   124.407   126.260 nan nan   154.447 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.543    31.129    34.188    32.013    34.264    68.770    67.007   104.977    95.078    97.993 nan nan   124.832   126.390 nan nan   154.584 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.621    31.181    34.375    32.058    34.276    68.806    67.092   105.863    95.186    98.107 nan nan   124.863   126.430 nan nan   154.618 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.631    31.190    34.468    32.073    34.380    68.865    67.410   106.005    95.344    98.214 nan nan   124.895   126.669 nan nan   154.627 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.757    31.211    34.648    32.126    34.707    68.934    67.609   107.057    95.353    98.636 nan nan   124.983   126.750 nan nan   154.637 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.778    31.273    34.725    32.190    34.866    68.937    67.622   108.106    95.467    98.825 nan nan   125.027   126.798 nan nan   154.701 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.781    31.293    34.795    32.251    34.902    68.938    67.700   108.135    95.477    98.829 nan nan   125.032   126.852 nan nan   154.818 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.825    31.306    34.821    32.411    34.921    68.951    67.911   108.862    95.675    98.883 nan nan   125.144   126.874 nan nan   154.844 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.833    31.307    34.855    32.472    34.938    69.159    67.914   109.118    95.708    98.958 nan nan   125.325   126.917 nan nan   154.922 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.855    31.362    34.873    32.592    34.955    69.394    67.991   109.806    95.761    99.033 nan nan   125.607   126.936 nan nan   155.025 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.871    31.383    35.040    32.622    34.975    69.417    68.075   110.912    95.793    99.410 nan nan   125.660   127.058 nan nan   155.034 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.894    31.393    35.137    32.660    35.013    69.426    68.344   110.987    95.811    99.468 nan nan   125.852   127.165 nan nan   155.043 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.013    31.460    35.201    32.704    35.018    69.462    68.504   113.018    95.893    99.853 nan nan   125.929   127.651 nan nan   155.082 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.100    31.482    35.243    32.717    35.029    69.480    68.561   113.031    95.909    99.863 nan nan   125.977   127.790 nan nan   155.085 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.126    31.498    35.325    32.811    35.030    69.491    68.712   114.860    95.914    99.985 nan nan   126.254   128.113 nan nan   155.327 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.177    31.542    35.331    32.811    35.044    69.572    68.860   114.969    95.916    99.985 nan nan   126.895   128.208 nan nan   156.003 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.234    31.650    35.363    32.823    35.056    69.581    68.913   116.144    95.945   100.020 nan nan   126.910   128.755 nan nan   156.993 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.284    31.661    35.368    32.826    35.080    69.700    68.920   117.107    95.948   100.767 nan nan   126.953   128.783 nan nan   157.117 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.328    31.675    35.370    32.878    35.088    69.726    68.927   118.803    96.054   100.844 nan nan   126.958   128.943 nan nan   157.773 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.340    31.702    35.788    32.887    35.111    69.823    68.966   120.001    96.107   100.971 nan nan   127.148   129.041 nan nan   158.000 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.357    31.704    35.847    32.953    35.279    69.873    68.994   121.250    96.634   101.119 nan nan   127.325   129.601 nan nan   158.223 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.572    31.778    36.132    32.990    35.859    70.572    69.192   121.652    96.657   101.642 nan nan   127.441   129.620 nan nan   158.561 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.581    31.815    36.199    32.998    35.986    70.581    69.517   121.790    96.723   101.772 nan nan   127.801   129.658 nan nan   158.833 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.629    31.859    36.211    33.012    35.994    70.777    69.584   122.052    96.842   101.787 nan nan   127.852   130.038 nan nan   158.918 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.670    31.860    36.712    33.043    36.021    70.826    69.599   122.262    96.897   101.829 nan nan   127.888   130.578 nan nan   159.594 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.747    31.926    36.883    33.070    36.032    71.006    69.617   122.875    97.169   101.862 nan nan   127.918   130.723 nan nan   159.837 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.825    31.951    36.977    33.076    36.102    71.065    69.717   125.253    97.237   101.867 nan nan   127.925   130.732 nan nan   160.550 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.837    31.968    37.007    33.105    36.244    71.227    69.823   125.765    97.283   101.877 nan nan   127.994   130.822 nan nan   160.781 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.965    32.009    37.091    33.275    36.413    71.388    69.845   128.095    97.592   101.889 nan nan   128.026   130.839 nan nan   160.856 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.977    32.118    37.092    33.305    36.532    71.550    69.918   136.827    97.709   101.999 nan nan   128.137   130.861 nan nan   161.158 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.985    32.131    37.106    33.385    36.785    71.778    69.963   137.993    97.811   102.077 nan nan   128.471   130.953 nan nan   161.948 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.064    32.140    37.106    33.499    36.791    71.779    69.992   140.087    97.820   102.850 nan nan   128.578   130.987 nan nan   162.830 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.101    32.278    37.324    33.568    36.865    71.800    70.001   141.922    97.820   102.997 nan nan   128.613   131.210 nan nan   162.918 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.107    32.441    37.326    33.582    36.891    71.815    70.053   142.170    97.942   103.072 nan nan   128.769   131.297 nan nan   163.722 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.152    32.448    37.440    33.662    36.916    71.856    70.222   142.814    97.993   103.355 nan nan   128.787   131.638 nan nan   163.823 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.318    32.461    37.475    33.890    37.033    71.964    70.288   144.033    98.696   103.396 nan nan   128.826   131.876 nan nan   163.851 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.362    32.482    37.490    33.919    37.063    72.023    70.641   160.086    98.745   103.532 nan nan   129.003   131.883 nan nan   164.751 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.434    32.511    37.587    33.967    37.271    72.334    70.813   166.236    98.821   103.607 nan nan   129.016   132.037 nan nan   164.848 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.450    32.573    37.652    34.007    37.854    72.406    70.970   176.126    98.944   103.982 nan nan   129.243   132.317 nan nan   164.870 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.470    32.591    37.754    34.019    37.858    72.480    70.990   208.921    99.472   104.110 nan nan   129.278   132.791 nan nan   164.905 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.484    32.593    37.821    34.028    37.927    72.645    71.042   214.997    99.536   104.127 nan nan   129.391   133.097 nan nan   165.001 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.545    32.693    37.895    34.056    37.989    72.673    71.140 nan    99.573   104.749 nan nan   129.514   133.673 nan nan   165.274 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.639    32.737    37.946    34.153    38.020    72.854    71.557 nan    99.625   105.088 nan nan   129.661   133.829 nan nan   165.335 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.724    32.760    37.990    34.190    38.035    72.890    71.596 nan    99.783   105.177 nan nan   129.706   133.835 nan nan   165.865 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.735    32.763    38.014    34.428    38.558    73.265    71.711 nan    99.848   105.909 nan nan   129.779   134.105 nan nan   165.890 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.768    32.772    38.145    34.451    39.023    73.431    71.963 nan   100.120   106.222 nan nan   130.096   134.398 nan nan   166.686 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.938    32.772    38.246    34.632    39.027    73.441    72.015 nan   100.400   106.754 nan nan   130.492   134.617 nan nan   166.726 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.017    32.839    38.496    34.881    39.056    73.470    72.073 nan   100.411   107.227 nan nan   130.529   134.622 nan nan   167.754 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.141    32.902    38.608    34.939    39.088    73.557    72.125 nan   100.533   107.628 nan nan   130.637   134.797 nan nan   167.829 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.206    32.906    38.858    34.945    39.240    74.127    72.424 nan   100.630   107.856 nan nan   130.702   135.954 nan nan   167.916 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.275    32.907    38.864    34.964    39.999    74.298    72.849 nan   100.790   107.867 nan nan   130.758   136.692 nan nan   168.564 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.475    32.936    39.064    34.993    40.031    74.773    72.993 nan   100.816   108.490 nan nan   130.811   136.898 nan nan   168.843 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.680    32.945    39.475    34.998    40.055    76.032    73.008 nan   100.883   108.571 nan nan   130.852   136.907 nan nan   168.972 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.710    32.966    39.548    34.999    40.238    76.778    73.161 nan   100.957   108.597 nan nan   131.702   137.028 nan nan   169.774 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.806    32.970    39.719    35.099    40.281    76.946    73.199 nan   100.995   108.666 nan nan   131.760   137.247 nan nan   169.966 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.827    33.021    40.068    35.111    40.978    76.972    73.318 nan   100.996   108.951 nan nan   131.903   137.292 nan nan   170.381 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.888    33.029    40.110    35.115    40.983    77.383    73.345 nan   101.018   109.025 nan nan   131.940   137.578 nan nan   170.554 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.910    33.059    40.126    35.217    41.088    77.423    73.719 nan   101.055   109.113 nan nan   131.944   137.791 nan nan   170.641 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.994    33.166    40.226    35.386    41.150    77.618    73.817 nan   101.414   109.119 nan nan   131.950   137.992 nan nan   170.661 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.035    33.180    40.861    35.767    41.236    77.751    73.832 nan   101.702   109.272 nan nan   131.976   138.359 nan nan   170.716 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.039    33.194    40.882    35.850    41.853    77.909    73.866 nan   101.826   109.746 nan nan   132.008   138.506 nan nan   171.805 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.154    33.378    40.908    35.886    41.854    77.974    73.868 nan   102.134   109.852 nan nan   132.037   138.763 nan nan   172.230 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.236    33.572    41.033    35.905    41.909    78.003    73.881 nan   102.252   109.947 nan nan   132.419   138.917 nan nan   172.490 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.466    33.715    41.254    35.912    41.940    78.091    74.011 nan   102.691   110.006 nan nan   132.664   139.130 nan nan   173.121 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.545    33.768    41.392    35.961    41.999    78.584    74.652 nan   102.726   110.625 nan nan   132.866   139.521 nan nan   173.250 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.583    33.770    41.625    35.964    42.014    78.619    74.823 nan   102.840   110.792 nan nan   132.994   139.720 nan nan   173.253 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.682    33.879    41.833    36.020    42.277    78.874    74.883 nan   102.867   110.800 nan nan   133.017   139.767 nan nan   173.478 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.728    33.916    41.873    36.064    42.348    79.079    74.960 nan   103.324   111.068 nan nan   133.570   140.857 nan nan   174.076 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.744    33.941    42.310    36.163    42.879    79.460    74.965 nan   103.821   111.943 nan nan   133.659   140.977 nan nan   174.305 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.917    34.303    42.703    36.610    42.981    79.687    74.975 nan   103.920   111.985 nan nan   133.791   141.644 nan nan   174.835 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.949    34.360    43.016    36.688    43.711    79.735    75.041 nan   103.974   112.055 nan nan   133.844   141.957 nan nan   176.015 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.952    34.403    43.023    36.865    43.741    79.783    75.879 nan   104.413   112.302 nan nan   134.152   142.123 nan nan   176.842 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.962    34.420    43.694    36.889    43.874    80.262    75.949 nan   104.816   112.808 nan nan   134.833   142.971 nan nan   177.858 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.974    34.601    43.857    36.897    43.893    81.791    76.033 nan   104.932   112.957 nan nan   135.118   143.889 nan nan   178.032 nan nan nan nan nan nan nan nan nan nan nan nan nan
   35.132    34.744    43.902    36.961    43.966    81.954    76.366 nan   104.936   112.963 nan nan   135.705   145.008 nan nan   180.331 nan nan nan nan nan nan nan nan nan nan nan nan nan
   35.345    34.782    43.931    36.964    43.976    82.097    76.829 nan   105.573   113.260 nan nan   135.757   146.013 nan nan   184.415 nan nan nan nan nan nan nan nan nan nan nan nan nan
   35.401    34.843    44.012    37.020    43.988    82.682    77.049 nan   105.821   113.804 nan nan   135.879   146.592 nan nan   184.485 nan nan nan nan nan nan nan nan nan nan nan nan nan
   35.402    34.895    44.189    37.034    44.056    82.846    77.086 nan   105.890   113.982 nan nan   135.916   147.868 nan nan   184.622 nan nan nan nan nan nan nan nan nan nan nan nan nan
   35.572    34.920    44.297    37.039    44.082    82.951    77.124 nan   106.123   113.990 nan nan   135.986   149.908 nan nan   185.891 nan nan nan nan nan nan nan nan nan nan nan nan nan
   35.582    34.961    44.312    37.053    44.216    82.966    77.493 nan   106.836   114.190 nan nan   136.478   150.018 nan nan   186.017 nan nan nan nan nan nan nan nan nan nan nan nan nan
   35.605    34.975    44.870    37.265    44.855    82.966    77.505 nan   106.932   114.267 nan nan   137.062   151.914 nan nan   189.562 nan nan nan nan nan nan nan nan nan nan nan nan nan
   35.616    35.119    44.922    37.453    44.901    83.739    77.699 nan   107.108   114.572 nan nan   137.264   153.083 nan nan   189.889 nan nan nan nan nan nan nan nan nan nan nan nan nan
   35.846    35.137    44.981    37.456    45.011    83.752    77.734 nan   107.371   115.024 nan nan   138.244   153.604 nan nan   190.070 nan nan nan nan nan nan nan nan nan nan nan nan nan
   35.855    35.502    45.108    37.800    45.780    84.105    77.965 nan   107.628   115.565 nan nan   138.745   153.887 nan nan   192.088 nan nan nan nan nan nan nan nan nan nan nan nan nan
   35.857    35.601    45.617    37.993    45.868    84.765    78.943 nan   107.746   116.204 nan nan   138.905   154.738 nan nan   192.747 nan nan nan nan nan nan nan nan nan nan nan nan nan
   35.864    35.757    45.887    38.069    45.981    85.710    79.017 nan   107.830   116.284 nan nan   139.000   155.091 nan nan   195.160 nan nan nan nan nan nan nan nan nan nan nan nan nan
   35.878    35.776    45.908    38.102    46.973    86.852    79.545 nan   108.824   116.521 nan nan   139.040   155.909 nan nan   203.752 nan nan nan nan nan nan nan nan nan nan nan nan nan
   35.973    35.842    45.933    38.570    47.008    86.936    80.038 nan   108.995   116.810 nan nan   139.409   159.592 nan nan   207.851 nan nan nan nan nan nan nan nan nan nan nan nan nan
   36.005    35.843    46.442    38.575    47.013    87.047    80.321 nan   109.449   117.201 nan nan   139.713   159.917 nan nan   208.683 nan nan nan nan nan nan nan nan nan nan nan nan nan
   36.034    35.858    47.397    38.926    47.018    87.960    80.750 nan   109.497   117.646 nan nan   139.717   166.945 nan nan   239.022 nan nan nan nan nan nan nan nan nan nan nan nan nan
   36.281    35.894    47.552    38.949    47.109    88.390    80.991 nan   110.157   117.982 nan nan   139.741   171.700 nan nan   241.973 nan nan nan nan nan nan nan nan nan nan nan nan nan
   36.475    36.063    47.575    38.965    47.176    88.414    81.173 nan   110.194   117.990 nan nan   139.958   173.305 nan nan   244.093 nan nan nan nan nan nan nan nan nan nan nan nan nan
   36.489    36.084    47.778    38.968    47.221    88.913    81.416 nan   110.782   118.640 nan nan   140.473   194.832 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   36.636    36.091    47.783    39.000    47.728    90.806    81.509 nan   110.954   120.897 nan nan   141.791 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   36.642    36.101    47.823    39.139    47.816    91.240    81.684 nan   111.670   121.086 nan nan   142.024 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   36.764    36.113    48.032    39.262    47.923    93.167    81.795 nan   112.397   121.946 nan nan   142.201 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   36.797    36.442    48.328    39.301    48.008    93.603    81.916 nan   112.591   123.038 nan nan   143.764 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   36.872    36.511    48.969    39.672    48.101    94.171    82.037 nan   112.602   123.224 nan nan   143.886 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   36.912    36.748    49.714    39.781    48.129    94.632    82.145 nan   112.706   123.361 nan nan   144.981 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   36.924    36.846    50.536    39.830    48.138    94.739    82.362 nan   113.265   123.663 nan nan   145.555 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   36.946    36.863    51.315    39.873    48.533    95.526    82.743 nan   113.559   123.751 nan nan   145.764 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   36.948    36.908    51.768    39.910    48.684    95.766    82.983 nan   114.053   124.816 nan nan   146.988 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   36.975    36.922    51.874    39.911    48.981    95.935    83.120 nan   114.515   125.452 nan nan   148.120 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   36.996    36.953    53.137    39.944    49.388    99.826    83.341 nan   114.892   126.820 nan nan   149.024 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   36.997    36.966    55.380    40.001    49.551   101.708    83.954 nan   115.129   127.113 nan nan   149.445 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   37.286    37.045    57.102    40.004    49.552   101.771    84.051 nan   115.822   127.146 nan nan   150.046 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   37.364    37.120    58.464    40.047    49.678   101.834    84.276 nan   115.911   127.220 nan nan   150.704 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   37.679    37.271    59.999    40.060    49.896   102.652    85.031 nan   116.120   127.807 nan nan   150.732 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   37.868    37.325    60.708    40.196    49.957   105.030    85.037 nan   116.264   128.070 nan nan   150.960 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   37.968    37.481    61.334    40.634    50.008   105.927    85.120 nan   116.822   130.964 nan nan   151.641 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   37.997    37.648    62.435    40.904    50.020   107.672    86.091 nan   117.236   131.419 nan nan   152.353 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   38.131    37.682    63.268    40.943    50.762   107.847    86.464 nan   119.487   134.973 nan nan   153.953 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   38.189    37.985    65.131    41.015    50.848   108.169    86.764 nan   119.489   137.588 nan nan   154.095 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   38.390    38.028    68.811    41.098    50.937   109.524    86.771 nan   121.632   137.813 nan nan   154.902 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   38.483    38.620    69.969    41.435    50.986   111.870    86.957 nan   121.854   138.265 nan nan   157.921 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   38.648    38.722    70.964    41.920    51.033   112.852    88.102 nan   122.103   140.039 nan nan   160.218 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   38.665    38.828    71.236    41.920    51.343   121.068    89.041 nan   122.291   141.926 nan nan   162.712 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   38.767    38.832    79.358    41.966    51.877   130.224    89.717 nan   123.634   155.037 nan nan   170.554 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   38.783    38.845    80.507    42.010    51.963 nan    89.988 nan   124.182   155.699 nan nan   171.744 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   38.909    38.943    94.614    42.069    52.021 nan    91.094 nan   124.512   161.074 nan nan   171.953 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   38.970    38.987 nan    42.069    52.086 nan    91.512 nan   124.791   169.169 nan nan   173.717 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   38.972    39.015 nan    42.180    52.904 nan    91.927 nan   124.937   186.043 nan nan   175.853 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   39.033    39.091 nan    42.895    53.014 nan    92.096 nan   125.277 nan nan nan   199.143 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   39.113    39.200 nan    42.992    53.074 nan    92.371 nan   125.902 nan nan nan   214.250 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   39.232    39.726 nan    43.188    53.174 nan    92.956 nan   125.928 nan nan nan  1983.665 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   39.489    39.782 nan    43.348    54.041 nan    94.790 nan   127.235 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   39.867    39.926 nan    43.623    54.096 nan    94.988 nan   128.634 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   39.912    40.085 nan    43.659    54.209 nan    95.636 nan   129.235 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   40.130    40.167 nan    43.662    54.227 nan    95.989 nan   130.857 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   40.487    40.392 nan    43.663    54.778 nan    96.903 nan   131.745 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   40.872    40.472 nan    43.822    54.937 nan    97.245 nan   132.502 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   40.872    40.478 nan    43.870    55.227 nan   101.977 nan   133.017 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   40.899    40.487 nan    43.957    55.935 nan   104.915 nan   133.106 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   41.125    40.521 nan    43.976    55.949 nan   105.017 nan   135.860 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   41.132    40.598 nan    44.017    55.984 nan   105.083 nan   138.109 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   41.277    40.730 nan    44.092    56.102 nan   108.548 nan   138.713 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   41.304    40.781 nan    44.093    56.187 nan   111.062 nan   139.646 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   41.515    40.818 nan    44.209    56.622 nan   112.289 nan   140.797 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   41.623    41.166 nan    44.839    56.887 nan   113.833 nan   143.662 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   41.659    41.209 nan    44.895    57.417 nan   114.975 nan   147.781 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   41.747    41.270 nan    44.973    57.996 nan   123.826 nan   148.403 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   41.752    41.537 nan    45.023    58.536 nan   140.837 nan   152.539 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   41.828    41.562 nan    45.214    58.998 nan nan nan   154.677 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   41.915    41.719 nan    45.492    59.370 nan nan nan   157.673 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   41.967    41.759 nan    45.629    59.814 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   42.111    41.777 nan    45.937    60.038 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   42.399    41.809 nan    46.082    60.147 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   42.492    42.175 nan    46.689    60.936 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   42.676    42.528 nan    46.717    61.025 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   42.755    42.659 nan    46.733    61.131 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   42.785    42.701 nan    46.881    61.854 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   42.824    42.705 nan    46.909    62.007 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   42.831    42.733 nan    46.954    62.032 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   42.963    42.736 nan    47.243    62.061 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   43.020    42.896 nan    48.001    62.068 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   43.021    42.898 nan    48.071    62.085 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   43.103    43.042 nan    48.205    62.135 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   43.158    43.470 nan    48.608    62.781 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   43.849    43.538 nan    48.657    62.921 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   43.851    43.693 nan    48.854    62.964 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   44.331    43.846 nan    49.272    63.009 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   44.649    43.883 nan    49.348    63.048 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   44.812    44.069 nan    50.393    63.119 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   44.836    44.213 nan    50.978    63.212 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   44.869    44.369 nan    50.984    63.358 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   44.915    44.403 nan    51.254    63.659 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   44.928    44.880 nan    51.499    64.933 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   44.986    45.142 nan    51.606    65.801 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   45.110    45.266 nan    51.668    66.002 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   45.460    45.345 nan    51.708    66.090 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   45.594    45.537 nan    51.883    66.146 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   45.834    45.639 nan    53.940    66.533 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   45.850    46.230 nan    54.088    66.537 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   45.920    46.411 nan    54.469    66.728 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   45.938    46.455 nan    55.932    67.929 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   45.959    46.578 nan    56.074    69.224 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   46.045    46.716 nan    56.931    70.991 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   46.056    47.151 nan    57.151    71.260 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   46.126    48.397 nan    57.589    73.871 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   46.190    48.881 nan    58.176    75.028 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   46.550    48.939 nan    59.121    75.040 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   46.608    49.866 nan    62.082    76.051 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   46.641    50.256 nan    62.344    78.994 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   46.859    50.687 nan    62.768    79.551 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   46.868    50.737 nan    63.007    80.156 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   47.456    50.779 nan    65.111    80.882 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   47.535    50.882 nan    67.112    81.572 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   48.032    52.840 nan    67.966    83.044 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   48.323    53.392 nan    69.987    83.375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   48.496    53.614 nan    70.273    88.892 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   48.643    54.313 nan    70.850    90.128 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   48.672    54.768 nan    70.979    92.375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   48.710    54.960 nan    71.160    92.729 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   48.755    57.123 nan    76.161    95.211 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   48.966    57.353 nan    77.066   101.133 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   49.005    57.698 nan    85.945   104.027 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   49.115    59.690 nan    94.821   104.776 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   49.312    61.676 nan  1956.284   108.048 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   49.454    62.716 nan nan  1968.017 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   49.502    63.045 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   49.644    63.898 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   49.731    65.787 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   49.735    66.902 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   49.838    66.924 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   49.969    67.965 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   49.988    69.606 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   50.373    75.577 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   50.419    75.792 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   50.453    78.890 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   50.776    80.476 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   50.975    83.699 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   51.109    84.690 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   51.286   120.201 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   51.484 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   51.516 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   51.949 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   52.846 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   52.984 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   53.252 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   53.330 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   53.372 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   53.418 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   53.652 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   53.875 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   53.899 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   54.161 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   54.350 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   54.417 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   54.747 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   54.867 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   55.920 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   56.019 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   56.055 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   56.253 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   56.370 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   57.151 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   57.736 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   57.865 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   58.062 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   58.913 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   59.339 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   59.597 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   59.761 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   60.159 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   60.948 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   62.291 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   62.941 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   63.843 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   64.164 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   64.291 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   64.365 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   65.192 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   65.446 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   65.759 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   65.780 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   67.047 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   67.846 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   67.890 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   68.503 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   72.854 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   74.945 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   76.284 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   76.622 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   79.327 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   81.492 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   81.844 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   81.934 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   82.704 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   83.902 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   84.092 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   84.764 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   86.836 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   97.570 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   98.922 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   99.912 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
  122.889 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan


==> data/boxconfig17.csv <==
    m3-99    m3-104    m3-112    m3-115     m3-94    m3-122    m3-129     m3-90    m3-142    m3-149     m3-86     m3-80    m3-157    m3-166     m3-76     m3-70    m3-175      m3-1      m3-6      m3-9     m3-15     m3-24     m3-20     m3-34     m3-30     m3-40     m3-47     m3-54     m3-60     m3-65
   19.973    20.659    19.822    20.900    21.875    45.493    43.734    46.039    68.764    69.087    70.205    71.054    90.565    93.723    94.481    98.730   117.881   121.762   146.460   148.926   172.120   197.418   199.831   221.711   225.141   251.993   267.459   276.566   298.591   298.334
   20.513    20.952    20.062    21.013    21.920    45.900    45.943    46.789    69.689    70.158    70.901    71.798    95.092    94.979    95.911    98.780   117.985   122.848   148.839   148.977   174.089   198.917   199.901   226.158   226.087   252.715   279.908   277.100   305.742   299.879
   20.609    21.051    20.107    21.155    21.929    45.938    45.989    46.870    69.917    70.559    71.105    72.019    95.194    95.472    96.111    98.938   121.156   123.012   149.480   149.097   175.191   198.983   201.739   226.369   226.665   253.887   280.192   277.485   305.988   302.422
   20.715    21.131    20.773    21.273    21.950    45.980    46.784    46.933    69.935    70.779    71.390    72.857    95.652    95.578    96.900    98.983   121.373   123.034   150.875   149.553   175.962   199.670   201.991   227.767   227.705   255.341   280.862   279.271   306.618   304.541
   20.924    21.149    21.048    21.397    21.962    46.088    46.795    46.992    70.264    70.831    71.427    72.939    95.697    95.661    98.044    99.666   121.452   123.913   151.431   150.319   178.026   200.659   202.582   228.505   228.737   255.623   281.162   279.940   308.856   304.795
   20.939    21.155    21.312    21.412    21.970    46.205    46.801    47.012    70.955    70.840    71.428    72.969    95.893    95.826    98.058    99.939   121.777   124.861   151.582   150.930   178.105   201.673   202.874   228.627   229.201   255.693   281.186   280.018   309.134   305.144
   20.985    21.247    21.676    21.529    22.007    46.323    46.920    47.027    71.013    70.885    71.543    72.973    96.041    95.857    98.089    99.959   121.946   124.981   151.842   150.979   178.370   202.856   202.915   229.068   229.319   255.867   281.950   280.817   309.582   305.981
   21.048    21.276    21.698    21.534    22.007    46.360    46.930    47.714    71.078    71.514    71.608    73.021    96.771    96.120    98.243    99.975   122.337   125.052   151.927   150.983   178.422   203.100   203.724   229.542   229.679   256.518   282.039   282.814   310.231   306.142
   21.121    21.338    21.720    21.672    22.013    46.467    47.044    47.733    71.344    71.801    71.704    73.040    96.795    96.599    99.462   100.041   122.596   125.550   152.472   151.350   178.497   203.965   203.898   229.869   230.032   256.719   282.290   283.199   310.553   307.279
   21.178    21.392    21.742    21.722    22.018    46.479    47.097    47.733    71.375    71.825    71.818    73.606    96.853    96.742    99.486   100.325   122.754   126.043   152.481   151.977   179.727   205.061   204.030   230.843   230.073   256.948   282.480   283.238   310.732   307.994
   21.219    21.416    21.754    21.906    22.021    46.600    47.249    47.776    71.477    71.832    72.059    73.656    96.921    96.813    99.812   100.740   122.833   126.397   152.489   152.008   179.818   205.381   204.684   231.185   230.552   257.366   282.625   284.060   311.016   308.622
   21.256    21.434    21.777    21.922    22.025    46.600    47.280    47.809    71.521    71.952    72.530    73.761    97.147    96.855    99.843   100.764   122.859   126.876   152.555   152.168   180.002   205.572   205.476   231.288   230.969   258.438   283.603   285.012   311.141   308.723
   21.302    21.552    21.854    21.929    22.401    46.801    47.348    47.833    71.555    72.044    72.565    73.784    97.388    96.957    99.878   100.925   122.875   126.895   153.549   152.576   180.317   206.115   205.541   231.631   230.986   258.692   284.661   285.038   311.335   308.803
   21.304    21.559    21.870    21.935    22.679    46.808    47.368    47.875    71.582    72.164    72.581    73.837    97.524    97.028    99.895   100.975   122.950   126.918   153.574   152.690   180.718   206.289   205.676   231.749   231.157   258.876   285.169   285.086   311.401   309.154
   21.332    21.631    21.903    21.935    22.680    46.837    47.437    47.914    71.589    72.327    72.711    73.866    97.530    97.058    99.932   101.000   122.972   126.996   153.580   152.978   180.834   206.775   205.985   232.673   231.709   258.900   285.321   285.114   312.174   309.852
   21.355    21.657    21.937    21.950    22.723    46.859    47.441    47.923    71.748    72.328    72.850    73.934    97.557    97.081    99.936   101.044   123.012   127.051   153.670   153.006   180.925   207.666   205.986   232.742   231.985   259.073   285.637   285.170   312.922   309.969
   21.447    21.660    21.942    21.951    22.728    46.883    47.510    47.949    71.877    72.385    72.873    73.957    97.604    97.571   100.006   101.069   123.245   127.228   153.768   153.143   180.983   207.872   206.441   232.841   231.993   259.231   286.484   285.230   313.359   310.052
   21.567    21.662    21.962    21.958    22.740    46.964    47.519    47.968    71.903    72.405    72.977    74.014    97.683    97.576   100.459   101.070   123.349   127.369   153.896   153.699   181.023   207.905   206.876   233.482   232.142   259.629   286.588   285.371   313.657   310.078
   21.605    21.728    21.968    21.958    22.816    47.055    47.543    48.000    71.924    72.474    73.038    74.035    97.690    97.576   100.650   101.107   123.768   127.637   153.968   153.758   181.429   207.987   206.889   233.547   232.745   259.762   287.176   285.652   314.233   310.396
   21.621    21.767    21.970    21.975    22.819    47.144    47.791    48.009    72.037    72.485    73.206    74.724    97.796    97.584   100.737   101.166   123.805   127.667   154.407   153.783   181.452   207.987   206.990   233.625   232.788   260.244   287.915   286.022   314.583   310.396
   21.668    21.780    21.986    22.003    22.841    47.235    47.846    48.019    72.169    72.606    73.289    74.764    98.013    97.595   100.768   101.755   123.836   127.858   154.530   153.898   181.725   208.189   207.518   233.830   234.077   260.743   288.781   286.085   315.009   310.752
   21.716    21.782    22.033    22.006    22.859    47.255    47.917    48.039    72.198    72.616    73.384    74.834    98.150    97.620   100.890   101.762   123.900   127.869   154.585   154.026   181.897   208.661   207.905   234.014   234.330   261.152   289.015   286.572   315.030   311.203
   21.721    21.793    22.043    22.087    22.875    47.272    47.922    48.072    72.375    72.617    73.456    74.899    98.164    97.716   101.102   101.824   123.902   128.007   154.745   154.050   181.907   208.674   207.962   234.308   234.869   262.002   289.207   286.741   315.359   311.217
   21.767    21.814    22.054    22.120    22.887    47.274    47.934    48.110    72.401    72.713    73.514    74.917    98.217    97.742   101.303   101.876   123.910   128.016   154.801   154.187   181.954   208.827   207.985   234.715   235.029   262.583   289.678   287.033   317.026   312.355
   21.849    21.845    22.078    22.202    22.922    47.295    47.948    48.127    72.470    72.812    73.641    74.996    98.250    97.865   101.659   101.962   123.995   128.221   154.819   154.422   182.028   208.854   208.235   235.842   235.063   262.815   289.991   287.044   317.235   312.371
   21.987    21.857    22.133    22.212    22.924    47.419    47.968    48.189    72.495    72.921    73.665    75.258    98.303    97.925   101.777   101.984   123.999   128.857   154.997   154.839   182.097   209.015   208.869   236.366   235.366   262.985   290.073   287.560   317.293   312.649
   21.988    21.879    22.212    22.253    22.932    47.498    47.980    48.191    72.508    72.932    73.734    75.595    98.362    97.961   101.898   102.108   124.003   129.024   155.271   154.867   182.117   209.075   209.635   237.037   235.400   263.799   291.111   287.864   317.373   312.723
   22.000    21.886    22.246    22.323    22.938    47.509    47.998    48.306    72.524    72.942    73.812    75.820    98.394    97.987   101.971   102.170   124.062   129.048   155.606   154.889   182.310   209.123   209.647   237.086   235.409   264.811   291.326   288.503   317.444   312.902
   22.044    21.887    22.271    22.352    22.950    47.531    48.005    48.693    72.525    72.996    73.820    75.827    98.415    98.275   102.001   102.478   124.245   129.153   155.639   154.935   183.033   209.455   209.789   237.322   237.048   264.841   292.440   289.132   317.773   312.955
   22.073    21.895    22.315    22.404    22.959    47.547    48.009    48.770    72.568    73.058    73.854    75.834    98.468    98.323   102.327   102.599   124.346   129.358   155.746   155.083   183.303   209.473   209.826   239.023   237.259   264.983   293.378   289.456   318.477   313.068
   22.110    21.975    22.332    22.442    22.966    47.567    48.014    48.771    72.639    73.106    73.899    75.846    98.513    98.533   102.591   102.618   124.414   129.426   155.888   155.270   183.839   209.781   210.009   239.056   238.033   265.137   293.490   290.054   318.904   313.177
   22.125    21.980    22.333    22.480    22.968    47.587    48.025    48.776    72.679    73.151    73.906    75.854    98.637    98.549   102.595   102.711   124.465   129.800   156.394   155.416   183.929   209.836   210.103   239.893   238.069   265.258   293.618   290.380   319.248   313.236
   22.128    21.998    22.334    22.510    22.969    47.601    48.032    48.820    72.684    73.173    73.961    75.872    98.701    98.629   102.605   102.730   124.576   129.861   156.448   155.755   184.208   210.000   210.175   240.144   238.072   265.716   294.773   290.408   319.782   313.244
   22.139    22.075    22.360    22.522    22.969    47.604    48.068    48.837    72.744    73.302    74.012    75.885    98.719    98.640   102.613   102.761   124.592   129.866   156.635   155.856   184.891   210.132   210.579   240.187   238.178   265.801   294.970   290.778   319.784   313.553
   22.170    22.121    22.386    22.528    22.973    47.618    48.071    48.842    72.759    73.322    74.197    75.896    98.725    98.703   102.675   102.771   124.598   129.955   156.655   155.898   185.024   210.261   210.815   240.660   238.844   265.838   295.425   291.132   319.970   313.663
   22.188    22.140    22.430    22.550    22.973    47.670    48.088    48.846    72.772    73.356    74.275    75.913    98.785    98.738   102.743   102.822   124.681   129.980   156.736   155.936   185.028   210.281   210.864   240.675   238.945   266.098   295.778   291.200   320.043   315.086
   22.198    22.170    22.465    22.555    22.976    47.704    48.098    48.861    72.954    73.408    74.509    75.913    98.794    98.791   102.758   102.882   124.693   130.706   156.748   155.979   185.685   210.434   210.907   240.879   239.237   266.180   295.807   291.796   320.732   315.190
   22.226    22.202    22.496    22.613    22.981    47.745    48.224    48.887    72.958    73.473    74.523    75.924    98.827    98.800   102.904   102.918   124.742   130.840   156.978   156.705   185.996   210.698   211.149   240.977   239.370   266.255   295.960   291.892   320.782   315.450
   22.300    22.223    22.519    22.636    22.984    47.758    48.275    48.903    72.988    73.479    74.671    75.932    98.837    98.813   103.301   102.969   124.798   131.046   157.107   156.842   186.886   211.620   211.398   241.236   239.912   266.906   296.290   291.982   321.804   315.732
   22.313    22.286    22.606    22.639    22.993    47.768    48.304    48.903    73.029    73.502    74.742    75.954    98.880    98.923   103.443   102.977   124.803   131.049   157.395   156.845   186.953   211.755   211.762   241.337   240.291   266.954   296.410   292.168   322.106   315.859
   22.432    22.300    22.626    22.663    23.010    47.793    48.318    48.907    73.069    73.592    74.916    75.956    98.884    98.944   103.499   102.989   124.810   131.053   157.423   156.939   187.013   211.969   211.800   241.739   240.331   267.131   296.430   292.454   322.171   315.879
   22.477    22.333    22.645    22.667    23.017    47.836    48.329    48.954    73.115    73.641    74.922    75.960    98.888    98.960   103.525   103.059   124.832   131.082   157.509   157.102   187.176   212.197   212.151   241.888   240.497   267.219   296.907   292.950   322.291   316.544
   22.510    22.335    22.677    22.713    23.019    47.847    48.441    48.986    73.188    73.660    74.965    75.964    98.892    98.996   103.583   103.112   124.897   131.084   157.768   157.112   187.297   212.563   212.683   241.914   240.764   267.441   297.018   293.063   322.385   317.219
   22.530    22.369    22.706    22.723    23.020    47.849    48.519    48.991    73.316    73.733    74.967    75.972    98.901    99.130   103.649   103.228   124.965   131.098   157.809   157.154   187.488   212.707   212.871   242.000   240.808   267.641   297.032   293.565   322.522   317.289
   22.592    22.405    22.717    22.725    23.021    47.851    48.538    49.026    73.377    73.812    75.017    75.980    98.914    99.390   103.710   103.899   124.995   131.343   157.996   157.202   187.623   212.974   213.073   242.974   240.860   267.791   297.049   294.083   322.677   317.692
   22.596    22.412    22.729    22.766    23.043    47.861    48.582    49.026    73.381    73.858    75.020    75.992    98.919    99.392   103.766   103.956   125.023   131.499   158.016   157.315   187.939   213.107   213.387   243.102   240.863   268.015   297.143   294.146   322.739   317.719
   22.634    22.459    22.729    22.772    23.049    47.863    48.592    49.026    73.405    73.869    75.043    76.005    98.973    99.419   103.802   103.963   125.125   131.663   158.929   157.353   187.974   213.343   213.514   243.582   241.340   268.758   297.698   294.365   323.054   317.748
   22.664    22.465    22.735    22.784    23.066    47.872    48.637    49.092    73.414    73.896    75.067    76.008    98.990    99.432   103.887   103.982   125.192   131.869   158.973   157.632   188.008   213.765   213.789   243.665   242.027   268.894   297.709   294.543   323.430   318.472
   22.671    22.496    22.782    22.823    23.084    47.879    48.708    49.093    73.426    73.903    75.478    76.008    98.992    99.442   104.034   104.082   125.196   131.878   158.993   158.027   188.038   213.839   213.827   243.682   242.696   268.924   297.726   294.966   323.480   318.497
   22.673    22.528    22.784    22.843    23.090    47.884    48.712    49.111    73.437    73.906    75.516    76.033    99.006    99.540   104.054   104.103   125.321   131.904   159.314   158.037   188.396   214.011   214.871   243.706   242.792   269.726   297.928   295.238   323.489   319.170
   22.696    22.532    22.785    22.853    23.095    47.904    48.714    49.115    73.498    73.926    75.534    76.044    99.092    99.557   104.192   104.198   125.505   131.949   159.411   158.077   188.679   214.031   215.018   243.886   243.884   270.111   298.382   295.398   323.806   319.799
   22.706    22.571    22.785    22.872    23.102    47.915    48.722    49.120    73.570    73.931    75.535    76.110    99.116    99.587   104.250   104.685   125.522   131.972   159.428   158.105   188.737   214.068   215.045   243.919   243.893   270.161   298.406   295.450   323.887   319.882
   22.723    22.581    22.796    22.873    23.102    47.924    48.737    49.133    73.603    73.932    75.566    76.131    99.119    99.641   104.299   104.768   125.525   132.024   159.500   158.567   188.934   214.070   215.047   243.949   243.946   270.415   298.726   295.771   323.934   319.933
   22.731    22.582    22.800    22.878    23.116    47.926    48.745    49.135    73.626    73.947    75.583    76.145    99.145    99.674   104.536   104.811   125.556   132.071   159.505   158.758   189.036   214.112   215.861   244.270   243.986   270.736   299.608   296.030   324.065   320.418
   22.752    22.584    22.801    22.895    23.314    47.968    48.755    49.689    73.655    73.972    75.605    76.377    99.148    99.784   104.558   104.929   125.594   132.147   159.793   158.812   189.239   214.130   215.950   244.880   244.351   270.998   299.743   296.914   324.149   320.478
   22.757    22.607    22.810    22.902    23.455    47.970    48.795    49.746    73.730    73.993    75.706    76.657    99.213    99.805   104.819   104.995   125.597   132.178   159.991   158.819   189.470   214.589   215.960   245.078   244.609   271.044   300.264   296.986   324.388   320.563
   22.800    22.640    22.812    22.903    23.588    47.984    48.804    49.754    73.799    74.008    75.712    76.747    99.299    99.832   104.905   105.091   125.601   132.915   160.031   158.841   189.907   215.029   216.092   246.138   244.706   271.089   300.283   297.021   324.555   320.802
   22.807    22.643    22.816    22.911    23.627    48.010    48.808    49.758    73.807    74.035    75.762    76.749    99.353    99.847   104.923   105.408   125.601   132.920   160.048   158.939   191.021   215.057   216.364   246.394   244.719   271.100   300.291   297.123   324.663   320.873
   22.808    22.657    22.817    22.919    23.660    48.022    48.848    49.862    73.811    74.110    75.804    76.804    99.356    99.865   104.941   105.426   125.635   132.953   160.134   158.979   191.771   215.295   216.621   246.862   244.813   271.345   300.343   297.126   325.060   320.882
   22.827    22.668    22.838    22.919    23.697    48.039    48.854    49.867    73.811    74.117    75.827    76.841    99.397    99.927   104.988   105.534   125.736   132.965   160.523   159.491   191.805   215.610   216.687   247.003   245.202   271.768   300.486   297.234   325.407   321.041
   22.832    22.683    22.843    22.924    23.709    48.064    48.873    49.870    73.846    74.118    75.910    76.842    99.440    99.950   105.016   105.837   125.771   132.968   160.549   159.723   192.056   215.672   216.704   247.638   245.213   272.154   300.981   297.310   325.983   321.077
   22.839    22.691    22.847    22.925    23.713    48.077    48.879    49.897    73.852    74.157    75.954    76.858    99.532    99.955   105.230   105.924   125.826   132.982   160.607   159.816   192.251   216.108   216.966   248.602   246.034   272.202   301.526   297.589   326.526   321.103
   22.851    22.692    22.849    22.926    23.754    48.078    48.895    49.901    73.875    74.254    75.972    76.905    99.559    99.970   105.231   105.933   125.896   133.361   161.066   159.916   192.254   216.609   216.991   248.658   246.043   272.343   302.018   298.228   327.148   321.222
   22.852    22.694    22.849    22.927    23.754    48.131    48.896    49.904    73.900    74.310    75.983    76.914    99.672    99.982   105.329   105.943   125.897   133.681   161.158   159.968   193.113   216.835   217.270   248.715   246.345   272.647   302.175   298.925   327.338   321.828
   22.858    22.736    22.853    22.932    23.760    48.144    48.902    49.908    73.903    74.338    76.023    76.918    99.689    99.999   105.538   106.004   125.940   133.889   161.640   160.036   193.752   217.089   217.884   248.809   247.127   272.854   302.352   299.638   328.239   323.104
   22.866    22.741    22.857    22.935    23.766    48.183    48.907    49.913    73.909    74.415    76.068    76.920    99.743   100.009   105.674   106.012   125.943   133.954   161.960   160.162   193.783   217.806   218.045   248.942   247.184   273.074   302.390   299.721   328.297   323.142
   22.873    22.741    22.864    22.935    23.770    48.215    48.910    49.928    73.940    74.512    76.076    76.954    99.783   100.234   105.676   106.056   125.966   133.986   161.993   160.238   193.849   218.086   218.282   249.234   248.050   273.384   302.417   299.827   328.696   323.202
   22.879    22.749    22.871    22.940    23.791    48.220    48.939    49.933    73.964    74.531    76.109    76.960    99.791   100.251   105.690   106.057   126.019   134.012   162.259   160.890   193.932   218.106   218.717   249.438   248.176   273.890   302.581   299.918   329.766   323.320
   22.883    22.767    22.873    22.940    23.798    48.293    48.954    49.934    73.988    74.535    76.174    76.972    99.806   100.298   105.746   106.116   126.073   134.854   162.499   160.933   194.008   218.909   218.780   249.850   249.026   274.901   302.683   300.056   329.868   323.368
   22.890    22.780    22.879    22.944    23.808    48.358    48.955    49.944    73.991    74.563    76.292    76.973    99.829   100.391   105.784   106.323   126.114   134.954   162.814   160.965   194.082   219.041   219.003   250.467   249.961   275.028   302.929   300.159   330.232   323.511
   22.896    22.799    22.885    22.945    23.814    48.406    48.959    49.959    74.018    74.593    76.463    76.974    99.855   100.501   105.785   106.342   126.256   134.996   162.934   161.689   194.104   219.123   219.077   250.540   249.965   275.481   302.930   300.216   330.773   324.273
   22.897    22.805    22.895    22.951    23.825    48.444    48.965    49.965    74.053    74.596    76.463    76.979    99.916   100.548   105.787   106.515   126.265   135.015   162.944   161.856   194.114   219.345   219.854   250.903   250.206   276.475   303.086   300.367   331.237   324.471
   22.907    22.812    22.897    22.951    23.832    48.483    48.980    49.971    74.218    74.697    76.680    77.007    99.994   100.581   105.806   106.755   126.347   135.047   162.992   161.906   195.227   219.441   220.097   251.497   250.337   276.753   303.277   301.078   331.242   324.570
   22.918    22.813    22.903    22.957    23.846    48.503    48.983    49.986    74.220    74.723    76.786    77.056   100.003   100.594   105.811   106.758   126.394   135.905   163.275   162.050   195.821   219.494   220.109   251.646   250.736   276.893   303.696   301.272   331.416   324.599
   22.922    22.822    22.905    22.963    23.863    48.568    48.990    49.997    74.321    74.724    76.790    77.057   100.025   100.625   105.841   106.789   126.452   135.989   163.799   162.207   195.908   219.572   220.165   251.718   250.999   276.916   303.749   301.703   331.420   324.606
   22.925    22.841    22.909    22.969    23.884    48.635    48.990    49.999    74.360    74.730    76.808    77.080   100.028   100.743   105.891   106.799   126.576   136.052   164.049   162.875   196.694   219.659   220.695   251.966   251.011   276.930   304.118   301.708   332.030   324.706
   22.932    22.842    22.913    22.973    23.892    48.638    48.994    50.007    74.374    74.822    76.811    77.460   100.086   100.754   106.022   106.811   126.582   136.460   164.156   162.945   197.018   219.932   220.938   252.393   251.821   277.133   304.132   301.769   333.580   324.869
   22.938    22.858    22.917    22.974    23.892    48.651    49.034    50.048    74.376    74.828    76.819    77.697   100.091   100.786   106.193   106.879   126.680   136.562   164.202   163.086   197.132   220.205   220.983   252.867   251.991   277.367   304.450   301.849   333.708   325.088
   22.939    22.878    22.948    22.975    23.893    48.659    49.036    50.052    74.436    74.853    76.836    77.702   100.145   100.799   106.217   106.911   126.715   136.569   164.237   163.204   197.164   220.605   220.994   252.898   251.999   277.612   304.649   302.558   334.805   326.717
   22.945    22.879    22.950    22.988    23.895    48.725    49.068    50.058    74.439    74.856    76.861    77.780   100.162   100.810   106.542   106.925   126.734   136.911   164.400   163.283   197.945   220.749   221.002   252.933   252.498   278.147   304.675   302.695   334.891   326.935
   22.959    22.885    22.951    22.989    23.907    48.750    49.160    50.060    74.440    74.870    76.883    77.793   100.182   100.819   106.743   106.960   126.752   137.096   164.501   163.904   198.009   220.874   221.772   253.082   252.950   278.551   305.014   302.982   335.960   327.002
   22.964    22.895    22.954    23.000    23.907    48.786    49.193    50.072    74.457    74.881    77.136    77.813   100.221   100.827   106.750   107.027   126.785   137.119   164.615   163.952   198.865   221.232   221.773   253.254   253.047   279.817   305.051   303.374   336.295   327.088
   22.983    22.900    22.964    23.001    23.908    48.814    49.202    50.092    74.524    74.887    77.477    77.836   100.232   100.851   106.804   107.061   126.829   137.149   164.679   164.058   198.896   221.442   222.079   253.371   253.339   279.853   305.076   303.586   336.472   327.089
   22.991    22.909    22.994    23.003    23.910    48.889    49.213    50.181    74.566    74.889    77.563    77.848   100.270   100.889   106.946   107.070   126.862   137.628   164.712   164.068   198.932   221.490   222.101   253.482   253.822   280.727   305.222   303.770   336.640   327.163
   23.004    22.919    22.999    23.011    23.912    48.896    49.214    50.217    74.592    74.897    77.635    77.874   100.271   100.946   107.154   107.128   126.872   137.826   164.759   164.070   199.036   221.698   222.224   253.540   254.255   280.837   305.311   303.784   336.727   327.913
   23.016    22.933    23.001    23.018    23.912    48.912    49.227    50.357    74.613    74.926    77.647    77.964   100.274   100.954   107.268   107.173   126.893   138.010   164.792   164.086   199.821   221.726   222.232   253.568   254.648   282.427   305.661   304.874   337.170   327.968
   23.061    22.949    23.017    23.054    23.912    48.931    49.346    50.362    74.666    74.928    77.710    77.972   100.306   100.979   107.534   107.204   126.896   138.012   165.329   164.355   199.932   222.335   222.345   253.711   254.668   283.344   305.909   305.016   337.705   328.098
   23.101    22.955    23.060    23.082    23.914    48.944    49.393    50.365    74.683    74.966    77.715    77.980   100.389   101.003   107.632   107.645   126.901   138.067   165.587   164.673   199.970   222.338   222.521   253.729   254.704   283.622   306.116   305.032   338.155   328.419
   23.105    22.962    23.091    23.099    23.919    48.948    49.393    50.636    74.686    74.973    77.755    77.981   100.395   101.038   107.728   107.673   126.927   138.102   165.641   164.735   200.292   222.428   222.775   253.958   254.912   283.962   306.591   305.116   338.554   328.434
   23.108    22.963    23.095    23.105    23.927    48.949    49.416    50.638    74.761    74.975    77.782    77.982   100.417   101.113   107.849   107.896   126.981   138.274   165.667   164.911   201.904   222.455   223.068   253.975   255.821   284.272   307.887   305.315   338.908   328.886
   23.122    22.967    23.100    23.153    23.929    48.993    49.465    50.688    74.771    74.993    77.793    77.985   100.468   101.342   107.969   107.925   127.044   138.814   165.831   164.957   202.518   222.756   223.191   254.186   255.931   284.381   308.151   305.539   338.921   328.988
   23.158    22.971    23.111    23.161    23.932    48.996    49.556    50.759    74.787    74.998    77.857    78.000   100.506   101.407   108.012   107.931   127.069   139.068   165.865   164.960   202.716   222.987   223.428   254.451   256.052   285.093   308.206   306.824   339.089   329.152
   23.160    22.978    23.115    23.186    23.934    49.000    49.564    50.808    74.806    75.076    77.923    78.003   100.529   101.496   108.188   107.950   127.127   139.108   166.341   165.135   203.001   223.029   224.183   254.773   256.106   285.103   309.896   306.970   339.120   329.185
   23.172    22.982    23.122    23.212    23.942    49.002    49.610    50.848    74.821    75.224    78.062    78.020   100.564   101.528   108.353   107.980   127.157   139.896   166.694   165.581   203.026   223.405   224.202   254.970   256.839   285.790   310.033   307.036   339.401   329.367
   23.235    22.991    23.148    23.232    23.943    49.030    49.614    50.869    74.835    75.232    78.127    78.037   100.667   101.546   108.399   108.035   127.186   139.977   166.960   165.632   203.078   223.505   224.720   255.089   256.859   285.804   310.416   307.980   340.007   329.437
   23.236    22.992    23.155    23.255    23.955    49.051    49.614    50.894    74.838    75.370    78.134    78.063   100.784   101.574   108.593   108.067   127.277   140.000   166.994   165.694   203.120   223.660   224.844   255.338   257.082   287.052   310.657   308.046   340.030   329.557
   23.243    22.995    23.165    23.302    23.956    49.077    49.628    50.903    74.844    75.384    78.171    78.077   100.807   101.574   108.664   108.545   127.292   140.066   167.043   165.878   203.635   224.024   224.980   255.356   257.113   287.210   310.919   308.157   340.156   329.663
   23.254    22.996    23.168    23.315    23.957    49.142    49.639    50.906    74.869    75.430    78.503    78.078   100.810   101.623   108.874   108.606   127.338   140.150   167.193   165.962   203.981   224.488   225.251   255.841   257.596   287.789   311.032   309.067   340.241   329.687
   23.274    23.002    23.171    23.342    23.960    49.152    49.666    50.917    74.881    75.437    78.570    78.088   100.924   101.627   108.882   108.698   127.374   140.288   167.354   166.016   204.001   224.569   225.715   256.217   257.745   288.059   311.335   309.142   340.286   330.016
   23.279    23.029    23.212    23.356    23.960    49.168    49.721    50.949    74.891    75.439    78.645    78.763   100.971   101.637   108.896   108.840   127.452   140.596   167.882   166.033   204.027   225.025   225.792   256.386   258.589   288.357   311.469   309.861   340.617   330.209
   23.281    23.046    23.257    23.358    23.960    49.243    49.751    50.962    74.926    75.469    78.648    78.769   101.006   101.645   108.982   108.855   127.456   140.817   168.131   166.197   204.053   225.124   226.882   257.061   259.190   288.846   311.610   310.535   341.032   330.618
   23.291    23.047    23.273    23.426    23.961    49.252    49.763    50.962    74.996    75.471    78.803    78.845   101.063   101.673   109.009   108.885   127.489   140.853   168.158   166.392   204.186   225.449   226.973   257.785   259.319   289.003   312.492   310.893   341.093   330.859
   23.294    23.053    23.329    23.428    23.968    49.274    49.802    50.972    75.068    75.544    78.853    78.906   101.080   101.704   109.221   108.890   127.509   140.868   168.909   167.068   204.723   225.645   227.810   258.231   259.339   289.005   312.716   311.930   341.340   330.905
   23.299    23.074    23.391    23.430    23.968    49.295    49.814    50.973    75.230    75.689    78.858    78.953   101.082   101.707   109.232   108.927   127.538   140.921   168.984   167.495   204.735   225.850   228.085   258.571   259.638   289.101   312.768   311.950   341.690   331.075
   23.316    23.078    23.433    23.431    23.975    49.313    49.823    50.976    75.260    75.756    78.906    78.986   101.164   101.757   109.533   108.932   127.542   141.193   168.989   167.768   204.815   225.896   228.125   259.109   262.746   289.308   313.336   312.330   342.351   331.149
   23.335    23.086    23.444    23.454    23.976    49.378    49.828    50.981    75.281    75.779    78.939    79.001   101.166   101.821   109.726   108.953   127.577   141.270   169.002   167.809   204.822   226.117   228.206   259.637   263.011   289.844   313.752   312.692   342.785   331.478
   23.355    23.087    23.489    23.498    23.979    49.385    49.829    50.988    75.355    75.821    78.943    79.004   101.177   101.862   109.820   108.953   127.612   141.761   169.268   168.815   204.921   226.306   228.807   260.047   263.143   289.978   314.161   312.921   343.184   331.555
   23.377    23.095    23.506    23.537    23.979    49.389    49.867    50.997    75.373    75.826    78.967    79.006   101.197   101.873   109.823   109.014   127.632   141.987   170.076   169.093   204.961   226.853   229.008   260.089   263.400   290.207   314.196   313.474   343.415   331.770
   23.399    23.095    23.513    23.621    23.982    49.399    49.877    50.998    75.374    75.853    79.008    79.012   101.227   101.907   109.933   109.036   127.657   142.257   170.309   169.734   205.048   227.306   229.164   260.395   263.483   290.275   314.415   313.857   343.972   332.167
   23.400    23.104    23.536    23.625    23.984    49.400    49.886    51.010    75.538    75.866    79.015    79.063   101.268   101.914   109.965   109.828   127.662   142.879   170.337   169.815   205.657   227.319   229.834   260.453   263.764   290.695   314.586   313.920   343.992   332.270
   23.402    23.125    23.554    23.637    23.993    49.408    49.887    51.022    75.554    75.871    79.095    79.076   101.293   101.916   110.397   109.830   127.724   142.947   170.377   169.879   205.680   227.605   229.838   261.424   263.819   290.918   315.816   314.225   344.053   332.966
   23.473    23.140    23.555    23.641    23.996    49.434    49.896    51.025    75.606    75.871    79.177    79.088   101.513   101.952   110.629   109.902   127.732   142.972   170.552   170.050   205.818   227.741   230.074   261.703   263.868   292.024   315.870   314.602   344.764   333.166
   23.483    23.175    23.565    23.657    23.996    49.447    49.898    51.027    75.626    75.881    79.205    79.144   101.529   101.990   110.675   109.910   127.769   143.113   170.629   170.447   206.220   227.930   230.160   263.627   263.904   293.015   316.057   314.783   345.065   333.634
   23.493    23.212    23.568    23.668    24.004    49.452    49.903    51.040    75.631    75.903    79.252    79.177   101.561   101.996   110.905   109.960   127.782   143.186   170.636   170.557   206.251   227.931   230.203   263.652   263.909   293.066   317.844   315.054   345.138   333.809
   23.507    23.214    23.570    23.682    24.006    49.459    49.923    51.047    75.651    75.920    79.355    79.212   101.564   102.001   110.930   110.031   127.805   143.682   170.691   171.532   206.356   227.947   230.491   264.181   264.197   293.215   318.364   315.086   345.692   333.961
   23.507    23.223    23.577    23.683    24.012    49.473    49.923    51.053    75.664    75.927    79.417    79.516   101.673   102.034   111.030   110.206   127.807   143.712   170.751   171.866   206.493   228.273   230.763   264.595   265.874   293.423   318.882   315.353   345.717   334.422
   23.508    23.237    23.604    23.719    24.015    49.503    49.930    51.065    75.675    75.929    79.466    79.609   101.683   102.045   111.142   110.231   127.898   143.866   170.899   171.987   206.821   228.705   231.507   265.532   266.225   293.452   320.557   315.984   346.077   334.622
   23.509    23.278    23.622    23.737    24.024    49.562    49.947    51.091    75.693    75.933    79.527    79.823   101.709   102.103   111.340   110.320   127.907   143.901   170.901   172.072   207.007   229.066   232.264   265.583   266.924   293.704   320.706   316.019   346.851   334.683
   23.516    23.352    23.640    23.739    24.024    49.577    49.947    51.094    75.747    75.946    79.578    80.000   101.722   102.143   111.573   110.747   127.965   144.014   171.103   172.239   207.025   229.785   232.285   265.877   267.009   293.929   321.257   316.399   346.923   335.374
   23.521    23.363    23.644    23.753    24.026    49.587    49.950    51.111    75.761    75.963    79.810    80.023   101.725   102.161   111.764   111.066   127.968   144.224   171.104   172.904   207.039   230.651   232.542   266.110   268.688   293.930   321.340   317.128   348.789   336.264
   23.550    23.380    23.665    23.790    24.034    49.590    49.975    51.147    75.830    75.964    79.838    80.087   101.791   102.207   111.770   111.105   127.971   144.753   171.568   172.935   207.044   231.013   232.755   266.791   268.758   293.971   321.446   317.191   349.100   336.775
   23.560    23.394    23.671    23.793    24.034    49.594    49.976    51.182    75.878    75.970    79.905    80.089   101.847   102.241   111.793   111.173   127.992   144.812   171.578   172.950   207.145   231.617   233.328   267.539   268.997   295.025   324.031   317.665   349.878   336.897
   23.561    23.406    23.673    23.816    24.037    49.595    49.998    51.186    75.885    75.980    80.030    80.161   101.897   102.338   111.980   111.327   128.018   144.966   171.782   172.953   207.199   231.753   233.791   267.560   269.264   295.054   325.192   318.283   350.743   337.002
   23.562    23.410    23.673    23.821    24.044    49.603    49.998    51.232    75.890    75.993    80.084    80.217   101.902   102.368   112.001   111.789   128.039   145.197   171.826   173.980   207.255   231.836   234.029   267.726   270.062   295.260   325.697   318.598   350.949   337.900
   23.571    23.411    23.677    23.824    24.049    49.643    49.999    51.264    75.915    76.003    80.294    80.727   101.959   102.455   112.037   111.824   128.042   145.882   171.927   174.010   208.134   232.132   234.904   267.906   271.035   296.395   325.817   320.080   351.466   338.266
   23.579    23.425    23.682    23.836    24.058    49.654    50.001    51.714    75.923    76.007    80.295    80.842   102.019   102.502   112.207   111.860   128.052   145.983   171.995   174.109   208.144   232.542   235.234   268.081   271.730   296.610   325.831   320.136   351.823   338.545
   23.600    23.477    23.684    23.842    24.063    49.672    50.003    51.736    75.928    76.015    80.382    80.869   102.019   102.535   112.489   111.907   128.062   146.025   172.958   174.110   208.626   232.784   235.847   269.002   272.035   296.854   326.221   321.165   351.827   338.872
   23.623    23.501    23.689    23.847    24.069    49.682    50.017    51.768    75.941    76.019    80.573    80.899   102.028   102.549   112.534   111.911   128.114   146.112   172.966   174.415   208.742   232.827   235.904   269.319   272.360   297.385   326.638   321.474   351.884   338.958
   23.625    23.511    23.690    23.849    24.075    49.689    50.023    51.773    75.968    76.047    80.627    80.901   102.037   102.599   112.643   112.038   128.119   146.965   173.049   174.445   208.821   232.934   236.019   269.476   272.764   297.425   326.753   321.881   352.627   339.236
   23.632    23.512    23.696    23.857    24.081    49.695    50.053    51.833    75.973    76.060    80.682    80.907   102.043   102.607   112.680   112.081   128.128   147.023   173.265   174.878   208.860   232.976   236.058   269.940   272.965   298.736   327.060   322.206   354.215   339.247
   23.639    23.537    23.707    23.864    24.087    49.699    50.075    51.836    76.026    76.107    80.725    80.920   102.231   102.653   112.680   112.089   128.164   147.046   173.267   175.049   208.862   233.020   236.205   269.993   273.026   299.058   328.742   322.228   355.148   339.785
   23.643    23.554    23.723    23.864    24.099    49.706    50.100    51.896    76.030    76.121    80.772    80.961   102.270   102.659   112.867   112.198   128.241   147.107   173.834   175.440   208.949   233.282   236.475   270.120   273.142   299.089   329.168   322.242   355.538   340.172
   23.644    23.556    23.724    23.875    24.116    49.711    50.104    51.904    76.030    76.311    80.855    80.964   102.356   102.690   112.876   112.271   128.296   147.134   173.843   175.494   209.013   233.437   236.823   270.300   273.373   299.814   329.604   322.783   356.659   340.792
   23.651    23.587    23.726    23.878    24.126    49.723    50.121    51.904    76.115    76.328    80.873    80.998   102.427   102.708   113.008   112.314   128.382   147.245   173.921   175.706   209.152   233.770   237.215   270.451   274.681   300.307   332.598   322.983   356.923   340.955
   23.675    23.634    23.727    23.881    24.128    49.723    50.239    51.920    76.144    76.396    80.939    81.001   102.462   102.735   113.898   112.887   128.396   147.805   174.225   175.874   209.186   234.031   238.067   270.521   274.787   300.955   332.666   323.148   356.942   341.468
   23.676    23.646    23.731    23.888    24.163    49.733    50.283    51.931    76.147    76.416    80.963    81.019   102.463   102.800   114.028   112.951   128.396   147.974   174.261   175.909   209.741   234.403   238.542   270.620   275.876   301.420   333.137   323.568   357.215   341.688
   23.681    23.650    23.734    23.894    24.181    49.754    50.336    51.932    76.154    76.496    81.033    81.043   102.473   102.849   114.115   112.997   128.415   147.992   174.658   176.032   210.210   235.631   238.912   270.629   276.408   301.508   333.982   323.918   357.850   341.785
   23.687    23.651    23.738    23.907    24.258    49.762    50.347    51.937    76.158    76.526    81.112    81.063   102.490   102.868   114.142   113.007   128.417   148.052   174.701   176.997   210.466   235.895   239.232   270.884   276.868   302.006   334.686   323.972   357.991   341.816
   23.694    23.656    23.748    23.914    24.376    49.769    50.381    51.947    76.179    76.536    81.167    81.076   102.520   102.870   114.217   113.088   128.418   148.061   174.843   177.419   210.728   236.001   239.606   271.121   277.366   302.211   335.124   323.978   358.003   341.838
   23.694    23.659    23.759    23.919    24.379    49.781    50.416    51.960    76.235    76.551    81.240    81.117   102.565   102.878   114.297   113.144   128.438   148.633   175.273   177.542   210.800   236.142   239.630   271.277   278.058   302.635   335.262   324.992   358.087   342.002
   23.697    23.665    23.765    23.922    24.455    49.782    50.439    51.982    76.245    76.595    81.332    81.168   102.600   102.890   114.379   113.160   128.657   148.857   175.888   177.704   210.842   237.629   240.366   271.291   278.108   302.701   335.398   325.644   358.834   342.268
   23.704    23.673    23.773    23.926    24.522    49.783    50.477    51.986    76.286    76.672    81.712    81.788   102.600   102.914   114.465   113.889   128.661   148.896   176.013   177.971   210.854   237.825   240.373   272.025   278.168   302.905   335.682   325.654   359.772   342.275
   23.709    23.684    23.793    23.928    24.581    49.792    50.516    51.989    76.318    76.674    81.731    81.793   102.662   102.918   114.474   114.165   128.665   148.905   176.025   178.808   211.102   238.126   240.839   272.194   278.782   303.047   335.728   325.972   360.553   342.873
   23.717    23.692    23.797    23.936    24.618    49.809    50.588    51.992    76.324    76.691    81.783    81.906   102.692   102.919   114.587   114.308   128.689   149.866   176.298   178.870   211.538   238.545   241.635   272.209   278.899   304.100   336.038   326.934   361.937   343.016
   23.722    23.723    23.813    23.936    24.641    49.818    50.625    51.999    76.371    76.770    81.801    81.954   102.709   102.927   114.615   114.703   128.798   149.932   176.754   178.903   211.713   238.589   242.436   273.177   279.368   305.767   336.852   327.018   362.327   344.627
   23.728    23.723    23.819    23.938    24.695    49.826    50.676    52.004    76.402    76.784    81.855    81.964   102.774   102.934   114.764   114.925   128.820   149.999   177.109   179.001   211.949   239.201   243.632   273.484   279.681   305.995   337.758   327.121   362.979   344.839
   23.734    23.724    23.829    23.943    24.699    49.833    50.692    52.006    76.530    76.812    81.918    81.970   102.810   102.964   114.808   114.932   128.835   150.045   177.231   179.098   212.055   239.617   243.827   273.959   280.309   306.101   337.919   327.173   363.271   345.751
   23.735    23.733    23.837    23.949    24.720    49.844    50.711    52.007    76.551    76.836    81.971    81.982   102.838   102.993   114.848   115.028   128.863   150.373   177.336   179.239   212.987   239.620   244.578   274.183   281.415   306.506   338.128   328.074   364.145   345.862
   23.745    23.737    23.841    23.955    24.728    49.854    50.715    52.010    76.622    76.864    82.008    81.984   102.873   103.001   114.850   115.177   128.886   150.531   177.550   179.819   213.064   241.031   244.812   274.518   281.442   307.093   338.686   328.809   364.252   345.932
   23.748    23.773    23.844    23.961    24.764    49.864    50.754    52.011    76.655    76.878    82.049    82.023   102.880   103.015   115.006   115.634   128.893   150.871   177.945   179.930   214.279   241.331   244.883   275.510   282.274   307.879   339.102   328.860   365.020   347.144
   23.749    23.785    23.845    23.962    24.767    49.866    50.759    52.015    76.668    76.895    82.167    82.073   102.889   103.058   115.079   115.702   128.906   150.896   177.996   180.602   214.966   242.020   245.209   275.708   282.597   308.007   339.134   328.933   365.518   347.190
   23.758    23.794    23.846    23.962    24.795    49.897    50.810    52.035    76.681    76.958    82.660    82.080   102.891   103.073   115.144   115.821   128.961   150.953   178.292   180.738   215.026   242.314   245.271   275.846   283.308   308.242   341.730   330.986   365.650   347.422
   23.765    23.801    23.871    23.964    24.798    49.915    50.841    52.066    76.684    76.972    82.921    82.092   102.907   103.086   115.491   116.075   128.967   151.027   178.414   180.923   215.915   242.405   245.413   275.983   284.891   308.432   342.940   331.000   368.304   347.896
   23.768    23.803    23.886    23.970    24.806    49.929    50.861    52.072    76.687    76.977    82.969    82.093   102.919   103.129   115.580   116.098   128.996   151.512   178.950   181.112   215.953   242.706   245.714   276.758   285.327   310.777   343.523   332.892   368.904   348.654
   23.772    23.808    23.886    23.972    24.809    49.966    50.876    52.082    76.692    76.988    83.078    82.274   102.953   103.136   115.657   116.448   129.010   151.686   179.397   181.237   215.993   242.779   246.551   276.889   285.472   310.995   344.128   333.100   369.091   349.053
   23.782    23.814    23.888    23.974    24.820    49.983    50.891    52.088    76.699    76.995    83.452    82.493   103.037   103.154   115.733   116.845   129.030   151.879   179.473   182.100   217.438   243.048   246.867   277.009   285.522   311.120   345.356   334.145   369.225   349.207
   23.819    23.815    23.907    23.975    24.828    50.005    50.892    52.194    76.700    77.013    83.529    82.646   103.092   103.165   115.803   116.894   129.104   151.930   179.641   182.903   217.561   243.207   246.916   278.962   285.827   311.919   347.461   334.910   369.274   349.814
   23.820    23.823    23.908    23.982    24.838    50.010    50.896    52.197    76.710    77.081    83.764    82.790   103.204   103.333   115.827   117.006   129.156   152.245   179.674   183.069   217.964   244.837   247.372   279.049   286.126   312.043   351.888   335.630   370.067   350.261
   23.829    23.824    23.911    23.988    24.847    50.014    50.916    52.357    76.724    77.148    83.818    82.958   103.255   103.358   115.865   117.237   129.285   152.530   179.846   183.130   218.119   247.652   247.732   279.480   287.132   313.112   352.553   335.667   370.329   350.642
   23.830    23.833    23.926    23.993    24.854    50.022    50.933    52.521    76.737    77.182    83.880    83.023   103.447   103.385   115.872   117.724   129.348   152.776   180.052   183.210   218.937   248.693   248.056   279.690   288.209   313.401   353.484   335.740   370.446   350.940
   23.835    23.849    23.927    23.994    24.858    50.023    50.944    52.602    76.747    77.333    83.903    83.026   103.595   103.426   115.959   117.866   129.429   152.906   180.308   183.413   219.022   249.130   248.867   279.730   288.250   315.972   354.335   336.961   374.101   351.119
   23.836    23.855    23.929    23.996    24.860    50.052    50.952    52.813    76.759    77.341    84.006    83.090   103.626   103.463   115.991   117.925   129.469   153.009   180.919   183.656   219.809   250.772   248.954   280.296   288.952   316.915   354.441   337.686   374.937   351.606
   23.836    23.856    23.930    23.996    24.865    50.116    50.965    52.836    76.797    77.345    84.620    83.117   103.641   103.551   116.023   118.342   129.500   153.860   180.970   184.004   219.979   251.388   249.046   280.834   289.934   316.921   355.831   338.766   375.892   351.708
   23.846    23.862    23.931    24.002    24.869    50.144    50.969    52.837    76.806    77.379    84.702    83.866   103.676   103.586   116.169   118.542   129.528   153.961   180.979   184.299   221.906   251.831   249.374   280.892   293.705   317.405   357.246   338.893   376.123   351.789
   23.863    23.870    23.934    24.002    24.878    50.165    50.976    52.849    76.884    77.413    84.801    83.907   103.680   103.637   116.218   118.822   129.562   154.006   181.161   184.551   222.417   251.841   249.501   281.011   293.773   317.573   360.884   339.152   377.199   352.794
   23.870    23.880    23.940    24.004    24.881    50.247    50.978    52.882    76.891    77.420    84.816    83.917   103.762   103.659   116.257   118.895   129.567   154.920   181.556   185.036   222.916   252.016   249.923   281.717   294.179   317.661   361.095   339.359   380.373   353.925
   23.888    23.891    23.942    24.008    24.882    50.276    50.995    52.901    76.937    77.477    84.873    83.969   103.793   103.698   116.461   118.924   129.570   154.925   181.683   185.721   222.926   252.392   250.017   281.871   294.916   321.963   361.241   339.895   380.672   354.573
   23.889    23.891    23.944    24.011    24.900    50.300    51.001    52.904    76.941    77.497    84.884    83.974   103.807   103.718   116.465   119.034   129.572   155.002   181.752   185.852   223.847   252.413   250.082   282.117   296.049   322.021   362.109   340.803   381.843   354.756
   23.891    23.892    23.945    24.015    24.912    50.308    51.023    52.918    76.956    77.529    84.930    84.000   103.839   103.721   116.588   119.053   129.602   155.007   181.808   185.934   224.041   253.319   250.404   282.856   296.241   322.240   363.104   344.891   382.504   355.085
   23.892    23.900    23.945    24.024    24.915    50.323    51.026    52.941    76.960    77.578    85.042    84.112   103.847   103.848   116.602   119.078   129.608   155.821   181.834   186.387   224.102   253.993   250.741   282.861   299.845   322.242   363.799   348.921   382.600   356.000
   23.908    23.904    23.958    24.026    24.917    50.336    51.036    52.942    76.962    77.701    85.051    84.121   103.851   103.860   116.840   119.461   129.703   155.907   181.843   186.464   224.152   254.189   252.041   283.085   300.524   322.723   363.799   350.002   383.175   357.453
   23.916    23.907    23.958    24.048    24.928    50.354    51.057    52.953    76.963    77.719    85.098    84.174   103.853   103.865   117.182   119.754   129.749   156.071   182.722   186.997   224.507   254.223   252.167   283.652   300.960   323.027   372.871   350.350   390.054   357.545
   23.916    23.912    23.963    24.059    24.933    50.368    51.058    52.961    76.972    77.755    85.156    84.216   103.941   103.868   117.416   120.013   129.773   156.080   183.094   187.945   225.864   255.028   252.174   284.477   301.191   323.129   374.034   350.730   394.270   358.087
   23.930    23.918    23.975    24.070    24.940    50.399    51.063    52.975    76.984    77.795    85.471    84.226   103.961   103.873   117.835   120.677   129.855   156.365   183.097   187.977   226.054   255.038   252.337   285.046   301.429   324.982   374.639   351.137   399.939   359.052
   23.931    23.921    23.985    24.085    24.944    50.430    51.068    52.976    77.025    77.814    85.490    84.707   103.992   103.912   118.040   120.888   129.873   156.490   183.862   188.603   226.405   255.634   252.779   285.979   302.983   326.793   374.906   354.817   402.010   359.251
   23.942    23.921    23.987    24.090    24.947    50.481    51.076    52.978    77.086    77.818    85.583    84.840   104.123   103.924   118.079   120.925   129.953   156.972   183.887   189.002   226.835   255.865   253.666   286.480   306.950   326.855   376.768   354.876   402.585   360.531
   23.962    23.934    23.988    24.091    24.952    50.519    51.076    52.998    77.089    77.852    85.686    84.843   104.125   103.950   118.599   120.952   129.992   157.294   184.404   189.861   226.995   255.944   253.891   287.058   309.078   329.065   379.355   355.790   404.245   361.045
   23.962    23.949    23.989    24.098    24.956    50.524    51.088    53.019    77.094    77.885    85.735    84.926   104.129   103.959   118.631   121.023   130.021   157.885   184.606   189.923   227.538   256.228   255.411   287.855   309.080   329.863   379.693   357.094   405.490   361.118
   23.967    23.951    23.995    24.098    24.961    50.588    51.099    53.025    77.171    77.891    85.850    85.084   104.160   103.978   118.835   121.047   130.023   157.984   184.833   190.632   228.359   257.767   255.461   287.938   309.398   329.938   382.755   357.405   410.993   362.190
   23.973    23.955    24.006    24.103    24.968    50.615    51.100    53.116    77.210    77.907    85.874    85.086   104.170   103.989   118.938   121.062   130.056   158.160   184.875   190.816   228.960   257.978   258.626   288.571   310.851   330.087   383.772   358.141   411.562   363.416
   23.984    23.961    24.011    24.138    24.970    50.690    51.120    53.233    77.266    77.913    85.910    85.821   104.202   103.993   118.979   121.068   130.108   158.332   186.036   192.004   229.803   258.173   259.089   289.372   313.429   330.482   386.110   358.299   414.847   363.832
   23.989    23.970    24.029    24.184    24.970    50.704    51.139    53.603    77.333    77.919    85.926    85.952   104.289   104.028   119.124   121.088   130.116   158.674   186.079   192.115   229.842   259.922   260.063   289.827   315.169   330.766   395.663   358.797   415.309   364.255
   23.990    23.972    24.036    24.210    24.972    50.720    51.155    53.756    77.430    77.934    85.973    85.981   104.311   104.101   119.128   121.135   130.193   159.017   186.607   192.591   230.891   260.237   260.702   291.474   317.929   331.964   408.810   359.604   421.867   365.255
   24.001    23.980    24.047    24.211    24.973    50.724    51.212    53.920    77.435    77.947    85.989    85.999   104.321   104.106   119.606   121.156   130.228   159.482   186.814   192.913   233.220   260.552   261.923   292.332   319.929   332.533   408.912   359.886   426.057   365.466
   24.021    23.995    24.054    24.370    24.979    50.728    51.293    53.926    77.479    78.006    86.046    86.012   104.383   104.108   119.868   121.640   130.371   159.670   187.132   193.060   234.898   262.095   263.017   292.410   321.908   336.365   416.062   360.953   428.637   367.229
   24.025    23.996    24.056    24.370    24.980    50.743    51.370    53.962    77.492    78.007    86.086    86.721   104.521   104.119   119.922   122.070   130.587   161.005   187.927   194.158   234.979   262.889   264.871   292.920   322.111   336.931   419.558   364.270   434.191   367.941
   24.027    24.000    24.077    24.376    24.982    50.745    51.370    53.975    77.518    78.013    86.162    86.927   104.537   104.146   119.950   122.071   130.661   161.825   188.510   194.523   237.753   264.398   266.355   292.971   327.857   344.226   424.723   364.935   467.865   369.192
   24.038    24.000    24.078    24.400    24.983    50.767    51.440    54.009    77.522    78.026    86.389    86.933   104.567   104.158   120.321   122.081   130.670   161.896   188.876   195.044   237.874   265.195   266.893   293.437   328.488   344.678   438.438   366.206   485.492   369.204
   24.051    24.003    24.110    24.407    24.986    50.771    51.466    54.032    77.706    78.049    86.481    86.968   104.752   104.234   120.526   122.130   130.710   162.860   189.194   195.203   237.893   265.984   267.122   296.136   339.773   346.536 nan   366.714 nan   372.874
   24.057    24.004    24.125    24.421    24.991    50.778    51.587    54.033    77.712    78.049    86.532    86.975   104.775   104.274   120.538   122.727   130.713   163.154   189.221   195.894   242.676   271.955   268.749   300.012   353.210   347.997 nan   375.126 nan   373.351
   24.064    24.006    24.135    24.427    24.993    50.815    51.715    54.038    77.721    78.084    86.571    87.038   104.785   104.315   120.545   122.774   130.809   163.794   189.661   196.845   244.606   275.564   269.153   300.040   353.862   352.444 nan   380.687 nan   373.401
   24.078    24.009    24.146    24.500    24.997    50.831    51.754    54.043    77.779    78.100    86.702    87.042   104.789   104.332   120.583   122.781   130.814   163.877   189.771   197.415   244.884   276.600   272.843   300.239   356.348   356.122 nan   381.589 nan   374.257
   24.119    24.027    24.167    24.510    25.004    50.885    51.775    54.140    77.801    78.171    86.781    87.143   104.815   104.422   120.706   123.040   130.879   164.024   189.893   198.170   244.942   278.872   275.062   302.018   360.908   371.130 nan   384.230 nan   374.993
   24.134    24.039    24.185    24.513    25.004    50.886    51.779    54.188    77.805    78.249    86.794    87.746   104.821   104.533   120.913   123.046   130.965   164.047   190.347   198.301   247.974   279.172   276.046   304.561   363.949   374.734 nan   385.952 nan   375.754
   24.136    24.039    24.198    24.528    25.005    50.894    51.799    54.538    77.812    78.326    86.843    87.849   104.825   104.647   120.922   123.744   131.138   164.120   190.702   200.784   253.634   279.636   276.102   305.533   367.164   375.427 nan   386.405 nan   376.277
   24.153    24.041    24.279    24.597    25.010    50.895    51.836    54.761    77.849    78.545    86.862    87.866   104.826   104.726   120.973   123.796   131.194   164.224   191.175   200.877   254.956   280.996   277.860   305.672   405.080   376.511 nan   393.093 nan   376.683
   24.161    24.048    24.309    24.613    25.016    50.901    51.875    54.762    77.908    78.550    87.002    87.937   104.879   104.743   120.997   123.820   131.300   165.041   191.736   201.035   257.217   281.490   281.066   310.983 nan   384.463 nan   395.555 nan   378.513
   24.193    24.071    24.329    24.625    25.017    50.902    51.879    54.873    77.923    78.568    87.034    88.025   104.935   104.761   121.517   123.822   131.405   165.583   192.435   201.168   258.840   282.224   282.004   313.254 nan   390.432 nan   397.810 nan   379.685
   24.210    24.083    24.336    24.650    25.023    50.917    51.898    54.879    77.935    78.610    87.075    88.520   105.024   104.775   121.676   123.854   131.555   165.864   192.722   201.672   259.002   282.377   283.128   313.323 nan   398.523 nan   398.254 nan   381.567
   24.246    24.113    24.368    24.679    25.027    50.918    51.912    54.908    77.991    78.700    87.104    88.547   105.039   104.797   121.829   123.859   131.596   165.879   193.234   203.226   261.830   284.396   284.764   314.478 nan   400.024 nan   402.903 nan   387.500
   24.280    24.120    24.396    24.703    25.028    50.953    51.917    54.926    78.000    78.721    87.134    88.922   105.052   104.824   121.981   123.871   131.626   165.987   193.331   203.827   262.914   288.549   285.821   319.381 nan   403.195 nan   410.536 nan   388.659
   24.316    24.131    24.399    24.719    25.031    50.973    51.926    54.934    78.010    78.732    87.261    88.947   105.122   104.841   122.154   123.886   131.651   165.987   193.969   203.834   262.953   290.797   287.148   328.041 nan nan nan   412.764 nan   393.261
   24.330    24.167    24.402    24.740    25.037    50.978    51.929    54.945    78.011    78.741    87.555    89.071   105.227   104.861   122.401   123.971   131.673   166.004   195.123   204.029   262.975   292.027   287.668   330.191 nan nan nan   427.891 nan   394.030
   24.336    24.176    24.410    24.769    25.043    51.000    51.950    54.956    78.049    78.752    87.727    89.104   105.261   104.877   122.444   124.084   131.736   166.749   195.255   204.861   263.183   292.470   287.865   332.789 nan nan nan   439.336 nan   395.422
   24.336    24.196    24.452    24.794    25.052    51.020    51.951    54.961    78.123    78.786    87.771    89.135   105.322   104.887   122.833   124.813   131.768   167.876   195.549   205.773   263.918   293.958   289.741   333.095 nan nan nan nan nan   396.235
   24.349    24.235    24.480    24.796    25.054    51.029    51.963    54.971    78.394    78.801    87.925    89.154   105.426   104.901   122.893   124.871   131.773   167.990   195.795   206.836   264.909   296.056   291.822   341.483 nan nan nan nan nan   396.618
   24.392    24.240    24.499    24.802    25.061    51.043    51.966    54.973    78.430    78.814    87.936    89.611   105.430   104.983   122.983   125.030   131.783   168.043   195.917   207.481   265.406   296.840   291.905   345.010 nan nan nan nan nan   397.166
   24.402    24.253    24.527    24.803    25.063    51.135    51.967    54.977    78.468    78.833    87.971    89.644   105.470   104.995   123.096   126.546   131.799   168.828   196.242   209.730   269.087   298.770   292.835   350.562 nan nan nan nan nan   400.014
   24.413    24.267    24.538    24.806    25.074    51.167    51.972    54.987    78.548    78.842    87.984    89.834   105.528   105.007   123.236   126.930   131.824   169.021   196.924   210.110   270.833   304.945   298.010   354.458 nan nan nan nan nan   400.813
   24.415    24.294    24.541    24.808    25.078    51.325    51.977    54.990    78.580    78.850    87.995    89.842   105.530   105.013   123.748   127.073   131.845   169.037   197.242   210.742   280.560   314.912   314.904   357.381 nan nan nan nan nan   402.651
   24.428    24.299    24.557    24.818    25.078    51.331    51.977    55.002    78.580    78.851    88.020    89.887   105.647   105.016   123.895   127.393   131.874   169.702   197.641   211.923   289.895   315.665   330.820   369.842 nan nan nan nan nan   410.251
   24.469    24.329    24.578    24.821    25.100    51.331    51.978    55.005    78.593    78.866    88.045    89.915   105.665   105.059   124.409   128.089   131.874   169.982   197.706   212.985   291.108   316.226   333.151 nan nan nan nan nan nan   412.823
   24.478    24.342    24.580    24.825    25.114    51.390    51.983    55.007    78.620    78.882    88.210    89.923   105.811   105.075   124.416   128.944   131.890   169.993   199.647   213.041   291.905   318.007 nan nan nan nan nan nan nan   416.969
   24.487    24.406    24.583    24.854    25.128    51.392    52.000    55.015    78.632    78.890    88.218    90.036   105.812   105.172   124.466   128.960   131.904   170.097   200.362   213.208   298.943   330.315 nan nan nan nan nan nan nan   417.249
   24.506    24.422    24.589    24.876    25.132    51.405    52.002    55.027    78.639    78.894    88.305    90.045   105.834   105.229   124.482   129.087   131.906   170.775   200.501   213.786 nan   339.553 nan nan nan nan nan nan nan   419.229
   24.513    24.431    24.602    24.893    25.193    51.406    52.005    55.027    78.656    78.899    88.348    90.369   105.835   105.291   124.552   129.551   131.918   170.946   201.149   215.624 nan   343.504 nan nan nan nan nan nan nan   438.886
   24.516    24.432    24.609    24.900    25.240    51.463    52.028    55.051    78.764    78.981    88.496    90.934   105.851   105.295   124.579   129.728   131.918   171.181   201.828   215.972 nan   385.015 nan nan nan nan nan nan nan   441.708
   24.520    24.469    24.622    24.902    25.259    51.484    52.039    55.055    78.775    78.982    88.505    90.935   105.861   105.311   124.656   129.754   132.007   171.186   201.950   217.319 nan   412.964 nan nan nan nan nan nan nan   446.643
   24.529    24.478    24.635    24.907    25.267    51.532    52.051    55.063    78.797    79.036    88.510    90.999   105.870   105.458   124.669   129.929   132.013   171.578   201.994   218.444 nan nan nan nan nan nan nan nan nan   465.011
   24.539    24.488    24.656    24.920    25.295    51.606    52.060    55.079    78.835    79.068    88.672    91.048   105.926   105.460   124.679   129.956   132.069   172.258   202.189   221.402 nan nan nan nan nan nan nan nan nan   484.022
   24.544    24.491    24.661    24.927    25.364    51.611    52.067    55.162    78.843    79.140    88.739    91.355   105.960   105.473   124.695   130.010   132.187   174.533   202.216   222.913 nan nan nan nan nan nan nan nan nan nan
   24.546    24.505    24.662    24.937    25.464    51.626    52.092    55.204    78.860    79.149    88.791    91.821   106.021   105.597   124.811   130.203   132.218   174.725   202.629   223.080 nan nan nan nan nan nan nan nan nan nan
   24.579    24.547    24.664    24.937    25.564    51.644    52.134    55.796    78.874    79.159    88.800    91.856   106.046   105.601   124.917   130.256   132.235   175.016   202.735   223.891 nan nan nan nan nan nan nan nan nan nan
   24.586    24.572    24.668    24.940    25.630    51.674    52.192    55.838    78.878    79.271    88.836    91.931   106.137   105.669   124.995   130.456   132.244   175.205   202.767   224.139 nan nan nan nan nan nan nan nan nan nan
   24.604    24.579    24.701    24.944    25.651    51.686    52.235    55.854    78.885    79.338    88.864    91.956   106.168   105.821   125.020   130.844   132.304   175.637   203.162   226.859 nan nan nan nan nan nan nan nan nan nan
   24.633    24.592    24.705    24.945    25.651    51.695    52.266    55.894    78.885    79.370    88.907    92.001   106.226   105.890   125.060   131.825   132.305   175.944   203.526   227.566 nan nan nan nan nan nan nan nan nan nan
   24.662    24.603    24.712    24.947    25.775    51.747    52.274    55.939    78.927    79.445    88.915    92.047   106.239   105.919   125.981   132.037   132.362   175.994   203.779   228.069 nan nan nan nan nan nan nan nan nan nan
   24.667    24.612    24.715    24.948    25.804    51.780    52.301    55.954    78.927    79.476    89.023    92.822   106.332   105.957   126.011   132.893   132.395   176.986   203.830   228.656 nan nan nan nan nan nan nan nan nan nan
   24.704    24.614    24.719    24.949    25.869    51.813    52.337    55.955    78.933    79.602    89.494    92.854   106.346   105.967   126.065   133.028   132.399   177.646   203.937   230.276 nan nan nan nan nan nan nan nan nan nan
   24.710    24.623    24.720    24.950    25.869    51.836    52.340    55.977    78.938    79.646    89.587    92.953   106.517   106.005   126.638   133.060   132.531   177.657   204.057   230.877 nan nan nan nan nan nan nan nan nan nan
   24.712    24.649    24.734    24.951    25.874    51.848    52.354    55.980    78.942    79.747    89.697    92.993   106.541   106.010   126.718   133.130   132.560   178.025   204.149   231.014 nan nan nan nan nan nan nan nan nan nan
   24.762    24.654    24.736    24.952    25.882    51.851    52.366    55.980    78.944    79.747    89.889    93.000   106.597   106.034   126.777   133.740   132.617   178.469   204.177   231.228 nan nan nan nan nan nan nan nan nan nan
   24.770    24.658    24.739    24.952    25.909    51.863    52.368    55.985    79.001    79.748    89.957    93.034   106.671   106.037   126.823   134.635   132.630   178.749   204.222   233.163 nan nan nan nan nan nan nan nan nan nan
   24.771    24.661    24.743    24.952    25.914    51.897    52.371    55.990    79.011    79.754    89.957    93.176   106.771   106.330   126.913   134.973   132.711   178.789   204.485   234.921 nan nan nan nan nan nan nan nan nan nan
   24.772    24.680    24.743    24.953    25.916    51.914    52.474    56.004    79.017    79.812    89.969    93.282   106.772   106.449   126.918   136.017   132.777   179.120   205.164   236.032 nan nan nan nan nan nan nan nan nan nan
   24.793    24.690    24.744    24.965    25.926    51.917    52.600    56.009    79.047    79.822    90.119    93.755   106.780   106.700   126.937   136.024   132.846   179.688   205.706   240.863 nan nan nan nan nan nan nan nan nan nan
   24.797    24.693    24.744    24.974    25.928    51.919    52.655    56.027    79.061    79.871    90.149    93.887   106.797   106.773   127.038   136.221   132.883   180.019   205.794   243.367 nan nan nan nan nan nan nan nan nan nan
   24.802    24.698    24.762    24.978    25.932    51.925    52.689    56.050    79.093    79.887    90.252    93.947   106.821   106.779   127.432   136.583   132.960   183.236   205.996   246.102 nan nan nan nan nan nan nan nan nan nan
   24.804    24.736    24.765    24.980    25.933    51.933    52.710    56.058    79.150    79.899    90.619    93.960   106.834   106.858   127.765   136.935   133.064   183.959   206.051   246.128 nan nan nan nan nan nan nan nan nan nan
   24.823    24.745    24.774    24.980    25.933    51.939    52.719    56.090    79.153    79.906    90.694    93.993   106.835   106.882   127.875   136.994   133.128   185.966   206.295   247.381 nan nan nan nan nan nan nan nan nan nan
   24.827    24.768    24.775    24.983    25.934    51.947    52.745    56.103    79.177    79.940    90.782    94.868   106.837   106.944   127.905   137.153   133.195   186.078   206.740   248.918 nan nan nan nan nan nan nan nan nan nan
   24.832    24.782    24.781    24.987    25.953    51.974    52.760    56.175    79.184    79.942    90.867    94.871   106.837   106.967   127.914   138.845   133.440   187.110   206.913   251.996 nan nan nan nan nan nan nan nan nan nan
   24.837    24.790    24.782    24.988    25.964    52.019    52.767    56.256    79.249    79.962    90.976    94.977   106.864   106.970   127.915   139.122   133.447   189.639   209.489   252.131 nan nan nan nan nan nan nan nan nan nan
   24.844    24.790    24.803    24.992    25.964    52.023    52.774    56.329    79.316    79.972    91.008    95.085   106.871   106.978   127.920   139.570   133.478   192.746   210.520   255.224 nan nan nan nan nan nan nan nan nan nan
   24.847    24.793    24.828    24.993    25.973    52.028    52.783    56.667    79.330    79.991    91.078    95.174   106.879   106.981   128.293   139.899   133.483   192.976   210.821   256.983 nan nan nan nan nan nan nan nan nan nan
   24.847    24.808    24.840    24.994    25.979    52.039    52.796    56.693    79.335    79.998    91.284    95.181   106.933   107.077   128.377   139.940   133.495   195.667   212.220   264.285 nan nan nan nan nan nan nan nan nan nan
   24.850    24.809    24.862    25.012    25.992    52.052    52.817    56.797    79.335    80.011    91.495    95.927   106.955   107.146   128.545   139.958   133.501   196.839   212.730   282.700 nan nan nan nan nan nan nan nan nan nan
   24.853    24.810    24.865    25.015    25.994    52.054    52.817    56.801    79.474    80.031    91.622    96.423   106.970   107.301   128.751   140.649   133.528   197.137   212.829   315.850 nan nan nan nan nan nan nan nan nan nan
   24.853    24.810    24.876    25.015    25.996    52.173    52.827    56.873    79.527    80.071    91.716    96.680   107.009   107.392   128.755   140.978   133.557   197.558   213.424   331.010 nan nan nan nan nan nan nan nan nan nan
   24.857    24.823    24.881    25.021    26.001    52.236    52.855    56.957    79.558    80.221    91.849    96.685   107.026   107.438   129.001   141.772   133.581   197.914   214.041   361.213 nan nan nan nan nan nan nan nan nan nan
   24.865    24.829    24.891    25.027    26.008    52.316    52.884    56.957    79.594    80.558    91.867    96.774   107.092   107.461   129.284   141.992   133.585   200.127   214.043 nan nan nan nan nan nan nan nan nan nan nan
   24.867    24.835    24.895    25.029    26.011    52.342    52.886    56.972    79.613    80.647    91.920    96.858   107.096   107.537   129.843   142.231   133.740   200.186   219.197 nan nan nan nan nan nan nan nan nan nan nan
   24.875    24.839    24.900    25.037    26.012    52.386    52.943    56.987    79.726    80.729    91.958    96.918   107.185   107.618   130.867   142.840   133.759   205.987   219.992 nan nan nan nan nan nan nan nan nan nan nan
   24.892    24.842    24.905    25.046    26.013    52.394    52.947    56.994    79.733    80.756    92.090    96.919   107.218   107.721   130.908   142.921   133.790   207.417   220.084 nan nan nan nan nan nan nan nan nan nan nan
   24.914    24.844    24.912    25.064    26.013    52.538    52.964    57.020    79.770    80.771    92.336    96.931   107.220   107.731   131.066   143.049   133.791   208.957   221.373 nan nan nan nan nan nan nan nan nan nan nan
   24.929    24.863    24.922    25.074    26.016    52.621    52.964    57.095    79.772    80.780    92.402    96.976   107.375   107.736   131.615   143.149   133.806   211.014   221.747 nan nan nan nan nan nan nan nan nan nan nan
   24.929    24.866    24.931    25.075    26.027    52.670    52.967    57.153    79.778    80.792    92.486    97.055   107.382   107.749   131.910   143.153   133.808   212.811   221.772 nan nan nan nan nan nan nan nan nan nan nan
   24.937    24.868    24.934    25.079    26.030    52.692    52.983    57.789    79.799    80.805    92.607    97.730   107.477   107.807   132.031   143.946   133.815   212.928   221.841 nan nan nan nan nan nan nan nan nan nan nan
   24.942    24.870    24.936    25.084    26.031    52.730    52.994    57.862    79.850    80.813    92.657    97.808   107.484   107.808   132.113   144.134   133.818   213.911   221.964 nan nan nan nan nan nan nan nan nan nan nan
   24.949    24.874    24.943    25.085    26.035    52.768    53.015    57.899    79.854    80.867    92.742    97.884   107.594   107.872   132.551   144.493   133.846   214.067   224.377 nan nan nan nan nan nan nan nan nan nan nan
   24.960    24.874    24.945    25.122    26.039    52.787    53.037    57.945    79.857    80.871    92.928    98.051   107.629   107.921   132.952   144.930   133.874   217.857   226.691 nan nan nan nan nan nan nan nan nan nan nan
   24.960    24.875    24.947    25.145    26.045    52.843    53.056    57.952    79.859    80.895    93.291    98.225   107.679   107.968   132.964   145.097   133.878   221.508   227.260 nan nan nan nan nan nan nan nan nan nan nan
   24.969    24.882    24.961    25.175    26.049    52.869    53.062    58.009    79.887    80.949    93.496    98.523   107.784   107.973   133.027   145.701   133.885   233.169   227.872 nan nan nan nan nan nan nan nan nan nan nan
   24.977    24.883    24.975    25.184    26.052    52.870    53.090    58.012    79.923    80.949    93.845    98.670   107.792   107.975   133.151   145.905   133.891   240.165   229.806 nan nan nan nan nan nan nan nan nan nan nan
   24.985    24.884    24.993    25.191    26.065    52.874    53.123    58.190    79.977    80.977    93.864    98.822   107.805   108.058   133.751   145.924   133.936   242.182   229.896 nan nan nan nan nan nan nan nan nan nan nan
   24.988    24.886    25.003    25.227    26.075    52.905    53.130    58.470    79.991    80.998    93.886    98.863   107.809   108.187   133.806   146.205   133.945   243.993   230.315 nan nan nan nan nan nan nan nan nan nan nan
   24.992    24.895    25.014    25.242    26.078    53.005    53.160    58.518    80.004    81.001    93.908    98.886   107.822   108.238   133.899   146.774   133.960   269.620   230.863 nan nan nan nan nan nan nan nan nan nan nan
   25.005    24.900    25.017    25.258    26.083    53.007    53.234    58.729    80.106    81.006    93.986    98.940   107.866   108.309   134.366   147.049   133.970   285.976   232.006 nan nan nan nan nan nan nan nan nan nan nan
   25.009    24.905    25.061    25.318    26.106    53.049    53.280    58.761    80.222    81.041    94.001    98.972   107.895   108.346   134.847   147.093   133.974   313.053   232.852 nan nan nan nan nan nan nan nan nan nan nan
   25.009    24.906    25.064    25.320    26.264    53.088    53.444    58.905    80.388    81.121    94.029    99.733   107.915   108.499   135.457   147.322   134.036   325.605   233.803 nan nan nan nan nan nan nan nan nan nan nan
   25.011    24.913    25.079    25.345    26.268    53.092    53.498    58.921    80.490    81.139    94.062    99.849   107.922   108.587   135.482   147.781   134.069 nan   233.809 nan nan nan nan nan nan nan nan nan nan nan
   25.047    24.927    25.096    25.511    26.282    53.121    53.545    58.957    80.495    81.316    94.109    99.870   107.939   108.591   135.682   148.201   134.077 nan   235.429 nan nan nan nan nan nan nan nan nan nan nan
   25.062    24.934    25.106    25.634    26.305    53.213    53.755    58.995    80.643    81.457    94.154    99.884   107.984   108.656   135.816   148.871   134.402 nan   237.410 nan nan nan nan nan nan nan nan nan nan nan
   25.071    24.935    25.122    25.634    26.331    53.264    53.783    58.996    80.671    81.530    94.293    99.891   107.987   108.721   135.838   148.997   134.515 nan   244.531 nan nan nan nan nan nan nan nan nan nan nan
   25.106    24.951    25.126    25.649    26.442    53.436    53.919    59.067    80.681    81.532    94.351    99.926   108.072   108.762   136.399   149.805   134.598 nan   245.699 nan nan nan nan nan nan nan nan nan nan nan
   25.142    24.957    25.130    25.669    26.499    53.523    53.921    59.084    80.712    81.558    94.506    99.957   108.093   108.764   136.423   149.884   134.613 nan   245.781 nan nan nan nan nan nan nan nan nan nan nan
   25.192    24.976    25.165    25.717    26.509    53.571    53.929    59.215    80.787    81.647    94.512   100.008   108.112   108.780   136.425   149.949   134.678 nan   246.066 nan nan nan nan nan nan nan nan nan nan nan
   25.234    24.981    25.173    25.770    26.648    53.687    53.934    59.730    80.810    81.668    94.734   101.008   108.112   108.834   136.501   150.641   134.678 nan   247.126 nan nan nan nan nan nan nan nan nan nan nan
   25.266    25.000    25.220    25.781    26.660    53.694    53.939    59.807    80.811    81.809    94.805   101.193   108.142   108.855   136.585   150.995   134.678 nan   248.477 nan nan nan nan nan nan nan nan nan nan nan
   25.315    25.010    25.224    25.785    26.668    53.711    53.948    59.881    80.818    81.841    94.808   101.227   108.291   108.915   136.745   151.017   134.714 nan   255.668 nan nan nan nan nan nan nan nan nan nan nan
   25.318    25.014    25.272    25.786    26.721    53.809    53.956    59.894    80.820    81.848    94.826   101.232   108.342   108.930   137.300   151.039   134.731 nan   255.948 nan nan nan nan nan nan nan nan nan nan nan
   25.330    25.017    25.302    25.791    26.800    53.832    53.957    59.939    80.872    81.879    94.967   101.979   108.648   108.935   137.860   151.046   134.792 nan   256.136 nan nan nan nan nan nan nan nan nan nan nan
   25.333    25.032    25.319    25.793    26.864    53.875    53.993    59.956    80.883    81.892    95.048   101.983   108.701   108.943   137.934   151.090   134.801 nan   264.263 nan nan nan nan nan nan nan nan nan nan nan
   25.373    25.034    25.320    25.808    26.881    53.879    54.027    60.031    80.961    81.991    95.110   102.005   108.719   108.966   138.404   151.737   134.865 nan   271.919 nan nan nan nan nan nan nan nan nan nan nan
   25.374    25.043    25.370    25.817    26.883    53.882    54.037    60.063    80.963    82.005    95.488   102.011   108.721   108.998   138.903   151.828   134.893 nan   273.586 nan nan nan nan nan nan nan nan nan nan nan
   25.376    25.062    25.392    25.837    26.921    53.944    54.116    60.175    80.989    82.006    95.727   102.043   108.736   109.020   138.926   151.958   134.902 nan   281.407 nan nan nan nan nan nan nan nan nan nan nan
   25.455    25.074    25.399    25.867    26.927    53.948    54.134    60.278    81.047    82.009    95.754   102.904   108.761   109.032   139.089   152.007   134.977 nan   305.706 nan nan nan nan nan nan nan nan nan nan nan
   25.470    25.075    25.422    25.900    26.931    53.959    54.250    60.413    81.051    82.070    95.808   102.925   108.776   109.252   140.395   152.414   134.999 nan   310.318 nan nan nan nan nan nan nan nan nan nan nan
   25.554    25.164    25.505    25.904    26.960    53.975    54.359    60.755    81.137    82.118    95.859   102.980   108.805   109.376   140.714   153.805   135.012 nan   318.460 nan nan nan nan nan nan nan nan nan nan nan
   25.555    25.184    25.516    25.905    26.968    53.978    54.373    60.760    81.190    82.156    95.935   103.020   108.818   109.467   141.295   153.988   135.192 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.625    25.188    25.529    25.906    26.979    54.003    54.412    60.828    81.217    82.170    96.299   103.147   108.840   109.478   141.698   154.322   135.201 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.637    25.218    25.552    25.916    26.979    54.018    54.465    60.923    81.257    82.192    96.419   103.475   108.840   109.494   141.774   154.942   135.274 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.653    25.264    25.587    25.922    26.987    54.040    54.524    60.931    81.263    82.273    96.799   103.514   108.878   109.505   141.832   155.226   135.307 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.683    25.277    25.600    25.951    26.989    54.072    54.586    60.933    81.275    82.330    96.868   103.568   108.931   109.517   142.378   155.894   135.334 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.690    25.294    25.623    25.954    27.057    54.103    54.756    60.958    81.337    82.385    97.025   103.915   108.977   109.594   142.424   155.902   135.406 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.694    25.305    25.643    25.956    27.101    54.112    54.801    60.967    81.385    82.442    97.535   104.036   109.100   109.608   142.918   156.891   135.602 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.727    25.324    25.689    25.958    27.111    54.188    54.813    60.986    81.514    82.587    97.817   104.055   109.178   109.675   143.264   157.760   135.618 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.728    25.335    25.695    25.975    27.131    54.199    54.867    61.033    81.552    82.681    97.824   104.907   109.220   109.738   143.336   158.096   135.653 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.741    25.356    25.743    25.977    27.134    54.224    54.901    61.050    81.629    82.761    97.860   104.991   109.270   109.772   143.421   158.916   135.686 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.763    25.384    25.750    25.977    27.182    54.280    54.917    61.076    81.705    82.768    97.964   105.012   109.290   109.783   144.017   160.058   135.741 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.785    25.414    25.756    25.981    27.207    54.390    54.921    61.264    81.735    82.818    97.992   105.129   109.308   109.867   144.382   160.748   135.788 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.785    25.438    25.769    25.988    27.264    54.460    54.949    61.776    81.862    82.822    98.003   106.102   109.411   109.883   144.859   161.229   135.819 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.795    25.467    25.784    25.997    27.639    54.490    54.988    61.783    81.863    82.963    98.287   106.719   109.530   109.926   144.866   161.905   135.849 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.802    25.495    25.785    26.006    27.649    54.558    54.989    61.893    81.893    82.977    98.379   106.727   109.718   109.959   144.868   162.018   135.894 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.804    25.536    25.797    26.010    27.662    54.562    55.005    61.899    81.912    82.987    98.500   106.808   109.750   109.996   144.995   162.940   135.939 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.818    25.542    25.808    26.023    27.668    54.600    55.012    61.916    82.114    82.990    98.541   106.861   109.789   110.014   145.874   163.122   135.957 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.823    25.555    25.808    26.034    27.777    54.621    55.038    61.917    82.143    83.010    98.558   106.918   109.810   110.016   145.926   163.681   136.028 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.824    25.557    25.815    26.122    27.849    54.621    55.042    61.919    82.249    83.066    98.672   106.933   109.829   110.083   145.933   164.001   136.442 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.828    25.567    25.835    26.152    27.905    54.634    55.089    61.943    82.278    83.099    99.009   106.951   109.847   110.129   146.180   164.994   136.498 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.831    25.570    25.859    26.159    27.920    54.674    55.122    61.969    82.328    83.196    99.048   107.022   109.856   110.151   146.254   165.350   136.630 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.835    25.580    25.889    26.178    27.935    54.691    55.272    61.969    82.504    83.528    99.180   107.106   109.877   110.317   146.693   165.978   136.677 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.836    25.584    25.902    26.185    27.941    54.721    55.383    61.972    82.573    83.537    99.358   107.925   109.892   110.376   147.673   166.104   136.716 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.839    25.586    25.909    26.188    27.942    54.741    55.411    62.107    82.584    83.632    99.551   108.005   110.159   110.395   148.015   166.661   136.739 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.843    25.622    25.909    26.204    27.955    54.788    55.444    62.182    82.586    83.743    99.729   108.103   110.246   110.657   148.080   167.164   136.746 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.868    25.647    25.910    26.215    27.966    54.801    55.475    62.256    82.637    83.788    99.869   108.255   110.389   110.771   148.239   167.229   136.868 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.874    25.649    25.912    26.236    27.967    54.858    55.519    62.816    82.716    83.826    99.991   108.824   110.578   110.844   148.534   167.391   136.924 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.897    25.656    25.921    26.272    27.968    54.904    55.520    62.836    82.747    83.885   100.071   108.933   110.618   110.896   149.054   169.115   136.944 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.910    25.670    25.932    26.290    27.969    54.906    55.543    62.961    82.851    83.898   100.407   109.187   110.716   110.916   149.641   169.837   136.949 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.917    25.670    25.933    26.314    27.975    54.940    55.655    63.099    82.881    83.943   100.533   109.235   110.801   110.936   149.809   170.096   136.986 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.925    25.692    25.942    26.325    27.990    54.947    55.668    63.349    82.933    83.947   100.541   110.007   110.842   110.940   150.761   170.857   137.039 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.940    25.695    25.969    26.461    28.006    54.962    55.681    63.824    82.940    83.980   100.814   111.002   111.043   110.990   150.898   171.027   137.043 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.941    25.699    25.970    26.679    28.013    54.973    55.716    63.913    82.974    83.983   100.936   111.041   111.099   111.008   150.902   172.029   137.054 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.942    25.719    25.981    26.684    28.072    54.974    55.761    63.934    83.051    84.056   100.971   111.168   111.237   111.107   151.858   172.053   137.137 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.952    25.733    26.000    26.779    28.089    54.980    55.768    63.944    83.077    84.067   100.983   111.793   111.267   111.128   151.902   174.073   137.179 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.977    25.736    26.058    26.808    28.092    55.009    55.772    63.975    83.144    84.103   101.446   112.853   111.290   111.231   151.964   175.106   137.265 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.988    25.742    26.106    26.845    28.141    55.123    55.777    64.035    83.312    84.459   101.659   112.885   111.391   111.274   152.270   176.619   137.479 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.000    25.747    26.123    26.846    28.148    55.129    55.794    64.048    83.365    84.524   101.746   113.022   111.434   111.278   152.822   178.074   137.491 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.003    25.763    26.155    26.874    28.162    55.288    55.799    64.076    83.369    84.537   101.748   113.657   111.668   111.326   153.078   185.390   137.522 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.016    25.778    26.206    26.902    28.190    55.346    55.803    64.114    83.428    84.598   101.984   113.754   111.715   111.388   153.295   191.984   137.559 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.024    25.783    26.208    26.910    28.238    55.358    55.914    64.222    83.497    84.762   102.362   113.895   111.719   111.534   153.297   194.570   137.586 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.052    25.791    26.210    26.928    28.502    55.550    55.927    64.683    83.580    84.793   102.424   114.804   111.739   111.609   153.414   196.991   137.599 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.055    25.807    26.237    26.935    28.683    55.554    55.951    64.732    83.742    84.825   102.617   114.863   111.786   111.675   154.240   198.038   137.637 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.078    25.813    26.270    26.938    28.725    55.571    55.952    64.827    83.775    84.861   102.796   115.238   111.789   111.684   156.629   198.691   137.887 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.108    25.813    26.286    26.962    28.814    55.602    55.972    64.900    83.776    84.905   102.892   115.827   111.822   111.761   156.952   201.914   137.942 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.119    25.815    26.310    26.963    28.823    55.657    55.988    64.904    83.782    84.942   102.953   115.908   111.833   111.776   157.055   206.847   138.125 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.123    25.816    26.558    26.967    28.826    55.682    56.029    64.930    83.809    84.977   102.979   115.952   111.865   111.802   159.946   209.972   138.293 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.173    25.818    26.569    26.971    28.840    55.765    56.030    64.934    83.868    85.001   102.993   116.823   111.916   111.813   160.590   216.988   138.309 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.181    25.833    26.631    26.975    28.913    55.782    56.067    64.982    83.874    85.019   103.206   116.825   111.976   111.838   161.218   223.055   138.343 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.267    25.842    26.645    26.977    28.925    55.782    56.075    64.989    83.876    85.096   103.350   116.880   112.019   111.846   162.303   223.988   138.369 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.289    25.849    26.708    26.979    28.944    55.800    56.138    64.994    83.977    85.271   103.743   116.953   112.038   111.865   162.334   224.572   138.379 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.307    25.861    26.754    27.001    28.959    55.806    56.184    65.030    83.987    85.330   103.959   117.049   112.069   111.869   162.593   237.966   138.597 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.314    25.868    26.755    27.006    28.984    55.839    56.358    65.030    84.004    85.456   104.192   117.824   112.117   111.909   162.697   255.422   138.605 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.339    25.868    26.763    27.020    28.984    55.875    56.370    65.039    84.074    85.509   104.322   117.839   112.328   111.918   163.824  1986.974   138.607 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.425    25.876    26.763    27.064    28.987    55.919    56.449    65.068    84.228    85.733   104.455   118.000   112.362   111.963   164.176 nan   138.779 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.463    25.885    26.767    27.072    28.987    55.923    56.476    65.210    84.501    85.777   104.573   118.055   112.432   111.964   165.121 nan   138.819 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.495    25.885    26.801    27.189    28.996    55.968    56.494    65.263    84.503    85.877   104.826   118.210   112.456   112.018   165.522 nan   138.887 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.517    25.886    26.817    27.299    29.002    55.983    56.540    65.848    84.513    85.923   105.120   118.233   112.502   112.142   165.929 nan   139.090 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.543    25.886    26.830    27.310    29.003    55.984    56.638    65.857    84.626    85.945   105.371   118.630   112.607   112.279   165.985 nan   139.200 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.660    25.920    26.862    27.333    29.016    56.054    56.692    65.921    84.629    86.310   105.567   118.773   112.825   112.388   166.710 nan   139.253 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.717    25.923    26.862    27.439    29.016    56.080    56.756    65.987    84.782    86.363   105.887   118.963   112.927   112.520   168.934 nan   139.336 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.745    25.923    26.865    27.462    29.017    56.086    56.766    65.994    84.867    86.521   105.975   118.967   112.929   112.543   169.023 nan   139.455 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.833    25.942    26.884    27.501    29.018    56.186    56.851    66.004    84.908    86.623   106.102   118.986   112.964   112.549   169.688 nan   139.576 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.841    25.948    26.912    27.561    29.022    56.260    56.860    66.024    84.915    86.723   106.191   119.024   112.971   112.838   170.931 nan   139.627 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.852    25.959    26.921    27.624    29.065    56.306    56.871    66.029    84.917    86.740   106.273   119.222   113.030   112.839   171.314 nan   139.724 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.884    25.962    26.965    27.689    29.076    56.414    56.872    66.054    84.922    86.755   106.273   119.942   113.086   112.866   171.611 nan   139.826 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.889    25.977    27.022    27.702    29.100    56.524    56.904    66.078    85.033    86.798   106.615   120.402   113.229   112.920   171.922 nan   139.914 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.936    25.984    27.120    27.766    29.126    56.529    56.911    66.263    85.059    86.845   106.737   120.832   113.499   112.923   174.767 nan   139.941 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.963    25.997    27.137    27.770    29.355    56.591    56.912    66.591    85.116    86.873   106.854   120.891   113.500   112.933   175.840 nan   140.097 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.968    26.000    27.142    27.771    29.375    56.609    56.918    66.767    85.182    86.882   107.227   120.963   113.547   112.954   176.494 nan   140.203 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.969    26.015    27.168    27.771    29.530    56.642    56.919    66.847    85.183    86.903   107.705   120.981   113.555   112.991   177.700 nan   140.291 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.978    26.053    27.174    27.776    29.538    56.642    56.934    66.868    85.185    86.909   107.761   121.139   113.801   113.023   185.966 nan   140.342 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.981    26.053    27.184    27.812    29.634    56.654    56.967    66.962    85.266    86.920   107.896   121.240   113.864   113.255   187.829 nan   140.527 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.021    26.070    27.192    27.836    29.705    56.711    56.978    66.971    85.362    86.935   108.024   121.761   113.897   113.281   191.749 nan   140.589 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.061    26.099    27.211    27.888    29.722    56.741    57.046    66.995    85.491    86.984   108.079   122.205   113.925   113.539   193.079 nan   140.631 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.085    26.154    27.469    27.888    29.736    56.815    57.061    67.007    85.498    87.006   108.080   122.206   113.983   113.573   197.462 nan   140.643 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.112    26.157    27.503    27.890    29.825    56.835    57.061    67.042    85.588    87.117   108.276   122.462   114.043   113.723   197.891 nan   140.650 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.130    26.162    27.546    27.916    29.840    56.842    57.069    67.079    85.589    87.172   108.397   123.156   114.088   113.752   199.200 nan   140.651 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.266    26.163    27.641    27.925    29.862    56.861    57.090    67.135    85.634    87.221   108.550   124.104   114.121   113.807   200.738 nan   140.690 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.329    26.181    27.691    27.934    29.863    56.887    57.098    67.203    85.665    87.354   108.608   124.946   114.125   113.832   204.069 nan   140.718 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.350    26.284    27.736    27.941    29.894    56.899    57.175    67.360    85.706    87.358   108.728   126.079   114.126   113.857   207.004 nan   140.835 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.392    26.349    27.756    27.951    29.906    56.908    57.336    67.703    85.797    87.455   108.964   127.219   114.184   113.864   210.793 nan   140.919 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.441    26.416    27.765    27.976    29.910    56.918    57.353    67.762    85.862    87.506   108.964   127.759   114.212   113.906   215.006 nan   140.969 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.483    26.430    27.775    27.977    29.916    56.942    57.416    67.786    85.887    87.507   109.001   128.839   114.216   113.944   237.089 nan   141.007 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.506    26.495    27.814    27.984    29.920    56.969    57.423    67.897    85.894    87.576   109.066   128.893   114.572   113.963   271.580 nan   141.219 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.508    26.509    27.846    28.010    29.930    57.030    57.530    67.964    85.907    87.677   109.088   129.883   114.576   113.967 nan nan   141.362 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.564    26.533    27.851    28.019    29.935    57.094    57.610    67.970    85.952    87.751   109.289   130.039   114.684   114.014 nan nan   141.415 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.598    26.617    27.861    28.043    29.960    57.165    57.621    68.070    85.974    87.867   109.360   131.034   114.693   114.358 nan nan   141.520 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.651    26.619    27.888    28.061    29.962    57.245    57.802    68.105    85.976    87.896   109.364   131.094   114.694   114.427 nan nan   141.545 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.672    26.658    27.891    28.164    29.975    57.344    57.829    68.121    86.004    87.906   109.419   132.208   114.726   114.427 nan nan   141.580 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.679    26.710    27.892    28.166    29.980    57.366    57.875    68.124    86.085    87.993   109.878   132.851   114.833   114.486 nan nan   141.599 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.714    26.714    27.893    28.305    29.988    57.510    57.899    68.220    86.168    88.036   110.297   133.091   114.842   114.641 nan nan   141.701 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.729    26.770    27.895    28.313    29.992    57.559    57.923    68.849    86.224    88.093   110.434   134.045   114.875   114.645 nan nan   141.769 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.746    26.780    27.929    28.335    30.003    57.598    57.929    68.880    86.313    88.111   110.448   134.909   114.950   114.684 nan nan   141.828 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.747    26.817    27.933    28.364    30.006    57.602    57.938    68.883    86.363    88.121   110.449   135.040   114.969   114.857 nan nan   141.859 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.748    26.829    27.935    28.487    30.007    57.614    57.980    69.004    86.526    88.157   110.639   135.916   115.026   114.883 nan nan   141.868 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.765    26.840    27.975    28.569    30.008    57.665    57.990    69.005    86.608    88.281   110.811   136.013   115.082   114.921 nan nan   142.021 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.811    26.857    28.023    28.583    30.023    57.750    58.019    69.029    86.691    88.409   110.989   137.121   115.238   114.945 nan nan   142.050 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.829    26.860    28.056    28.590    30.035    57.804    58.058    69.084    86.698    88.464   111.875   138.998   115.245   114.976 nan nan   142.059 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.936    26.914    28.072    28.710    30.044    57.811    58.192    69.092    86.726    88.534   111.889   140.985   115.755   114.979 nan nan   142.070 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.023    26.919    28.110    28.723    30.047    57.812    58.268    69.240    86.807    88.578   112.823   141.037   115.797   115.002 nan nan   142.350 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.031    26.927    28.146    28.778    30.086    57.843    58.370    69.923    86.850    88.636   112.838   143.039   115.798   115.014 nan nan   142.505 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.064    26.983    28.153    28.794    30.115    57.905    58.403    69.971    86.915    88.681   113.735   143.167   115.803   115.064 nan nan   142.704 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.122    26.989    28.164    28.797    30.116    57.926    58.494    70.038    86.920    88.757   114.181   143.827   115.889   115.079 nan nan   142.713 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.140    27.019    28.169    28.853    30.166    57.939    58.605    70.112    86.965    88.852   114.242   144.285   115.899   115.195 nan nan   142.725 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.150    27.026    28.171    28.853    30.264    57.999    58.752    70.308    86.966    88.886   114.777   144.999   115.906   115.239 nan nan   142.885 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.183    27.029    28.245    28.877    30.614    58.065    58.844    70.679    86.975    88.929   114.782   145.946   115.913   115.412 nan nan   143.107 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.195    27.074    28.252    28.881    30.625    58.084    58.928    70.755    87.030    88.993   114.923   147.828   115.946   115.553 nan nan   143.183 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.208    27.115    28.378    28.887    30.720    58.098    58.936    70.822    87.067    89.249   115.007   149.026   115.958   115.669 nan nan   143.228 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.245    27.165    28.398    28.894    30.732    58.300    58.957    70.882    87.169    89.250   115.408   149.077   116.088   115.778 nan nan   143.250 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.286    27.192    28.435    28.897    30.869    58.456    58.962    70.965    87.169    89.645   115.512   151.930   116.113   115.786 nan nan   143.367 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.296    27.223    28.440    28.908    30.881    58.486    58.967    70.978    87.239    89.743   115.712   154.122   116.139   115.893 nan nan   143.617 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.300    27.289    28.522    28.912    30.892    58.523    59.046    71.842    87.479    89.807   116.005   168.971   116.190   115.927 nan nan   143.647 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.314    27.356    28.577    28.912    30.913    58.665    59.066    71.946    87.517    89.835   116.102   172.853   116.289   115.950 nan nan   143.692 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.391    27.359    28.591    28.932    30.973    58.719    59.082    72.026    87.550    89.899   116.161   173.091   116.343   116.055 nan nan   143.695 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.412    27.377    28.627    28.933    31.012    58.721    59.090    72.058    87.576    90.224   116.513   176.040   116.362   116.104 nan nan   143.713 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.460    27.386    28.653    28.938    31.076    58.745    59.147    72.188    87.639    90.340   116.626   179.994   116.578   116.362 nan nan   143.718 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.460    27.418    28.664    28.942    31.088    58.799    59.177    72.210    87.716    90.556   116.836   185.011   116.579   116.416 nan nan   143.781 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.503    27.572    28.670    28.943    31.101    58.807    59.214    72.328    87.744    90.650   117.064   185.285   116.593   116.614 nan nan   143.785 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.521    27.583    28.689    28.946    31.118    58.840    59.222    72.676    87.775    90.662   117.131   190.988   116.722   116.814 nan nan   143.872 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.546    27.605    28.749    28.978    31.150    58.849    59.269    72.935    87.794    90.767   117.443   199.346   116.761   116.846 nan nan   143.902 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.644    27.629    28.750    28.986    31.167    58.922    59.286    72.969    87.797    90.817   117.510   200.386   116.769   116.882 nan nan   143.928 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.649    27.684    28.769    29.021    31.259    58.951    59.313    73.784    87.835    90.944   118.030   204.818   116.815   116.915 nan nan   143.931 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.654    27.690    28.769    29.047    31.446    59.119    59.576    73.990    87.854    90.954   118.549   221.161   116.828   116.955 nan nan   143.978 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.710    27.700    28.789    29.050    31.530    59.194    59.841    74.000    87.872    90.979   118.777   246.100   116.838   117.056 nan nan   143.979 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.737    27.726    28.833    29.054    31.622    59.249    59.948    74.035    87.963    90.995   118.865  1971.656   116.912   117.128 nan nan   144.112 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.741    27.760    28.845    29.058    31.698    59.268    59.956    74.069    87.964    91.026   118.993 nan   116.914   117.187 nan nan   144.134 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.790    27.766    28.872    29.063    31.805    59.272    59.976    74.146    87.970    91.119   119.087 nan   116.980   117.261 nan nan   144.276 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.794    27.778    28.896    29.071    31.844    59.283    59.977    74.608    88.030    91.309   119.133 nan   117.022   117.283 nan nan   144.439 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.795    27.783    28.898    29.075    31.884    59.334    60.002    74.855    88.072    91.392   121.118 nan   117.172   117.343 nan nan   144.576 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.813    27.794    28.908    29.084    31.906    59.343    60.010    74.918    88.073    91.393   121.234 nan   117.193   117.524 nan nan   144.618 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.827    27.808    28.940    29.099    31.909    59.677    60.011    74.968    88.168    91.541   121.722 nan   117.386   117.625 nan nan   144.903 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.834    27.810    28.961    29.121    31.944    59.820    60.068    74.990    88.173    91.633   121.898 nan   117.464   117.729 nan nan   145.625 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.853    27.823    28.994    29.159    31.981    59.824    60.097    74.999    88.247    91.679   121.965 nan   117.508   117.805 nan nan   145.654 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.864    27.827    29.025    29.161    31.994    59.853    60.219    75.034    88.520    91.756   121.982 nan   117.518   117.828 nan nan   145.698 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.891    27.830    29.025    29.287    32.018    59.938    60.250    75.100    88.796    91.768   122.127 nan   117.523   117.850 nan nan   145.788 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.896    27.849    29.056    29.577    32.020    59.963    60.297    75.669    88.802    91.842   122.455 nan   117.545   117.851 nan nan   145.826 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.919    27.874    29.100    29.596    32.024    60.043    60.333    75.671    88.811    91.854   122.699 nan   117.625   117.876 nan nan   146.059 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.932    27.908    29.159    29.661    32.049    60.068    60.380    75.824    88.814    92.105   122.737 nan   117.644   117.884 nan nan   146.104 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.948    27.938    29.186    29.733    32.065    60.145    60.638    75.858    88.844    92.236   122.800 nan   117.737   117.989 nan nan   146.390 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.978    28.118    29.216    29.741    32.117    60.163    60.798    75.888    88.888    92.491   122.882 nan   117.807   118.077 nan nan   146.636 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.027    28.164    29.246    29.742    32.161    60.295    60.887    75.904    88.913    92.682   123.151 nan   117.842   118.080 nan nan   146.733 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.041    28.284    29.274    29.779    32.179    60.634    60.908    75.919    88.925    92.773   124.098 nan   118.129   118.247 nan nan   146.780 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.057    28.305    29.288    29.792    32.191    60.647    60.914    75.958    88.928    92.812   124.099 nan   118.153   118.431 nan nan   146.965 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.086    28.316    29.348    29.888    32.482    60.719    60.934    75.986    88.990    92.834   124.130 nan   118.245   118.440 nan nan   147.011 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.088    28.324    29.473    29.896    32.507    60.723    60.948    76.116    89.006    92.905   124.820 nan   118.520   118.507 nan nan   147.073 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.128    28.348    29.527    29.900    32.583    60.775    60.957    76.247    89.155    92.913   124.925 nan   118.562   118.595 nan nan   147.346 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.150    28.441    29.528    29.929    32.739    60.845    60.958    76.906    89.202    92.937   125.080 nan   118.622   118.754 nan nan   147.501 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.158    28.446    29.532    29.938    32.739    60.873    60.961    77.030    89.283    92.968   125.386 nan   118.666   118.765 nan nan   147.503 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.169    28.484    29.587    29.939    32.799    60.928    60.964    77.077    89.316    92.975   125.670 nan   118.714   118.842 nan nan   147.903 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.218    28.496    29.589    29.948    32.813    60.976    60.974    77.098    89.515    92.982   125.699 nan   118.726   118.854 nan nan   147.934 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.220    28.507    29.622    29.980    32.870    61.155    60.996    77.228    89.702    93.251   125.747 nan   118.896   118.990 nan nan   148.025 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.222    28.514    29.720    29.982    32.916    61.226    61.042    77.841    89.721    93.280   125.830 nan   118.950   119.011 nan nan   148.031 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.228    28.557    29.738    30.005    32.927    61.424    61.082    77.891    89.725    93.517   126.046 nan   119.131   119.080 nan nan   148.031 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.230    28.558    29.747    30.019    32.928    61.555    61.320    78.049    89.743    93.524   126.199 nan   119.286   119.153 nan nan   148.108 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.293    28.609    29.767    30.024    32.968    61.610    61.465    78.286    89.800    93.592   127.146 nan   119.335   119.159 nan nan   148.115 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.313    28.637    29.784    30.032    32.971    61.715    61.572    78.803    89.826    93.830   127.579 nan   119.388   119.159 nan nan   148.121 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.367    28.651    29.788    30.045    32.973    61.755    61.669    78.952    89.834    93.848   127.905 nan   119.481   119.242 nan nan   148.337 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.372    28.657    29.835    30.049    32.976    61.780    61.703    79.182    89.872    93.855   128.820 nan   119.526   119.311 nan nan   148.352 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.390    28.677    29.896    30.051    32.983    61.790    61.844    79.293    89.873    93.869   129.753 nan   119.527   119.359 nan nan   148.661 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.403    28.678    29.915    30.059    32.996    61.802    61.846    79.725    89.993    93.896   130.029 nan   119.687   119.545 nan nan   148.699 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.416    28.706    29.916    30.086    32.996    61.805    61.925    79.766    90.138    93.988   130.723 nan   119.688   119.587 nan nan   148.719 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.433    28.723    29.947    30.091    33.002    61.858    61.926    79.804    90.207    94.282   130.871 nan   119.714   119.720 nan nan   148.731 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.440    28.727    29.963    30.095    33.014    61.878    61.947    79.915    90.337    94.406   131.443 nan   119.891   119.726 nan nan   148.774 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.441    28.772    29.975    30.099    33.028    61.903    61.982    79.932    90.428    94.466   131.608 nan   119.922   119.770 nan nan   148.794 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.493    28.836    30.030    30.170    33.035    61.907    62.046    79.971    90.520    94.534   131.789 nan   119.937   119.844 nan nan   148.927 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.496    28.844    30.051    30.205    33.037    61.947    62.166    80.002    90.670    94.553   133.861 nan   119.954   119.892 nan nan   148.970 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.553    28.845    30.291    30.221    33.039    62.002    62.206    80.016    90.778    94.628   134.527 nan   120.069   119.909 nan nan   148.980 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.606    28.860    30.361    30.336    33.039    62.038    62.272    80.025    90.810    94.734   134.562 nan   120.150   120.141 nan nan   148.981 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.618    28.873    30.384    30.422    33.121    62.200    62.346    80.234    90.821    94.788   134.668 nan   120.209   120.401 nan nan   149.001 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.627    28.875    30.457    30.488    33.239    62.202    62.647    80.542    90.868    94.942   134.686 nan   120.428   120.717 nan nan   149.094 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.716    28.881    30.465    30.505    33.734    62.240    62.699    80.892    90.904    94.968   134.805 nan   120.499   120.743 nan nan   149.588 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.727    28.882    30.498    30.565    33.806    62.359    62.738    81.969    90.919    95.022   136.007 nan   120.783   120.767 nan nan   149.663 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.776    28.908    30.546    30.631    33.850    62.457    62.834    82.047    90.972    95.187   136.713 nan   120.825   120.837 nan nan   149.845 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.778    28.925    30.648    30.639    33.895    62.483    62.858    82.123    91.009    95.369   136.913 nan   120.836   120.850 nan nan   149.871 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.786    28.945    30.680    30.771    33.904    62.625    62.880    82.219    91.039    95.375   138.543 nan   120.894   120.868 nan nan   149.902 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.787    28.968    30.696    30.784    33.911    62.679    62.910    82.769    91.042    95.554   139.018 nan   120.931   120.947 nan nan   150.213 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.808    28.983    30.734    30.803    33.917    62.762    62.972    83.115    91.115    95.580   139.320 nan   120.986   121.345 nan nan   150.261 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.812    29.001    30.758    30.831    33.923    62.811    63.002    83.573    91.219    95.735   140.350 nan   121.347   121.463 nan nan   150.367 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.880    29.015    30.787    30.868    33.952    62.838    63.008    83.581    91.786    95.847   140.619 nan   121.378   121.645 nan nan   150.422 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.928    29.022    30.844    30.901    33.964    62.981    63.013    84.030    91.807    95.913   140.686 nan   121.435   121.772 nan nan   150.720 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.929    29.029    30.847    30.946    33.966    63.007    63.081    84.066    91.850    95.961   140.892 nan   121.504   121.851 nan nan   150.824 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.956    29.046    30.874    30.953    33.971    63.182    63.181    84.100    91.870    95.973   141.780 nan   121.549   121.852 nan nan   150.952 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.004    29.061    30.982    30.974    33.973    63.484    63.182    84.257    91.909    96.016   141.837 nan   121.600   121.950 nan nan   151.002 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.007    29.141    31.020    30.983    33.973    63.770    63.260    84.903    92.019    96.100   142.029 nan   121.729   122.013 nan nan   151.067 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.019    29.154    31.035    31.012    33.977    63.814    63.488    85.034    92.039    96.294   144.043 nan   121.875   122.057 nan nan   151.108 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.020    29.180    31.121    31.037    33.980    63.834    63.595    85.149    92.145    96.316   145.829 nan   122.081   122.241 nan nan   151.129 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.029    29.238    31.179    31.039    33.983    63.894    63.610    85.696    92.179    96.654   147.074 nan   122.113   122.711 nan nan   151.130 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.029    29.249    31.206    31.079    33.988    63.896    63.646    85.859    92.452    96.857   150.199 nan   122.154   122.791 nan nan   151.224 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.031    29.333    31.254    31.098    33.989    63.996    63.738    85.888    92.573    96.892   158.122 nan   122.435   122.871 nan nan   151.247 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.084    29.418    31.280    31.251    34.007    64.003    63.942    85.948    92.663    97.017   165.863 nan   122.848   123.400 nan nan   151.391 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.143    29.506    31.284    31.264    34.009    64.023    63.967    86.010    92.694    97.069   178.852 nan   122.887   123.580 nan nan   151.797 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.157    29.560    31.307    31.333    34.012    64.031    64.021    86.026    92.740    97.261   179.611 nan   123.257   123.748 nan nan   152.680 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.169    29.593    31.316    31.367    34.031    64.158    64.028    86.565    92.766    97.271   184.719 nan   123.276   123.779 nan nan   152.787 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.181    29.593    31.398    31.425    34.071    64.197    64.068    86.620    92.823    97.305   208.510 nan   123.464   123.833 nan nan   152.823 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.206    29.641    31.425    31.427    34.073    64.221    64.129    86.960    92.886    97.394   246.282 nan   123.815   123.964 nan nan   152.875 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.215    29.689    31.490    31.472    34.084    64.491    64.183    87.044    92.892    97.485 nan nan   123.917   124.219 nan nan   153.127 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.232    29.694    31.503    31.493    34.097    64.515    64.213    87.215    92.925    97.593 nan nan   124.400   124.305 nan nan   153.142 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.253    29.709    31.519    31.497    34.100    64.553    64.247    88.011    93.012    97.851 nan nan   124.412   124.455 nan nan   153.195 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.311    29.712    31.552    31.583    34.325    64.559    64.381    88.902    93.422    97.867 nan nan   124.451   125.122 nan nan   153.305 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.323    29.777    31.585    31.685    34.391    64.570    64.406    89.010    93.469    97.904 nan nan   124.551   125.252 nan nan   153.333 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.359    29.803    31.591    31.701    34.559    64.573    64.492    90.096    93.501    97.988 nan nan   124.570   125.417 nan nan   153.512 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.475    29.866    31.745    31.789    34.795    64.574    64.683    90.933    93.636    98.018 nan nan   124.719   125.445 nan nan   153.599 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.502    29.888    31.761    31.866    34.884    64.683    64.686    91.143    93.827    98.111 nan nan   124.785   125.527 nan nan   153.610 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.581    29.933    31.807    31.881    34.887    64.755    64.741    91.856    93.878    98.264 nan nan   124.847   125.550 nan nan   153.742 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.728    29.964    31.812    31.882    34.932    64.796    64.773    92.007    93.895    98.279 nan nan   124.979   125.770 nan nan   153.783 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.749    29.980    31.822    31.890    35.001    64.799    64.940    92.942    93.923    98.393 nan nan   125.270   125.852 nan nan   153.836 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.754    29.990    31.826    31.914    35.006    64.816    64.974    92.964    93.962    98.421 nan nan   125.451   125.882 nan nan   153.881 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.787    30.000    31.848    31.919    35.011    64.857    64.983    92.996    94.021    98.442 nan nan   125.809   125.887 nan nan   153.913 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.798    30.001    31.858    31.935    35.014    64.860    64.988    93.822    94.196    98.690 nan nan   126.548   125.916 nan nan   153.973 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.822    30.002    31.864    31.951    35.027    64.862    65.140    94.088    94.484    98.713 nan nan   126.556   125.927 nan nan   154.065 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.825    30.074    31.911    31.955    35.050    64.867    65.224    94.117    94.787    98.917 nan nan   126.673   126.031 nan nan   154.146 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.846    30.251    31.920    31.958    35.396    64.910    65.408    95.537    94.793    98.972 nan nan   126.781   126.082 nan nan   154.465 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.859    30.272    31.927    31.962    35.443    64.914    65.618    96.912    94.845    98.993 nan nan   126.818   126.224 nan nan   154.743 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.860    30.352    31.971    31.988    35.516    64.948    65.654    96.931    94.878    99.054 nan nan   126.827   126.618 nan nan   154.800 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.901    30.369    31.986    32.026    35.800    65.009    65.766    97.031    94.920    99.131 nan nan   126.864   126.890 nan nan   154.946 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.914    30.386    32.000    32.078    35.839    65.110    65.906    97.044    94.929    99.136 nan nan   126.868   126.916 nan nan   154.969 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.939    30.432    32.165    32.193    35.862    65.235    65.909    98.985    95.035    99.344 nan nan   127.107   126.928 nan nan   155.078 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.956    30.570    32.211    32.440    35.929    65.314    65.958    99.080    95.040    99.454 nan nan   127.200   127.010 nan nan   155.084 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.967    30.611    32.243    32.496    35.955    65.396    65.977    99.082    95.382    99.518 nan nan   127.263   127.309 nan nan   155.232 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.991    30.661    32.508    32.682    35.998    65.534    66.002    99.083    95.500    99.633 nan nan   127.583   127.379 nan nan   155.518 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.997    30.671    32.602    32.762    36.010    65.610    66.046    99.256    95.533    99.676 nan nan   128.641   127.423 nan nan   155.578 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.067    30.673    32.608    32.910    36.026    65.675    66.361   100.065    95.666    99.797 nan nan   128.898   127.439 nan nan   155.838 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.070    30.674    32.608    32.914    36.068    65.824    66.708   100.073    95.801    99.995 nan nan   128.937   127.779 nan nan   155.977 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.127    30.698    32.706    32.967    36.069    66.321    66.734   100.166    95.851   100.112 nan nan   129.840   127.938 nan nan   156.130 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.150    30.715    32.710    33.002    36.093    66.474    66.860   101.030    95.875   100.191 nan nan   129.850   127.968 nan nan   156.483 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.209    30.731    32.771    33.019    36.143    66.488    66.919   101.807    95.998   100.398 nan nan   129.853   128.435 nan nan   156.638 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.217    30.742    32.814    33.080    36.156    66.769    66.959   102.014    96.048   100.501 nan nan   129.872   128.491 nan nan   156.956 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.251    30.837    32.833    33.213    36.257    66.769    66.968   102.030    96.248   100.512 nan nan   129.908   128.542 nan nan   156.992 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.423    30.840    32.903    33.298    36.556    66.788    66.996   102.843    96.460   100.678 nan nan   130.166   128.607 nan nan   156.993 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.461    30.903    32.905    33.309    36.736    66.803    67.009   102.968    96.561   100.839 nan nan   130.548   128.689 nan nan   157.233 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.515    30.921    32.914    33.310    36.836    66.828    67.013   103.075    96.836   100.995 nan nan   130.603   128.692 nan nan   157.233 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.574    30.921    32.970    33.429    36.836    66.920    67.058   104.606    96.867   101.011 nan nan   130.734   128.874 nan nan   157.358 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.607    30.935    33.065    33.460    36.848    67.428    67.065   104.880    96.930   101.013 nan nan   130.773   129.034 nan nan   157.513 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.667    30.940    33.113    33.499    36.851    67.430    67.087   104.995    97.050   101.044 nan nan   131.021   129.324 nan nan   157.620 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.701    30.940    33.261    33.823    36.866    67.437    67.102   106.071    97.373   101.067 nan nan   131.588   129.423 nan nan   157.724 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.786    31.077    33.493    33.835    36.872    67.504    67.106   106.158    97.466   101.640 nan nan   131.658   129.430 nan nan   157.803 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.814    31.154    33.524    33.846    36.967    67.527    67.367   107.629    97.478   101.658 nan nan   131.834   129.614 nan nan   158.173 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.833    31.155    33.593    33.853    36.979    67.537    67.665   109.291    97.694   101.715 nan nan   131.994   129.826 nan nan   158.651 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.844    31.190    33.744    33.858    36.985    67.541    67.906   109.943    97.737   101.755 nan nan   132.247   129.866 nan nan   158.706 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.945    31.266    33.804    33.874    36.988    67.656    67.949   110.026    97.875   101.831 nan nan   132.407   129.881 nan nan   159.085 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.001    31.363    33.813    33.875    37.013    67.699    68.002   110.966    97.880   101.933 nan nan   132.878   129.884 nan nan   159.123 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.026    31.381    33.816    33.889    37.041    67.727    68.028   111.105    97.898   101.948 nan nan   132.891   130.061 nan nan   159.624 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.043    31.404    33.829    33.893    37.082    67.781    68.130   113.066    97.952   101.950 nan nan   133.035   130.094 nan nan   159.727 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.107    31.531    33.884    33.948    37.086    67.926    68.402   114.112    98.020   101.964 nan nan   133.745   130.536 nan nan   159.944 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.131    31.534    33.888    33.964    37.198    67.935    68.625   115.992    98.326   102.009 nan nan   133.938   130.699 nan nan   160.130 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.209    31.608    33.909    33.978    37.809    68.230    68.661   117.145    98.573   102.025 nan nan   134.116   130.781 nan nan   160.245 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.230    31.638    33.942    33.985    37.959    68.274    68.737   117.855    98.590   102.300 nan nan   134.322   130.797 nan nan   160.552 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.298    31.675    33.951    33.996    38.003    68.397    68.754   119.065    98.703   102.507 nan nan   134.435   130.845 nan nan   160.801 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.478    31.753    34.055    34.004    38.026    68.658    68.760   125.974    98.740   102.658 nan nan   134.700   130.860 nan nan   160.945 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.504    31.757    34.354    34.010    38.045    68.662    69.097   126.265    98.831   102.712 nan nan   134.839   130.900 nan nan   160.982 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.519    31.775    34.364    34.010    38.061    68.798    69.500   126.279    98.842   102.757 nan nan   135.155   131.277 nan nan   160.989 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.576    31.789    34.365    34.058    38.077    68.812    69.525   134.021    98.940   102.946 nan nan   135.176   131.304 nan nan   161.016 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.600    31.812    34.380    34.083    38.098    68.930    69.627   138.108    99.174   102.996 nan nan   135.632   131.608 nan nan   161.466 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.741    31.816    34.501    34.146    38.260    68.964    69.695   141.647    99.438   103.007 nan nan   135.927   132.227 nan nan   161.524 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.757    31.845    34.525    34.297    38.654    68.967    69.798   147.172    99.451   103.107 nan nan   135.995   132.323 nan nan   161.540 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.786    31.872    34.560    34.593    38.763    68.984    69.806   148.119    99.708   103.222 nan nan   136.047   132.397 nan nan   161.610 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.832    31.894    34.584    34.677    38.870    69.060    69.813   149.002    99.729   103.443 nan nan   136.105   132.498 nan nan   161.688 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.867    31.907    34.763    34.683    38.873    69.179    69.823   151.965   100.015   103.656 nan nan   136.228   132.524 nan nan   161.733 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.895    31.909    34.795    34.737    38.903    69.245    69.926   159.786   100.018   103.997 nan nan   136.273   132.538 nan nan   162.704 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.942    31.928    34.818    34.755    38.958    69.636    69.960   161.085   100.084   104.059 nan nan   136.495   132.689 nan nan   162.892 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.942    31.931    34.864    34.792    39.019    69.671    69.981   172.929   100.269   104.299 nan nan   136.703   132.954 nan nan   163.033 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.952    31.949    34.945    34.896    39.033    69.755    70.774   199.093   100.429   104.302 nan nan   136.717   133.192 nan nan   163.591 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.988    31.959    34.948    34.920    39.120    69.795    70.838 nan   100.486   104.478 nan nan   136.851   133.468 nan nan   165.048 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.047    32.047    34.964    34.953    39.267    69.897    70.883 nan   100.516   104.489 nan nan   137.671   133.689 nan nan   165.181 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.112    32.085    34.984    34.976    39.901    69.901    70.940 nan   100.578   105.057 nan nan   137.756   133.790 nan nan   165.904 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.112    32.110    35.033    34.991    39.983    69.916    70.971 nan   100.792   105.193 nan nan   137.776   133.874 nan nan   166.010 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.132    32.129    35.100    34.993    40.000    69.980    71.067 nan   100.967   105.618 nan nan   137.842   134.002 nan nan   166.551 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.140    32.211    35.106    35.024    40.023    70.009    71.280 nan   101.152   105.735 nan nan   137.891   134.086 nan nan   166.935 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.173    32.246    35.179    35.072    40.068    70.324    71.441 nan   101.258   105.816 nan nan   138.003   134.438 nan nan   167.046 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.262    32.250    35.195    35.104    40.098    70.335    71.780 nan   101.556   105.925 nan nan   138.039   135.097 nan nan   167.146 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.314    32.290    35.618    35.312    40.127    70.563    71.833 nan   101.699   105.941 nan nan   138.333   135.519 nan nan   167.360 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.350    32.412    35.641    35.336    40.149    70.617    71.896 nan   101.705   106.274 nan nan   139.055   135.559 nan nan   168.248 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.436    32.582    35.681    35.451    40.528    70.644    71.935 nan   101.995   106.316 nan nan   139.089   135.715 nan nan   168.262 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.596    32.643    35.684    35.603    40.741    70.899    71.962 nan   102.093   106.876 nan nan   139.633   135.789 nan nan   168.344 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.617    32.643    35.703    35.614    40.786    70.901    71.983 nan   102.171   106.988 nan nan   140.051   135.992 nan nan   169.794 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.639    32.688    35.730    35.653    40.875    70.918    72.051 nan   102.725   107.011 nan nan   140.506   136.742 nan nan   169.867 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.657    32.701    35.829    35.668    40.927    71.010    72.092 nan   102.741   107.042 nan nan   140.864   136.850 nan nan   169.900 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.686    32.710    35.862    35.735    40.966    71.531    72.305 nan   102.897   107.252 nan nan   141.028   136.913 nan nan   169.985 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.785    32.782    35.874    35.790    40.995    71.574    72.668 nan   103.459   107.314 nan nan   141.033   136.964 nan nan   170.245 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.806    32.782    35.971    35.826    41.016    71.698    72.846 nan   103.651   107.419 nan nan   141.057   137.110 nan nan   170.645 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.817    32.792    35.971    35.862    41.020    71.716    72.990 nan   103.855   107.547 nan nan   141.731   137.406 nan nan   171.916 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.832    32.821    35.986    35.876    41.094    71.827    73.017 nan   103.863   107.897 nan nan   141.986   137.960 nan nan   172.042 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.838    32.900    36.511    35.921    41.277    71.855    73.037 nan   104.093   108.069 nan nan   142.115   138.461 nan nan   172.306 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.852    32.930    36.590    36.032    41.552    71.981    73.103 nan   104.660   108.095 nan nan   142.972   138.861 nan nan   172.595 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.858    32.933    36.613    36.048    41.710    72.222    73.313 nan   104.699   108.170 nan nan   143.048   139.114 nan nan   172.796 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.915    32.945    36.623    36.066    41.756    72.574    73.388 nan   104.830   108.284 nan nan   143.174   139.912 nan nan   172.859 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.942    33.024    36.845    36.076    41.959    72.663    73.586 nan   105.006   108.638 nan nan   143.346   139.936 nan nan   172.996 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.948    33.099    36.864    36.745    42.032    72.768    74.002 nan   105.215   108.777 nan nan   143.898   139.960 nan nan   173.210 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.954    33.155    36.884    36.818    42.127    72.806    74.021 nan   105.400   108.922 nan nan   144.243   140.017 nan nan   173.471 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.961    33.213    36.918    36.860    42.139    72.828    74.035 nan   105.634   108.922 nan nan   144.459   140.204 nan nan   173.879 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.982    33.295    36.971    36.880    42.267    72.886    74.049 nan   105.936   109.543 nan nan   144.536   140.766 nan nan   173.901 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.997    33.567    36.990    36.929    42.934    72.913    74.715 nan   106.183   109.727 nan nan   144.660   140.989 nan nan   173.947 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.001    33.575    37.069    36.981    42.977    72.944    74.937 nan   106.385   109.974 nan nan   144.876   141.479 nan nan   174.143 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.021    33.598    37.135    37.022    43.001    73.017    74.963 nan   107.329   110.085 nan nan   146.478   141.487 nan nan   175.806 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.068    33.601    37.311    37.024    43.092    73.094    75.029 nan   107.739   110.466 nan nan   146.611   142.053 nan nan   176.740 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.191    33.638    37.795    37.048    43.182    73.193    75.058 nan   107.761   110.883 nan nan   147.098   142.749 nan nan   176.872 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.294    33.711    37.849    37.179    43.259    73.367    75.228 nan   107.963   111.698 nan nan   147.651   142.821 nan nan   177.129 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.373    33.735    37.969    37.451    43.273    73.769    75.298 nan   107.999   111.849 nan nan   147.784   143.045 nan nan   178.686 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.393    33.783    38.246    37.487    43.363    73.919    75.540 nan   108.765   111.978 nan nan   147.844   143.847 nan nan   179.711 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.485    33.846    38.518    37.820    43.806    73.941    75.792 nan   109.107   112.050 nan nan   148.000   144.340 nan nan   180.001 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.601    33.876    38.566    37.963    43.932    74.059    75.895 nan   109.565   112.317 nan nan   148.286   144.859 nan nan   180.750 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.822    33.879    38.630    37.967    43.960    74.660    75.911 nan   110.492   112.327 nan nan   148.794   144.876 nan nan   183.640 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.844    33.909    38.657    38.003    43.976    74.796    75.970 nan   110.512   112.382 nan nan   148.949   144.984 nan nan   184.473 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.864    33.918    38.658    38.039    44.012    74.873    76.449 nan   110.834   112.904 nan nan   148.991   147.302 nan nan   184.852 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.951    33.923    38.670    38.054    44.055    74.957    76.520 nan   111.217   112.945 nan nan   149.002   147.741 nan nan   186.430 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.970    33.928    38.738    38.529    44.064    74.999    76.973 nan   111.892   113.134 nan nan   149.161   147.996 nan nan   186.511 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.980    33.929    38.771    38.682    44.133    75.012    76.987 nan   112.139   113.166 nan nan   149.610   148.166 nan nan   187.871 nan nan nan nan nan nan nan nan nan nan nan nan nan
   35.001    33.950    38.896    38.769    44.234    75.178    76.999 nan   112.859   115.349 nan nan   149.707   149.827 nan nan   188.513 nan nan nan nan nan nan nan nan nan nan nan nan nan
   35.033    33.956    39.014    38.871    44.904    75.367    77.063 nan   113.240   115.410 nan nan   149.735   150.022 nan nan   189.284 nan nan nan nan nan nan nan nan nan nan nan nan nan
   35.152    33.995    39.381    39.021    44.920    75.594    77.786 nan   113.362   115.918 nan nan   149.855   150.889 nan nan   190.250 nan nan nan nan nan nan nan nan nan nan nan nan nan
   35.262    34.013    39.454    39.094    44.926    75.947    78.094 nan   113.897   115.961 nan nan   150.042   153.097 nan nan   191.008 nan nan nan nan nan nan nan nan nan nan nan nan nan
   35.374    34.091    39.509    39.114    44.968    76.087    78.108 nan   114.482   115.998 nan nan   150.972   153.856 nan nan   191.580 nan nan nan nan nan nan nan nan nan nan nan nan nan
   35.465    34.190    39.795    39.263    45.010    76.165    78.280 nan   114.490   116.215 nan nan   151.286   153.992 nan nan   192.784 nan nan nan nan nan nan nan nan nan nan nan nan nan
   35.578    34.216    39.795    39.417    45.053    76.608    78.624 nan   114.987   116.944 nan nan   151.406   154.095 nan nan   193.639 nan nan nan nan nan nan nan nan nan nan nan nan nan
   35.632    34.355    39.877    39.572    45.909    76.633    78.719 nan   115.051   117.028 nan nan   152.214   154.497 nan nan   197.696 nan nan nan nan nan nan nan nan nan nan nan nan nan
   35.707    34.443    39.890    39.591    45.965    76.745    79.005 nan   115.152   117.071 nan nan   152.293   155.102 nan nan   197.898 nan nan nan nan nan nan nan nan nan nan nan nan nan
   35.741    34.529    39.948    39.635    45.976    76.834    79.095 nan   115.558   117.441 nan nan   152.773   155.876 nan nan   208.727 nan nan nan nan nan nan nan nan nan nan nan nan nan
   35.814    34.562    39.989    39.693    45.984    77.588    79.352 nan   115.897   117.847 nan nan   153.018   156.848 nan nan   208.839 nan nan nan nan nan nan nan nan nan nan nan nan nan
   35.845    34.667    40.019    39.910    46.011    77.650    79.733 nan   115.972   117.900 nan nan   153.256   162.654 nan nan   210.300 nan nan nan nan nan nan nan nan nan nan nan nan nan
   35.883    34.671    40.027    39.986    46.021    77.938    79.924 nan   115.982   118.582 nan nan   154.089   164.532 nan nan   223.715 nan nan nan nan nan nan nan nan nan nan nan nan nan
   35.979    34.677    40.052    40.020    46.105    77.943    79.939 nan   116.181   118.882 nan nan   154.142   166.010 nan nan   244.925 nan nan nan nan nan nan nan nan nan nan nan nan nan
   36.057    34.728    40.236    40.571    46.698    78.311    80.064 nan   116.452   118.983 nan nan   155.735   167.055 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   36.073    34.798    40.251    40.669    47.024    78.371    80.687 nan   116.594   119.803 nan nan   158.301   169.286 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   36.164    34.826    40.609    40.811    47.025    78.961    80.847 nan   116.917   120.458 nan nan   158.706   170.055 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   36.260    35.038    40.613    40.927    47.219    79.209    80.891 nan   117.303   120.999 nan nan   159.433   171.808 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   36.264    35.085    40.619    40.974    47.505    79.730    80.977 nan   117.353   121.736 nan nan   159.854   181.360 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   36.331    35.106    40.705    41.147    47.943    79.880    81.122 nan   118.674   121.991 nan nan   159.984   190.067 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   36.356    35.212    40.759    41.295    48.012    79.949    81.573 nan   118.982   122.032 nan nan   160.862   211.546 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   36.548    35.220    40.915    41.400    48.042    79.951    81.763 nan   119.413   122.046 nan nan   161.735 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   36.603    35.397    40.984    41.916    48.152    80.312    81.805 nan   119.573   122.452 nan nan   164.820 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   36.617    35.472    41.009    42.088    48.590    80.371    81.864 nan   119.724   122.782 nan nan   166.910 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   36.628    35.500    41.027    42.592    48.626    80.429    81.989 nan   120.044   122.818 nan nan   168.855 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   36.634    35.543    41.088    43.013    48.918    80.542    82.073 nan   122.088   122.876 nan nan   169.750 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   36.839    35.557    41.468    43.015    49.704    80.762    82.822 nan   122.571   123.720 nan nan   170.145 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   36.846    35.581    41.729    43.025    49.883    81.446    82.990 nan   122.972   123.934 nan nan   176.130 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   36.848    35.589    41.854    43.040    49.994    81.537    83.113 nan   123.845   123.970 nan nan   177.872 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   36.871    35.740    41.906    43.052    50.040    81.715    84.278 nan   124.937   124.690 nan nan   181.902 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   36.948    35.772    41.968    43.645    50.148    82.236    84.781 nan   125.636   126.009 nan nan   188.027 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   36.956    35.784    41.990    43.787    50.857    82.403    84.789 nan   126.905   126.557 nan nan   195.978 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   36.974    35.787    42.759    44.084    50.917    82.436    84.842 nan   127.715   126.835 nan nan   196.862 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   37.004    35.838    42.771    44.448    50.934    82.879    85.000 nan   129.066   127.883 nan nan   209.220 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   37.110    35.850    42.829    44.578    51.020    83.038    85.077 nan   129.327   130.760 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   37.670    35.913    43.030    44.626    51.051    83.361    85.130 nan   132.175   130.860 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   37.708    36.070    43.068    44.695    51.062    83.539    85.181 nan   133.689   130.893 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   37.733    36.071    43.664    44.758    51.081    83.893    85.450 nan   133.803   133.269 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   37.746    36.088    43.990    44.977    51.092    83.899    85.496 nan   134.938   133.271 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   37.841    36.111    44.385    45.299    51.220    84.063    85.743 nan   135.703   133.749 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   37.863    36.227    44.994    45.571    51.731    84.591    86.930 nan   136.996   139.974 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   37.967    36.378    45.528    45.854    51.889    84.659    86.962 nan   140.795   140.288 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   38.022    36.419    46.094    45.882    51.962    85.716    87.126 nan   140.982   142.298 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   38.035    36.428    46.117    45.973    52.141    85.905    87.591 nan   145.638   143.565 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   38.063    36.476    46.248    46.070    52.824    85.920    88.216 nan   145.761   148.671 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   38.165    36.504    46.519    46.146    52.932    85.962    88.369 nan   146.365   150.781 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   38.172    36.533    46.689    46.979    52.948    86.016    89.773 nan   148.143   153.215 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   38.444    36.688    46.895    47.014    52.981    86.053    90.100 nan   157.534   160.898 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   38.502    36.713    46.917    47.159    53.022    86.562    92.933 nan nan   185.042 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   38.609    36.772    47.083    47.761    53.059    86.609    95.019 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   38.670    36.815    47.749    47.790    53.097    86.956    95.022 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   38.673    36.851    47.983    48.067    53.099    87.257    95.094 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   38.687    36.914    48.680    48.101    53.518    88.567    96.028 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   38.704    36.955    48.788    48.125    53.618    89.211    97.382 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   38.732    36.982    49.304    48.502    53.713    89.806    98.042 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   38.806    37.053    50.358    48.620    53.759    90.481    98.257 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   38.945    37.078    51.802    48.896    53.966    90.633    98.493 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   38.992    37.217    52.019    48.934    53.975    90.911    99.985 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   39.064    37.330    52.968    48.985    53.995    91.721   100.624 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   39.190    37.444    52.971    48.994    54.001    92.875   101.202 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   39.216    37.568    53.636    49.004    54.055    94.085   102.017 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   39.361    37.596    55.398    49.008    54.887    94.085   104.232 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   39.510    37.602    55.515    49.208    55.156    94.423   105.866 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   39.841    37.660    57.683    50.090    55.470    94.593   106.704 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   39.848    37.666    57.946    50.954    55.930    95.616   106.927 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   39.944    37.668    58.073    51.452    55.965    96.783   114.450 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   39.957    37.768    59.325    51.781    55.979    96.817   115.789 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   40.003    37.779    60.118    51.955    56.091    97.126   127.745 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   40.132    37.784    60.184    52.136    56.387    97.661   127.844 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   40.504    37.786    60.242    52.614    57.021    97.883   128.807 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   40.628    37.861    60.602    53.257    57.273    98.553   129.808 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   40.652    37.884    60.782    53.284    57.331    99.645   137.200 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   40.797    37.891    61.365    53.358    57.571   100.674 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   40.877    37.951    62.387    53.593    57.794   101.056 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   40.888    38.081    64.102    53.602    57.965   101.693 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   40.918    38.373    66.537    53.786    57.975   101.807 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   40.957    38.444    76.868    53.911    58.618   101.973 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   41.059    38.647    78.338    53.984    59.993   103.455 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   41.152    38.706    83.887    54.004    60.001   104.015 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   41.190    38.783    93.638    54.093    60.011   105.724 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   41.226    38.806    99.149    55.156    60.021   109.932 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   41.320    38.816 nan    55.608    60.048 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   41.456    38.918 nan    55.889    60.501 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   41.601    38.999 nan    55.979    60.926 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   41.747    39.481 nan    55.991    60.967 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   41.775    39.559 nan    56.468    61.028 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   41.781    39.671 nan    56.841    61.044 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   41.813    39.707 nan    56.873    61.066 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   42.089    39.747 nan    56.972    61.076 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   42.474    39.784 nan    56.974    62.711 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   42.479    39.936 nan    57.818    63.094 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   42.617    39.944 nan    57.994    63.219 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   42.620    39.997 nan    58.094    63.326 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   42.766    40.121 nan    58.592    63.859 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   42.779    40.155 nan    58.857    63.944 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   42.878    40.535 nan    58.921    63.997 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   43.221    40.654 nan    59.942    64.047 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   43.703    40.690 nan    61.018    64.051 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   43.774    40.809 nan    61.062    64.347 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   43.844    40.860 nan    61.314    64.790 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   43.896    40.999 nan    61.813    66.024 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   43.929    41.054 nan    63.274    67.061 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   44.028    41.191 nan    63.833    67.898 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   44.080    41.804 nan    63.916    68.031 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   44.102    42.021 nan    63.979    68.086 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   44.203    42.088 nan    65.008    68.140 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   44.356    42.390 nan    65.034    68.996 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   44.498    42.464 nan    65.194    69.088 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   44.530    42.782 nan    65.688    69.979 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   44.610    42.898 nan    66.398    70.129 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   44.657    43.084 nan    67.027    71.090 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   44.703    43.159 nan    67.388    72.007 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   44.879    43.356 nan    70.037    72.024 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   45.328    43.421 nan    70.665    73.932 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   45.389    43.475 nan    72.052    77.074 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   45.405    43.633 nan    73.045    79.034 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   45.506    43.853 nan    74.924    79.628 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   45.922    43.900 nan    81.443    79.762 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   46.064    44.388 nan    86.096    80.343 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   46.135    44.654 nan   140.725    82.004 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   46.466    44.898 nan nan    85.381 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   46.591    45.004 nan nan    87.879 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   46.768    45.027 nan nan    87.933 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   46.792    45.236 nan nan    88.062 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   47.010    45.353 nan nan    89.083 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   47.350    45.664 nan nan    89.096 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   47.443    45.800 nan nan    89.575 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   47.468    45.856 nan nan    90.003 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   47.843    45.919 nan nan    90.955 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   47.928    45.963 nan nan    92.134 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   48.054    46.134 nan nan    92.908 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   48.554    46.201 nan nan    97.092 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   48.574    46.215 nan nan    99.021 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   48.587    46.348 nan nan   101.129 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   48.920    46.636 nan nan   102.792 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   49.071    46.813 nan nan   102.886 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   49.410    46.889 nan nan   102.887 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   50.224    47.406 nan nan   104.115 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   50.277    47.760 nan nan   108.959 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   50.337    47.769 nan nan   112.734 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   50.674    47.855 nan nan   121.018 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   50.815    47.945 nan nan   121.595 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   51.252    48.641 nan nan   129.973 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   51.258    48.922 nan nan   130.414 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   51.503    49.216 nan nan   140.942 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   51.670    49.220 nan nan  1975.892 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   51.777    49.384 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   51.866    49.541 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   52.123    49.548 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   52.504    49.835 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   52.802    50.379 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   52.880    51.232 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   53.391    51.236 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   53.652    53.193 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   53.866    53.370 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   54.234    53.876 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   54.247    53.972 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   54.424    54.897 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   54.497    55.383 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   54.615    55.814 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   55.740    55.915 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   55.966    56.028 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   56.405    56.296 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   56.641    57.027 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   56.703    57.776 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   56.863    57.891 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   57.011    58.284 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   57.322    58.866 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   57.416    59.606 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   57.632    59.857 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   57.923    60.807 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   58.052    62.919 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   58.233    63.490 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   58.572    64.497 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   58.576    67.024 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   58.590    68.623 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   58.767    69.987 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   58.871    71.195 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   59.022    73.335 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   59.180    76.886 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   59.459    78.998 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   59.666    79.627 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   60.012    83.968 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   60.130    85.905 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   60.359    86.125 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   60.786    97.804 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   60.946 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   60.951 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   62.501 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   63.734 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   63.943 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   64.074 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   64.849 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   65.673 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   65.778 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   66.427 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   66.662 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   66.870 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   67.956 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   68.102 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   68.639 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   69.768 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   70.197 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   70.470 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   71.054 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   73.971 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   75.204 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   76.059 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   76.747 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   76.853 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   77.172 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   77.238 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   77.364 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   79.570 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   79.641 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   81.171 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   82.876 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   86.323 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   86.663 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   96.631 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
  101.004 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan


==> data/boxconfig18.csv <==
    m3-99    m3-104    m3-112    m3-115     m3-94    m3-122    m3-129     m3-90    m3-142    m3-149     m3-86     m3-80    m3-157    m3-166     m3-76     m3-70    m3-175      m3-1      m3-6      m3-9     m3-15     m3-24     m3-20     m3-34     m3-30     m3-40     m3-47     m3-54     m3-60     m3-65
   18.725    18.564    18.224    19.672    19.762    34.398    34.744    34.973    48.184    50.127    51.375    53.037    66.805    66.841    67.390    68.917    84.299    89.437   104.513   104.101   123.358   135.939   136.130   150.148   152.742   171.888   191.080   189.563   200.620   204.895
   18.836    18.768    18.321    19.680    19.835    34.442    35.500    35.046    50.481    50.601    52.388    53.042    68.280    67.149    70.212    69.996    84.735    90.483   104.624   104.756   123.690   137.040   137.936   153.632   154.535   172.742   191.531   189.766   205.899   204.991
   18.853    19.028    18.435    19.691    19.954    35.608    35.797    35.919    51.460    51.370    52.729    53.402    68.492    67.786    70.751    70.026    84.982    90.698   104.977   104.806   123.724   139.155   142.861   155.870   157.844   173.094   192.558   190.591   206.126   208.264
   18.951    19.100    18.951    19.825    20.006    35.854    35.833    35.974    51.582    52.056    53.059    53.749    68.593    67.790    70.866    70.820    85.140    90.746   105.956   105.777   124.818   139.504   142.892   156.766   158.731   173.636   192.811   190.993   207.021   209.956
   19.003    19.160    18.962    19.882    20.016    36.243    35.912    36.061    51.768    52.303    53.382    53.921    68.723    67.971    71.009    70.846    85.272    90.881   106.027   106.704   124.891   139.552   143.817   157.786   159.093   173.648   193.119   191.703   207.634   210.269
   19.131    19.178    19.097    19.884    20.050    36.299    35.966    36.873    51.976    52.872    53.654    53.960    69.670    68.199    71.110    70.928    85.378    90.971   106.579   106.910   124.923   140.710   143.910   158.764   160.879   174.472   193.716   192.389   208.405   210.921
   19.137    19.197    19.131    19.968    20.086    36.346    36.112    36.922    52.133    53.450    53.771    54.679    70.020    68.436    71.147    71.149    85.635    91.020   106.583   107.303   124.966   141.098   144.780   158.845   161.535   174.938   194.786   193.766   208.634   213.093
   19.292    19.198    19.138    20.141    20.528    36.583    36.192    36.933    52.307    53.592    53.818    54.682    70.037    68.665    71.915    71.784    85.679    91.153   106.718   107.770   125.066   141.877   144.831   159.405   161.705   174.965   195.192   193.828   208.977   213.414
   19.363    19.301    19.178    20.178    20.585    36.639    36.352    36.997    52.458    53.596    53.972    54.893    70.307    68.799    72.033    72.678    85.686    91.322   106.830   108.049   126.660   142.483   144.860   160.062   161.814   175.902   195.768   194.068   209.866   213.517
   19.537    19.401    19.184    20.234    20.587    36.663    36.391    37.183    52.650    53.671    53.983    54.914    70.345    68.936    72.077    72.833    85.930    91.768   107.248   108.107   126.876   143.076   144.956   160.430   161.915   176.774   196.404   194.181   211.384   213.593
   19.559    19.428    19.450    20.257    20.664    36.669    36.552    37.500    52.694    53.909    53.996    54.928    70.527    69.272    72.087    72.850    86.326    91.856   107.255   108.192   126.897   143.161   145.132   160.495   162.072   177.683   196.437   194.845   211.888   213.904
   19.585    19.485    19.473    20.365    20.673    36.707    36.767    37.705    52.826    53.978    54.300    54.933    70.547    69.359    72.243    72.860    86.391    91.867   107.657   108.790   127.064   143.804   145.731   161.628   162.799   178.462   196.513   194.909   212.457   213.986
   19.591    19.557    19.541    20.373    20.703    36.735    36.860    37.834    52.836    54.000    54.326    54.940    70.617    69.399    72.302    72.926    86.526    91.901   107.661   108.803   127.069   143.827   145.784   161.781   162.903   179.924   196.748   195.540   213.299   216.365
   19.641    19.696    19.555    20.374    20.793    36.784    36.894    37.906    52.902    54.097    54.416    54.942    70.697    69.626    72.333    72.977    86.531    91.933   108.047   108.942   127.814   143.955   145.785   161.909   162.995   180.190   197.609   195.713   213.535   216.525
   19.680    19.718    19.663    20.446    20.818    36.820    36.906    37.920    52.941    54.142    54.571    54.989    70.916    69.822    72.561    73.140    86.625    91.951   108.394   109.025   127.895   144.123   145.966   162.612   163.501   180.878   197.622   195.979   214.364   217.225
   19.733    19.722    19.841    20.453    20.822    36.861    37.003    37.939    52.992    54.236    54.611    55.064    70.920    69.853    72.650    73.377    86.736    92.137   108.737   109.206   127.942   144.507   145.972   162.825   163.759   180.968   197.846   196.849   215.308   217.314
   19.733    19.731    19.859    20.516    20.837    36.865    37.008    37.969    53.084    54.418    54.650    55.160    71.233    69.872    72.731    73.773    86.893    92.762   108.952   109.237   128.508   144.843   146.830   163.342   163.879   181.001   198.472   197.441   215.318   217.515
   19.761    19.767    19.902    20.600    20.851    36.867    37.123    37.971    53.121    54.589    54.696    55.515    71.343    69.948    72.744    73.777    86.933    92.947   109.002   109.700   128.860   145.377   146.849   163.394   163.955   181.534   198.578   197.897   215.520   217.850
   19.773    19.860    19.902    20.652    20.853    36.886    37.128    37.993    53.182    54.620    54.718    55.704    71.418    69.948    72.804    73.780    86.946    93.018   109.031   109.801   128.953   145.686   146.881   163.400   164.413   181.812   198.605   198.142   215.687   218.451
   19.773    19.888    19.902    20.679    20.909    36.909    37.342    38.000    53.279    54.732    54.809    55.852    71.433    69.971    72.815    73.894    87.068    93.026   109.234   109.830   128.958   145.819   146.946   163.836   164.568   181.858   199.569   198.817   216.135   218.462
   19.785    19.898    19.943    20.688    20.928    36.987    37.424    38.001    53.316    54.742    54.948    56.034    71.433    70.011    72.855    73.953    87.195    93.438   109.306   109.889   129.001   145.914   147.068   163.918   164.595   181.972   200.474   198.851   216.370   218.643
   19.821    19.899    19.948    20.704    20.955    37.020    37.473    38.032    53.349    54.754    54.967    56.148    71.437    70.060    72.875    73.987    87.241    93.736   109.483   109.949   129.445   145.955   147.558   164.504   164.985   182.146   201.555   199.011   216.690   218.982
   19.887    19.916    19.999    20.723    20.955    37.232    37.501    38.135    53.355    54.761    54.981    56.167    71.488    70.073    72.921    74.003    87.248    93.810   109.611   110.021   129.495   147.496   147.713   164.748   164.993   182.689   201.763   199.219   216.826   219.034
   19.902    19.936    20.036    20.742    20.984    37.244    37.550    38.213    53.395    54.762    55.382    56.209    71.555    70.104    72.972    74.008    87.370    94.044   109.848   110.191   129.539   147.568   147.783   164.855   165.046   182.895   202.229   200.826   216.932   219.305
   19.915    19.937    20.044    20.742    20.987    37.278    37.597    38.282    53.398    54.781    55.413    56.248    71.624    70.111    73.222    74.030    87.396    94.066   109.877   110.619   129.579   147.628   147.892   164.909   165.110   182.927   202.695   200.938   217.040   219.392
   19.927    19.944    20.158    20.751    20.988    37.313    37.654    38.319    53.404    54.856    55.611    56.273    71.779    70.397    73.254    74.139    87.460    94.133   109.948   110.706   129.877   148.507   147.946   165.854   165.200   182.949   202.743   202.096   217.191   220.488
   19.999    19.978    20.175    20.751    21.000    37.527    37.674    38.338    53.406    54.876    55.688    56.451    71.886    70.406    73.422    74.171    87.754    94.740   110.000   110.724   129.959   148.750   147.969   165.927   165.530   183.010   202.759   202.150   217.211   220.560
   20.008    19.988    20.177    20.779    21.007    37.535    37.687    38.688    53.421    54.932    55.736    56.646    71.952    70.553    73.619    74.195    87.768    94.821   110.045   110.994   130.027   148.988   148.288   165.989   165.888   183.732   202.773   202.749   217.544   220.888
   20.054    20.005    20.178    20.791    21.015    37.545    37.711    38.768    53.422    54.946    55.841    56.699    71.982    70.732    73.832    74.648    87.782    94.827   110.093   111.049   130.351   149.539   149.011   166.010   166.187   184.222   203.494   202.827   217.779   221.635
   20.086    20.028    20.192    20.824    21.019    37.562    37.754    38.781    53.479    54.979    55.889    56.824    71.995    70.854    73.842    74.708    87.785    94.882   110.407   111.486   130.743   149.761   149.508   166.754   166.655   184.670   203.841   204.473   218.151   221.943
   20.104    20.030    20.250    20.835    21.037    37.564    37.851    38.827    53.490    55.027    55.906    56.875    72.035    70.954    73.862    74.938    87.792    94.955   110.756   111.776   131.825   150.110   149.581   167.018   166.743   184.921   204.349   204.590   218.289   222.576
   20.123    20.040    20.350    20.849    21.038    37.574    37.902    38.855    53.763    55.042    55.915    56.922    72.039    70.972    73.870    74.972    87.859    94.959   110.835   111.782   132.012   150.493   150.617   167.466   166.924   185.813   205.722   204.776   219.071   223.053
   20.304    20.061    20.378    20.855    21.051    37.611    37.902    38.856    53.861    55.064    55.931    56.950    72.056    70.990    73.939    74.974    87.874    95.038   110.937   111.829   133.687   150.683   150.864   167.569   166.993   185.857   205.811   205.961   220.047   223.700
   20.362    20.123    20.431    20.868    21.055    37.641    37.907    38.928    53.862    55.075    55.962    56.972    72.124    70.995    73.960    75.031    87.881    95.040   111.389   112.130   133.906   151.385   151.168   167.653   167.045   186.007   206.707   206.323   220.117   223.851
   20.381    20.134    20.438    20.871    21.070    37.651    37.915    38.931    53.908    55.102    55.963    56.980    72.129    71.329    73.983    75.104    87.932    95.056   111.531   112.646   133.931   151.521   151.836   167.793   167.703   186.824   206.968   206.598   220.183   224.160
   20.393    20.162    20.464    20.876    21.075    37.697    37.920    38.952    53.984    55.429    55.964    57.013    72.132    71.393    74.325    75.141    87.948    95.058   111.541   112.996   134.669   151.544   151.975   167.860   167.945   186.882   207.006   206.891   220.241   224.505
   20.401    20.167    20.475    20.877    21.113    37.713    37.937    38.965    54.021    55.552    55.984    57.327    72.195    71.424    74.602    75.589    87.956    95.344   111.690   113.099   134.909   151.660   152.842   168.070   168.291   187.112   207.618   207.086   220.543   225.953
   20.415    20.190    20.503    20.881    21.138    37.715    37.958    38.968    54.022    55.565    56.013    57.337    72.200    71.450    74.713    75.669    87.981    95.759   112.227   113.486   135.050   151.839   153.019   168.696   168.791   187.880   208.558   208.785   220.563   226.063
   20.419    20.206    20.535    20.896    21.141    37.732    37.963    38.975    54.049    55.573    56.061    57.633    72.265    71.496    74.727    75.887    88.017    95.776   112.739   113.667   135.918   152.155   153.242   168.786   168.860   187.896   210.017   209.942   220.580   227.549
   20.464    20.219    20.539    20.929    21.180    37.765    37.963    38.986    54.128    55.665    56.100    57.645    72.357    71.534    74.784    75.893    88.048    95.840   112.914   113.817   136.007   152.469   153.648   168.836   168.910   187.940   210.462   210.489   221.077   227.961
   20.513    20.256    20.546    20.936    21.290    37.782    37.964    38.995    54.178    55.685    56.117    57.670    72.375    71.584    74.808    75.893    88.103    95.926   113.696   114.033   136.977   152.735   153.766   168.882   169.001   187.941   210.907   211.513   221.370   228.054
   20.513    20.290    20.555    20.945    21.370    37.823    37.973    39.002    54.285    55.710    56.239    57.701    72.397    71.629    74.879    75.907    88.299    95.976   113.710   114.078   137.014   152.949   153.791   169.959   169.821   187.966   211.062   211.909   222.429   229.756
   20.515    20.346    20.582    20.954    21.582    37.837    37.988    39.008    54.322    55.772    56.481    57.755    72.450    71.658    74.890    75.994    88.352    96.160   113.968   114.456   137.079   153.006   153.911   170.444   170.034   187.971   211.804   212.875   222.472   230.710
   20.555    20.406    20.586    20.964    21.602    37.856    37.988    39.013    54.331    55.800    56.583    57.807    72.451    71.662    74.928    76.058    88.390    96.165   113.972   115.449   138.907   153.036   154.830   170.508   170.065   188.018   212.033   213.485   222.907   231.139
   20.589    20.409    20.591    20.965    21.695    37.869    38.027    39.033    54.401    55.812    56.637    57.810    72.465    71.687    74.930    76.074    88.403    96.744   114.024   115.890   139.069   153.124   154.973   170.697   170.293   188.715   212.354   213.648   223.100   231.344
   20.601    20.440    20.597    20.971    21.697    37.875    38.094    39.052    54.694    55.838    56.699    57.896    72.491    71.689    74.995    76.924    88.491    96.997   114.305   115.911   139.748   153.287   155.014   170.903   170.886   189.097   213.017   213.659   223.437   231.833
   20.647    20.476    20.607    20.972    21.736    37.883    38.141    39.070    54.706    55.849    56.736    57.909    72.584    71.721    75.007    76.942    88.550    97.227   114.493   116.050   140.095   153.736   155.737   171.194   170.933   189.426   213.391   213.884   223.492   232.195
   20.676    20.526    20.638    20.972    21.762    37.885    38.151    39.073    54.764    55.860    56.755    57.916    72.601    71.722    75.025    76.972    88.578    97.313   114.958   116.195   140.899   153.750   156.107   172.110   171.245   189.471   214.818   215.152   223.892   232.222
   20.678    20.545    20.645    20.973    21.790    37.890    38.186    39.094    54.773    55.888    56.759    57.920    72.656    71.760    75.093    76.994    88.661    97.319   115.023   116.214   140.989   153.984   156.513   172.682   171.769   189.795   215.096   215.201   223.994   233.674
   20.703    20.557    20.653    20.974    21.798    37.910    38.195    39.100    54.823    55.925    56.951    57.921    72.805    71.798    75.214    77.021    88.752    97.482   115.161   116.320   141.086   154.888   156.876   172.925   171.796   189.993   215.269   216.433   224.107   234.680
   20.745    20.582    20.684    20.976    21.818    37.920    38.200    39.104    54.847    55.926    56.990    57.922    72.810    71.875    75.214    77.046    88.761    97.663   115.455   116.659   141.594   154.913   157.891   173.187   171.836   190.138   215.533   217.278   224.363   236.401
   20.755    20.584    20.722    20.979    21.824    37.973    38.225    39.113    54.860    55.928    57.000    57.934    72.834    71.896    75.266    77.133    88.765    97.669   115.813   117.011   141.908   154.965   157.970   173.690   171.866   190.931   215.573   217.506   224.720   236.455
   20.771    20.596    20.736    20.995    21.837    38.015    38.285    39.133    54.898    55.933    57.004    57.941    72.839    71.950    75.617    77.176    88.778    97.870   115.918   117.565   141.987   155.043   158.922   173.868   171.999   191.718   215.743   217.711   224.957   237.994
   20.779    20.603    20.748    20.995    21.865    38.064    38.374    39.243    54.949    55.935    57.273    57.975    72.864    71.953    75.712    77.290    88.790    97.904   116.790   117.980   142.016   155.447   159.067   174.202   172.865   191.924   215.914   218.937   225.216   238.157
   20.796    20.605    20.757    21.013    21.870    38.065    38.380    39.319    55.020    55.967    57.337    57.996    72.879    71.970    75.730    77.651    88.814    98.004   117.828   118.674   142.175   155.539   159.941   174.946   173.137   191.925   216.517   220.642   226.300   238.565
   20.824    20.612    20.758    21.014    21.879    38.078    38.480    39.453    55.040    55.971    57.369    58.002    72.905    72.036    75.815    77.752    88.878    98.008   117.850   118.927   142.868   155.657   160.037   175.712   173.904   191.996   217.021   221.060   226.691   239.170
   20.830    20.613    20.765    21.020    21.880    38.097    38.523    39.494    55.083    55.978    57.436    58.024    72.925    72.194    75.868    77.874    88.975    98.210   118.134   119.105   142.922   155.678   160.057   175.875   174.552   192.837   217.041   222.235   226.964   240.499
   20.833    20.613    20.767    21.021    21.882    38.149    38.614    39.526    55.178    55.983    57.468    58.033    72.931    72.225    75.978    77.889    89.116    98.219   118.281   119.649   143.694   155.747   160.716   176.179   174.872   193.830   217.847   222.315   227.258   240.653
   20.834    20.637    20.785    21.022    21.882    38.216    38.619    39.567    55.285    56.052    57.526    58.046    72.961    72.306    76.072    77.904    89.239    98.341   118.479   119.763   144.003   155.924   162.142   176.974   174.989   194.834   218.116   222.853   227.940   241.542
   20.834    20.638    20.786    21.043    21.884    38.218    38.632    39.664    55.423    56.090    57.643    58.061    72.971    72.322    76.115    77.912    89.241    98.594   118.580   119.838   144.008   155.926   162.978   176.984   175.466   194.942   218.284   222.855   228.556   241.669
   20.836    20.665    20.797    21.046    21.889    38.236    38.639    39.687    55.499    56.204    57.692    58.086    72.997    72.440    76.271    77.998    89.307    98.835   118.626   120.066   144.741   156.053   163.970   177.662   175.787   197.075   218.299   222.982   228.883   242.212
   20.876    20.693    20.801    21.071    21.901    38.294    38.660    39.697    55.503    56.228    57.780    58.103    73.045    72.542    76.499    78.020    89.364    98.877   118.848   121.469   145.005   157.813   164.179   177.665   175.879   197.814   219.017   223.234   229.140   242.285
   20.890    20.742    20.805    21.086    21.912    38.364    38.668    39.722    55.526    56.237    57.811    58.190    73.062    72.601    76.541    78.036    89.551    98.973   118.891   121.566   145.462   157.936   164.760   177.745   176.781   198.247   220.007   223.286   229.150   242.725
   20.892    20.748    20.832    21.091    21.913    38.374    38.760    39.730    55.593    56.309    57.833    58.485    73.145    72.664    76.573    78.091    89.593    98.986   119.206   121.766   145.943   158.354   164.911   177.920   176.793   198.795   221.896   223.533   229.389   243.176
   20.896    20.749    20.871    21.114    21.913    38.477    38.785    39.736    55.604    56.333    57.907    58.835    73.231    72.668    76.586    78.818    89.735    99.000   119.342   122.059   145.953   158.804   164.919   178.625   176.978   198.894   222.944   224.949   229.460   244.051
   20.922    20.757    20.893    21.124    21.914    38.479    38.790    39.772    55.611    56.338    57.919    58.851    73.361    72.685    76.602    78.878    89.740    99.097   119.534   122.199   146.887   159.665   164.982   179.045   177.733   199.105   223.188   225.364   230.078   244.531
   20.929    20.757    20.900    21.133    21.932    38.515    38.794    39.790    55.631    56.379    57.954    58.869    73.384    72.746    76.686    78.932    89.751    99.737   119.584   122.386   146.943   159.868   165.004   179.206   177.959   199.108   223.230   226.883   230.378   244.765
   20.938    20.758    20.901    21.215    21.939    38.519    38.822    39.801    55.646    56.438    58.008    58.883    73.481    72.761    76.742    79.016    89.811    99.776   119.689   123.269   147.921   160.595   165.234   179.577   178.773   200.337   223.575   227.047   230.861   244.984
   20.938    20.770    20.901    21.229    21.941    38.520    38.828    39.803    55.651    56.543    58.018    58.911    73.482    72.776    76.762    79.025    89.848    99.810   120.591   123.364   147.944   160.753   165.665   179.885   179.041   200.805   223.662   228.786   232.048   245.410
   20.945    20.777    20.904    21.230    21.943    38.574    38.833    39.818    55.655    56.592    58.203    58.924    73.567    72.776    76.829    79.034    89.897    99.984   120.703   123.804   149.683   160.802   165.879   180.492   179.822   201.033   223.760   229.237   233.020   245.562
   20.946    20.777    20.907    21.233    21.945    38.607    38.855    39.823    55.680    56.601    58.239    58.933    73.627    72.794    76.874    79.036    89.904    99.989   120.903   123.975   149.850   160.892   167.417   180.997   181.576   201.041   224.838   230.452   233.140   245.649
   20.953    20.784    20.911    21.257    21.956    38.610    38.867    39.846    55.711    56.624    58.385    58.950    73.671    72.806    77.045    79.073    89.929    99.990   120.932   123.983   149.923   161.168   167.702   181.287   182.236   201.045   224.979   230.500   233.259   246.151
   20.955    20.804    20.915    21.264    21.959    38.615    38.890    39.871    55.731    56.646    58.398    58.973    73.677    72.808    77.288    79.863    89.957   100.129   121.512   124.931   149.959   161.757   167.906   182.036   184.503   201.998   225.149   230.873   234.828   246.275
   20.965    20.809    20.932    21.298    21.961    38.628    38.893    39.878    55.733    56.665    58.495    58.986    73.713    72.816    77.333    79.891    89.979   100.240   121.874   124.931   150.566   161.785   168.018   182.048   184.749   202.815   225.360   230.999   236.629   246.404
   20.976    20.809    20.945    21.309    21.965    38.635    38.914    39.891    55.790    56.717    58.574    59.004    73.729    72.859    77.542    79.931    90.102   100.582   122.756   125.102   150.803   161.852   168.462   182.460   184.962   202.968   226.190   232.206   237.077   247.620
   21.012    20.811    20.947    21.343    21.969    38.649    38.931    39.927    55.820    56.724    58.694    59.026    73.787    72.874    77.580    79.965    90.111   100.707   123.027   125.902   151.007   162.042   168.909   182.468   185.856   204.835   226.300   232.450   237.411   248.727
   21.021    20.822    20.953    21.376    21.970    38.654    38.952    39.930    55.853    56.774    58.711    59.053    73.798    72.886    77.634    80.026    90.132   100.936   123.422   125.936   152.657   162.735   169.139   183.071   185.934   205.749   227.130   232.868   239.069   251.651
   21.038    20.822    20.965    21.417    21.977    38.659    38.966    39.942    55.861    56.816    58.725    59.060    73.833    72.887    77.684    80.059    90.194   100.971   123.870   126.011   153.532   163.339   169.758   183.572   186.192   205.858   227.732   232.895   241.439   258.633
   21.061    20.825    20.966    21.457    21.978    38.669    38.967    39.945    55.886    56.838    58.736    59.082    73.885    72.890    77.799    80.102    90.224   101.334   123.893   126.626   153.946   163.899   170.295   183.650   186.692   205.912   228.472   233.926   242.464   260.026
   21.063    20.859    20.993    21.474    21.979    38.681    38.968    39.953    55.900    56.863    58.796    59.103    73.885    72.906    77.806    80.110    90.234   101.452   124.131   126.672   154.035   164.558   170.737   184.667   186.721   205.925   228.824   234.093   242.920   261.753
   21.071    20.860    21.010    21.475    21.982    38.694    38.974    39.962    55.927    56.895    58.797    59.144    73.889    72.910    77.856    80.116    90.400   101.786   124.738   126.971   154.182   164.633   170.931   184.696   187.630   206.164   229.645   235.082   243.507   263.350
   21.077    20.866    21.013    21.496    21.986    38.733    38.977    39.964    55.940    56.944    58.814    59.157    73.890    72.913    77.984    80.127    90.424   101.812   125.012   127.887   154.447   165.018   171.164   184.769   188.119   206.489   229.890   235.870   243.604   263.466
   21.089    20.869    21.013    21.513    21.988    38.776    38.989    39.973    55.946    56.948    58.818    59.412    73.902    72.935    78.055    80.460    90.717   101.979   125.281   128.007   154.557   165.469   172.193   184.980   188.435   206.501   230.252   236.611   244.423   266.401
   21.105    20.879    21.028    21.522    21.990    38.793    39.000    39.978    55.947    56.951    58.838    59.467    73.922    72.952    78.113    80.473    90.781   101.999   125.600   128.021   154.766   166.960   173.020   185.681   188.755   206.655   230.838   236.843   244.643   267.013
   21.109    20.893    21.072    21.523    21.991    38.796    39.056    39.982    55.990    56.952    58.861    59.904    73.988    72.967    78.115    80.526    90.809   102.213   125.869   128.726   154.820   167.168   173.290   186.035   188.803   206.952   232.149   236.847   246.538   267.589
   21.119    20.901    21.098    21.582    21.992    38.815    39.061    39.982    56.043    56.963    58.891    59.937    73.998    72.970    78.384    80.543    90.821   102.734   125.957   128.743   154.898   167.803   173.997   187.081   189.049   207.118   232.304   236.878   246.727   270.269
   21.122    20.905    21.163    21.583    21.995    38.839    39.067    39.990    56.101    56.988    59.050    59.954    74.055    72.973    78.499    80.580    90.837   102.847   126.363   129.877   155.115   167.822   174.343   187.569   189.432   208.137   232.880   239.146   247.836   270.668
   21.153    20.907    21.206    21.600    21.996    38.840    39.075    40.004    56.126    56.991    59.110    60.061    74.057    72.982    78.521    80.765    90.902   102.972   127.023   129.887   155.252   169.774   175.127   187.834   189.559   208.880   233.941   240.004   248.113   272.842
   21.162    20.916    21.233    21.606    22.004    38.855    39.097    40.009    56.156    56.994    59.211    60.121    74.146    72.983    78.667    81.141    90.928   103.008   127.110   130.524   155.586   170.184   175.988   188.024   189.978   209.502   235.133   240.107   248.207   275.852
   21.178    20.937    21.257    21.665    22.006    38.865    39.102    40.026    56.246    56.996    59.291    60.136    74.155    73.062    78.684    81.869    90.954   103.017   127.268   130.748   155.747   170.749   176.365   188.832   190.683   209.542   235.552   240.806   248.231   275.866
   21.195    20.943    21.257    21.669    22.013    38.906    39.107    40.039    56.269    56.996    59.356    60.491    74.271    73.168    78.794    81.911    90.974   103.017   127.304   131.833   155.895   171.829   176.554   188.840   190.837   209.775   236.102   240.835   249.316   277.883
   21.212    20.944    21.264    21.674    22.019    38.915    39.149    40.054    56.319    57.012    59.439    60.681    74.336    73.191    78.797    81.951    90.983   104.003   128.229   132.737   156.630   171.940   177.852   189.836   191.062   210.259   236.942   242.197   249.599   282.477
   21.215    20.946    21.280    21.687    22.022    38.917    39.220    40.066    56.379    57.022    59.452    60.721    74.422    73.200    78.957    81.981    90.994   104.048   128.677   132.780   157.856   172.695   178.689   190.183   191.227   210.796   237.908   245.612   249.812   282.866
   21.255    20.962    21.283    21.696    22.029    38.920    39.263    40.067    56.385    57.109    59.533    60.752    74.494    73.373    79.214    81.989    90.998   104.909   128.940   132.964   157.872   173.146   179.621   190.518   191.416   211.094   239.166   246.510   250.380   283.166
   21.262    20.965    21.327    21.700    22.043    38.950    39.285    40.172    56.419    57.131    59.534    60.757    74.522    73.542    80.019    82.061    91.003   105.193   129.009   133.927   157.905   173.877   179.932   191.910   191.841   211.464   240.028   248.541   250.973   293.434
   21.284    20.975    21.331    21.722    22.044    38.977    39.285    40.220    56.462    57.167    59.537    60.763    74.523    73.565    80.064    82.949    91.046   105.550   129.941   134.846   158.894   174.669   180.172   191.949   191.890   213.152   242.560   249.246   255.624   300.919
   21.350    20.993    21.338    21.723    22.050    38.982    39.294    40.274    56.484    57.236    59.538    60.798    74.527    73.656    80.084    82.997    91.059   105.625   129.994   135.825   160.767   174.941   181.878   192.530   192.736   213.212   248.045   250.182   257.772   306.668
   21.380    21.027    21.375    21.740    22.053    38.985    39.334    40.414    56.498    57.283    59.541    60.844    74.528    73.717    80.424    83.000    91.069   105.917   130.995   135.928   160.958   175.937   183.002   193.330   193.323   213.682   250.907   250.186   258.037   310.257
   21.422    21.054    21.418    21.755    22.054    38.993    39.365    40.655    56.498    57.301    59.619    60.849    74.556    73.735    80.750    83.021    91.078   105.933   131.124   135.959   162.690   176.076   183.127   193.650   193.551   215.039   251.838   252.028   258.569   314.024
   21.426    21.059    21.485    21.770    22.054    38.997    39.396    40.688    56.510    57.309    59.671    60.863    74.571    73.751    80.850    83.917    91.108   105.988   131.804   136.073   166.116   176.608   183.785   194.878   194.839   217.492   253.746   257.942   258.727   328.743
   21.437    21.069    21.485    21.777    22.057    39.083    39.403    40.689    56.512    57.347    59.725    60.893    74.580    73.789    80.924    83.936    91.152   106.161   132.556   136.308   167.108   177.382   185.461   195.149   194.992   217.833   255.474   258.685   264.450   337.200
   21.444    21.071    21.491    21.807    22.065    39.099    39.459    40.709    56.543    57.370    59.738    60.911    74.606    73.823    80.931    83.993    91.222   106.893   132.715   136.690   168.590   177.606   185.920   195.771   196.167   218.099   263.736   258.834   265.852   353.732
   21.452    21.086    21.499    21.808    22.074    39.104    39.482    40.779    56.553    57.539    59.803    60.930    74.648    73.873    80.958    84.025    91.327   107.377   132.978   136.938   169.989   179.282   186.019   196.237   196.236   218.159   266.334   259.933   267.883 nan
   21.477    21.093    21.513    21.824    22.078    39.157    39.604    40.795    56.583    57.601    59.820    60.947    74.657    73.874    80.991    84.094    91.371   107.496   133.447   137.038   170.018   180.016   186.645   196.831   197.916   219.199   267.580   268.112   268.008 nan
   21.477    21.173    21.530    21.824    22.081    39.183    39.613    40.818    56.585    57.617    59.826    60.963    74.673    73.885    81.052    84.651    91.372   107.930   133.463   137.979   173.107   180.256   186.662   198.025   198.273   219.690   267.729   270.813   269.087 nan
   21.501    21.174    21.531    21.835    22.107    39.191    39.615    40.888    56.632    57.663    59.837    61.041    74.736    73.918    81.179    84.836    91.373   107.998   134.208   138.350   173.110   181.952   188.140   199.505   199.120   221.894   270.038   273.201   271.277 nan
   21.503    21.223    21.532    21.839    22.127    39.246    39.623    40.888    56.663    57.681    59.916    61.044    74.787    73.943    81.201    84.945    91.373   108.058   134.500   139.138   174.533   181.989   189.003   199.775   199.983   222.019   270.865   275.391   272.084 nan
   21.528    21.249    21.534    21.842    22.127    39.282    39.628    40.889    56.730    57.694    59.945    61.089    74.826    73.968    81.323    84.954    91.428   108.630   134.549   139.216   175.815   182.082   189.484   199.813   201.724   225.260   280.130   278.994   275.194 nan
   21.532    21.262    21.534    21.844    22.128    39.302    39.670    40.894    56.732    57.702    59.965    61.153    74.852    74.011    81.564    84.984    91.474   108.945   135.766   140.176   178.973   182.948   189.868   200.526   202.975   226.139   288.021   358.951   278.225 nan
   21.533    21.334    21.562    21.856    22.135    39.493    39.732    40.899    56.750    57.704    59.980    61.270    74.892    74.052    81.987    85.621    91.478   109.037   135.779   140.977   180.048   183.616   193.177   201.298   203.717   230.713   291.525 nan   278.708 nan
   21.537    21.337    21.563    21.858    22.153    39.504    39.745    40.907    56.769    57.723    59.984    61.409    74.926    74.056    82.172    85.962    91.508   109.294   136.052   141.058   180.777   184.089   193.260   201.925   203.925   231.012   299.566 nan   283.775 nan
   21.537    21.348    21.589    21.876    22.158    39.511    39.756    40.910    56.799    57.766    59.998    61.636    74.928    74.222    82.512    86.537    91.629   109.596   136.474   141.532   181.902   184.905   195.997   202.916   204.456   231.748   303.957 nan   287.148 nan
   21.547    21.350    21.591    21.878    22.175    39.567    39.810    40.934    56.851    57.770    60.100    61.826    74.961    74.358    82.517    86.786    91.664   109.684   136.897   143.845   182.090   187.503   198.070   203.298   204.575   232.707   308.666 nan   287.823 nan
   21.567    21.352    21.592    21.881    22.202    39.590    39.850    40.948    56.877    57.771    60.122    61.936    75.026    74.359    82.625    86.816    91.684   109.949   137.385   143.965   183.021   190.824   200.338   205.038   204.816   234.660 nan nan   287.936 nan
   21.572    21.379    21.610    21.891    22.208    39.593    39.854    40.953    56.890    57.797    60.127    61.947    75.079    74.360    82.831    86.953    91.713   109.987   137.527   144.052   183.428   191.445   201.763   205.636   204.832   237.673 nan nan   291.740 nan
   21.608    21.415    21.612    21.893    22.420    39.615    39.866    40.953    56.956    57.806    60.245    61.997    75.306    74.458    82.938    87.239    91.717   110.880   137.869   144.084   183.819   192.555   205.817   206.360   205.735   240.268 nan nan   292.662 nan
   21.608    21.453    21.620    21.898    22.434    39.629    39.896    40.955    56.972    57.813    60.422    62.002    75.402    74.461    83.024    87.510    91.798   110.882   138.527   144.834   187.382   192.785   207.046   206.974   207.670   240.877 nan nan   293.276 nan
   21.616    21.454    21.626    21.909    22.477    39.642    39.911    40.962    56.973    57.836    60.557    62.006    75.414    74.599    83.064    87.733    91.848   110.982   138.852   145.562   187.814   192.788   212.834   207.540   208.056   240.959 nan nan   293.775 nan
   21.618    21.467    21.629    21.910    22.574    39.681    39.930    40.969    56.994    57.844    60.569    62.019    75.490    74.629    83.177    87.918    91.864   110.991   138.946   145.824   188.412   192.854   215.577   207.816   209.833   245.753 nan nan   305.779 nan
   21.622    21.471    21.630    21.911    22.594    39.710    39.940    40.982    57.001    57.845    60.653    62.025    75.499    74.646    83.189    88.920    91.883   111.068   139.821   147.110   191.005   192.938   218.071   209.626   209.988   260.979 nan nan   310.258 nan
   21.627    21.476    21.639    21.911    22.603    39.717    39.956    40.987    57.028    57.863    60.882    62.027    75.588    74.659    83.209    88.962    91.885   111.092   139.908   148.575   192.785   193.711   234.949   211.866   210.768   264.163 nan nan   333.322 nan
   21.644    21.493    21.645    21.914    22.642    39.728    39.957    40.989    57.030    57.873    60.932    62.040    75.595    74.766    83.303    88.976    91.889   111.114   140.817   148.813   193.988   195.449   237.153   212.804   211.230   278.856 nan nan   368.105 nan
   21.647    21.511    21.653    21.927    22.652    39.763    39.959    40.992    57.048    57.900    60.974    62.041    75.633    74.790    83.467    89.935    91.904   111.993   140.932   148.916   194.096   195.827   251.854   213.399   216.380   282.865 nan nan nan nan
   21.648    21.521    21.670    21.934    22.662    39.768    39.965    41.019    57.086    57.902    61.066    62.291    75.652    74.827    83.547    89.964    91.930   113.583   140.995   149.522   194.994   196.998   255.991   215.916   219.202 nan nan nan nan nan
   21.654    21.528    21.680    21.935    22.662    39.770    39.966    41.025    57.105    57.903    61.096    62.361    75.679    74.910    83.624    90.212    91.944   113.629   141.992   149.740   196.863   197.172   256.655   216.003   220.093 nan nan nan nan nan
   21.656    21.530    21.682    21.946    22.668    39.781    39.978    41.044    57.121    57.905    61.120    62.363    75.739    74.913    83.813    90.610    91.951   113.804   142.003   151.788   200.010   198.226   262.736   217.174   222.960 nan nan nan nan nan
   21.661    21.550    21.690    21.947    22.683    39.789    39.984    41.049    57.145    57.907    61.196    62.736    75.739    74.937    84.179    90.658    91.964   114.052   142.163   151.924   200.854   198.498   278.838   218.194   223.085 nan nan nan nan nan
   21.680    21.554    21.741    21.953    22.703    39.793    39.985    41.057    57.152    57.956    61.244    62.802    75.740    74.950    84.692    90.666    91.995   114.085   142.542   151.933   209.414   200.942 nan   218.986   226.026 nan nan nan nan nan
   21.696    21.554    21.748    21.964    22.710    39.799    39.993    41.064    57.211    57.962    61.345    62.818    75.762    74.958    84.723    90.960    92.001   114.962   142.925   154.812   227.012   201.677 nan   222.509   226.210 nan nan nan nan nan
   21.697    21.562    21.750    21.964    22.721    39.826    39.999    41.074    57.297    57.968    61.365    62.883    75.768    74.958    84.775    91.188    92.069   114.968   142.949   157.667   232.190   201.862 nan   223.476   229.912 nan nan nan nan nan
   21.704    21.589    21.788    21.968    22.736    39.832    40.047    41.123    57.339    58.003    61.463    62.912    75.769    74.992    85.771    91.316    92.121   116.011   143.398   158.650   233.976   203.694 nan   225.569   239.873 nan nan nan nan nan
   21.719    21.596    21.796    21.969    22.738    39.842    40.050    41.156    57.366    58.016    61.483    63.012    75.787    74.995    86.010    91.843    92.142   116.027   144.588   158.978   238.091   208.217 nan   231.925   246.861 nan nan nan nan nan
   21.734    21.600    21.797    21.969    22.753    39.857    40.057    41.184    57.383    58.024    61.489    63.015    75.802    74.996    86.275    91.881    92.213   116.039   145.494   159.247   239.028   208.463 nan   236.710   250.002 nan nan nan nan nan
   21.775    21.604    21.808    21.971    22.766    39.862    40.062    41.209    57.385    58.065    61.540    63.018    75.806    75.008    86.734    92.516    92.216   116.040   145.916   159.573   242.914   208.985 nan   236.928   255.756 nan nan nan nan nan
   21.775    21.622    21.815    21.974    22.771    39.882    40.084    41.215    57.393    58.087    61.575    63.056    75.813    75.010    87.422    92.922    92.242   116.776   146.914   160.973   272.936   209.567 nan   242.011   272.976 nan nan nan nan nan
   21.781    21.625    21.822    21.974    22.784    39.883    40.178    41.259    57.395    58.139    61.683    63.107    75.818    75.035    87.455    93.013    92.380   116.913   147.358   161.325 nan   210.100 nan   247.664   295.314 nan nan nan nan nan
   21.786    21.639    21.826    21.975    22.787    39.887    40.226    41.300    57.398    58.165    61.753    63.113    75.870    75.054    87.723    93.686    92.395   116.919   148.135   161.995 nan   213.187 nan   350.865   295.980 nan nan nan nan nan
   21.789    21.648    21.830    21.977    22.808    39.913    40.244    41.538    57.472    58.268    61.868    63.826    75.871    75.064    87.879    93.697    92.418   117.620   149.047   163.661 nan   213.355 nan nan nan nan nan nan nan nan
   21.794    21.655    21.835    21.980    22.813    39.934    40.306    41.635    57.526    58.284    61.896    63.911    75.919    75.071    87.984    93.858    92.425   117.869   149.094   164.028 nan   214.028 nan nan nan nan nan nan nan nan
   21.796    21.655    21.836    21.981    22.824    39.979    40.325    41.713    57.572    58.305    61.993    63.961    75.949    75.086    88.084    93.873    92.457   118.724   149.131   164.177 nan   214.714 nan nan nan nan nan nan nan nan
   21.812    21.656    21.842    21.991    22.828    39.988    40.404    41.774    57.610    58.309    62.008    63.966    75.965    75.172    88.098    93.952    92.584   118.836   149.253   165.840 nan   217.949 nan nan nan nan nan nan nan nan
   21.834    21.662    21.876    21.995    22.835    40.000    40.525    41.816    57.746    58.425    62.048    63.995    76.005    75.178    88.243    93.978    92.592   119.005   149.451   165.971 nan   220.980 nan nan nan nan nan nan nan nan
   21.838    21.664    21.887    21.997    22.835    40.007    40.538    41.824    57.768    58.574    62.071    64.001    76.052    75.192    88.572    94.023    92.627   119.150   149.746   166.136 nan   223.151 nan nan nan nan nan nan nan nan
   21.847    21.665    21.894    22.007    22.841    40.007    40.555    41.863    57.782    58.610    62.400    64.003    76.339    75.266    88.611    94.045    92.630   119.845   150.089   168.879 nan   234.783 nan nan nan nan nan nan nan nan
   21.848    21.670    21.907    22.011    22.854    40.029    40.562    41.899    57.789    58.632    62.618    64.038    76.340    75.359    89.145    94.057    92.638   119.902   150.194   170.940 nan   240.870 nan nan nan nan nan nan nan nan
   21.858    21.678    21.909    22.013    22.857    40.046    40.581    41.908    57.795    58.643    62.643    64.076    76.374    75.440    89.570    94.797    92.731   120.817   150.277   171.654 nan   249.892 nan nan nan nan nan nan nan nan
   21.866    21.680    21.919    22.021    22.863    40.161    40.640    41.918    57.808    58.656    62.653    64.155    76.460    75.461    89.773    94.904    92.779   120.820   150.608   177.057 nan   254.687 nan nan nan nan nan nan nan nan
   21.873    21.692    21.956    22.033    22.869    40.184    40.706    41.918    57.856    58.674    62.707    64.243    76.470    75.473    89.777    95.076    92.833   120.822   150.655   180.994 nan   259.868 nan nan nan nan nan nan nan nan
   21.876    21.712    21.963    22.035    22.870    40.247    40.709    41.919    57.887    58.693    62.896    64.957    76.504    75.606    89.974    95.451    92.853   121.787   150.907   184.517 nan   262.783 nan nan nan nan nan nan nan nan
   21.882    21.729    21.965    22.046    22.870    40.253    40.737    41.935    57.910    58.720    62.978    64.990    76.543    75.622    90.021    95.924    92.853   121.911   151.054   187.767 nan nan nan nan nan nan nan nan nan nan
   21.884    21.737    21.970    22.048    22.882    40.371    40.805    41.940    57.911    58.720    63.148    65.800    76.550    75.655    90.641    95.942    92.871   122.854   151.700   194.609 nan nan nan nan nan nan nan nan nan nan
   21.890    21.762    21.979    22.049    22.887    40.522    40.806    41.959    57.946    58.766    63.169    65.819    76.552    75.695    90.685    96.119    92.904   122.999   151.859   194.856 nan nan nan nan nan nan nan nan nan nan
   21.892    21.767    21.990    22.066    22.891    40.530    40.810    41.964    57.981    58.772    63.465    65.948    76.665    75.707    90.915    96.408    92.913   123.156   152.861   196.051 nan nan nan nan nan nan nan nan nan nan
   21.894    21.773    22.011    22.067    22.892    40.531    40.817    41.985    58.010    58.773    63.514    66.001    76.682    75.742    90.920    96.884    92.955   124.103   152.961   198.025 nan nan nan nan nan nan nan nan nan nan
   21.920    21.773    22.050    22.070    22.892    40.538    40.854    41.991    58.234    58.811    63.521    66.006    76.813    75.762    91.013    97.078    92.992   124.404   155.384   199.780 nan nan nan nan nan nan nan nan nan nan
   21.921    21.773    22.057    22.090    22.892    40.586    40.856    42.000    58.251    58.817    63.584    66.051    76.821    75.776    91.129    97.095    93.002   124.731   156.053   205.249 nan nan nan nan nan nan nan nan nan nan
   21.921    21.777    22.128    22.096    22.893    40.595    40.858    42.012    58.256    58.826    63.631    66.657    76.906    75.822    91.499    97.895    93.035   124.901   156.567   205.937 nan nan nan nan nan nan nan nan nan nan
   21.931    21.796    22.170    22.116    22.894    40.602    40.872    42.032    58.321    58.841    63.661    66.743    76.910    75.839    91.618    97.944    93.054   125.189   158.025   218.859 nan nan nan nan nan nan nan nan nan nan
   21.933    21.801    22.170    22.188    22.904    40.603    40.877    42.048    58.342    58.851    63.705    66.774    76.941    75.840    91.670    98.002    93.130   125.616   158.725 nan nan nan nan nan nan nan nan nan nan nan
   21.937    21.808    22.215    22.289    22.911    40.613    40.889    42.074    58.468    58.879    63.723    66.934    76.942    75.865    91.727    98.255    93.182   125.646   158.969 nan nan nan nan nan nan nan nan nan nan nan
   21.940    21.815    22.218    22.321    22.922    40.619    40.892    42.085    58.475    58.907    63.886    66.962    77.001    75.891    91.788    98.440    93.279   125.857   160.435 nan nan nan nan nan nan nan nan nan nan nan
   21.942    21.819    22.234    22.323    22.923    40.677    40.925    42.091    58.487    58.908    63.888    66.980    77.016    75.907    91.984    98.530    93.296   126.312   160.739 nan nan nan nan nan nan nan nan nan nan nan
   21.960    21.832    22.262    22.391    22.924    40.681    40.929    42.118    58.496    58.918    63.918    66.993    77.030    75.907    92.000    98.571    93.385   126.825   161.947 nan nan nan nan nan nan nan nan nan nan nan
   21.966    21.837    22.273    22.405    22.947    40.694    40.945    42.136    58.576    58.929    63.974    67.905    77.046    75.911    92.051    98.926    93.538   126.933   162.823 nan nan nan nan nan nan nan nan nan nan nan
   21.971    21.839    22.336    22.423    22.950    40.718    40.951    42.172    58.584    58.931    64.178    67.914    77.077    75.930    92.577    98.940    93.543   127.046   163.001 nan nan nan nan nan nan nan nan nan nan nan
   21.973    21.841    22.336    22.460    22.950    40.735    40.968    42.247    58.600    58.932    64.236    67.954    77.176    75.950    93.044    98.965    93.562   127.157   164.045 nan nan nan nan nan nan nan nan nan nan nan
   21.982    21.845    22.349    22.541    22.959    40.745    40.976    42.424    58.611    58.932    64.697    67.994    77.383    75.961    93.145    99.796    93.610   127.247   164.962 nan nan nan nan nan nan nan nan nan nan nan
   21.993    21.846    22.362    22.569    22.959    40.746    40.981    42.451    58.624    58.977    64.887    68.004    77.461    75.981    93.145    99.961    93.615   127.676   166.820 nan nan nan nan nan nan nan nan nan nan nan
   22.012    21.849    22.364    22.579    22.960    40.753    40.983    42.729    58.638    58.981    65.120    68.038    77.471    75.995    93.640   100.741    93.651   128.216   167.963 nan nan nan nan nan nan nan nan nan nan nan
   22.014    21.854    22.418    22.612    22.962    40.804    40.993    42.795    58.645    58.989    65.257    68.084    77.482    76.027    93.864   100.938    93.709   129.811   168.278 nan nan nan nan nan nan nan nan nan nan nan
   22.025    21.856    22.424    22.621    22.976    40.809    41.001    42.812    58.724    58.993    65.446    68.143    77.558    76.033    94.048   101.036    93.720   130.947   169.513 nan nan nan nan nan nan nan nan nan nan nan
   22.029    21.860    22.458    22.651    22.977    40.833    41.004    42.832    58.726    59.022    65.595    68.208    77.585    76.074    94.177   101.222    93.720   131.175   173.391 nan nan nan nan nan nan nan nan nan nan nan
   22.034    21.866    22.497    22.660    22.979    40.891    41.004    42.848    58.738    59.026    65.696    68.785    77.658    76.118    95.211   102.120    93.804   132.016   174.034 nan nan nan nan nan nan nan nan nan nan nan
   22.050    21.879    22.505    22.671    22.979    40.892    41.018    42.854    58.745    59.059    65.709    68.875    77.669    76.127    95.601   102.129    93.816   135.805   174.636 nan nan nan nan nan nan nan nan nan nan nan
   22.068    21.885    22.552    22.673    22.983    40.897    41.035    42.865    58.753    59.091    65.796    68.888    77.747    76.208    95.856   103.021    93.825   136.151   183.849 nan nan nan nan nan nan nan nan nan nan nan
   22.069    21.915    22.558    22.691    22.986    40.921    41.041    42.909    58.784    59.115    65.896    68.939    77.780    76.256    95.867   103.133    93.833   136.295   184.039 nan nan nan nan nan nan nan nan nan nan nan
   22.071    21.916    22.577    22.691    22.994    40.925    41.046    42.948    58.787    59.127    66.009    68.958    77.787    76.436    96.241   103.544    93.906   137.065   188.918 nan nan nan nan nan nan nan nan nan nan nan
   22.087    21.921    22.600    22.697    22.996    40.934    41.074    42.961    58.797    59.260    66.215    68.984    77.826    76.436    96.476   103.865    93.916   137.916   189.951 nan nan nan nan nan nan nan nan nan nan nan
   22.089    21.935    22.615    22.720    23.008    40.957    41.086    42.967    58.857    59.280    66.302    69.011    77.865    76.488    96.743   104.016    93.917   138.508   191.065 nan nan nan nan nan nan nan nan nan nan nan
   22.091    21.949    22.623    22.727    23.027    41.019    41.093    42.968    58.914    59.300    67.114    69.063    77.954    76.513    98.240   104.170    93.939   141.989   209.307 nan nan nan nan nan nan nan nan nan nan nan
   22.101    21.956    22.669    22.736    23.028    41.069    41.135    42.969    58.921    59.488    67.196    69.125    77.962    76.548    98.750   104.416    93.996   141.994   210.512 nan nan nan nan nan nan nan nan nan nan nan
   22.108    21.962    22.673    22.748    23.032    41.103    41.135    42.992    58.927    59.536    67.208    69.946    77.968    76.575    98.813   104.722    94.179   143.094   226.041 nan nan nan nan nan nan nan nan nan nan nan
   22.122    21.966    22.683    22.751    23.035    41.192    41.167    42.997    58.987    59.662    67.224    69.974    77.981    76.625    99.275   104.865    94.265   144.295   249.765 nan nan nan nan nan nan nan nan nan nan nan
   22.135    21.971    22.707    22.769    23.049    41.223    41.205    43.004    58.996    59.675    67.290    70.026    78.030    76.662    99.487   104.981    94.292   148.661   260.067 nan nan nan nan nan nan nan nan nan nan nan
   22.170    21.977    22.709    22.773    23.059    41.366    41.234    43.028    59.004    59.808    67.699    70.037    78.051    76.672    99.570   105.008    94.310   150.947   264.375 nan nan nan nan nan nan nan nan nan nan nan
   22.189    21.996    22.720    22.777    23.062    41.373    41.241    43.034    59.020    59.855    67.782    70.077    78.100    76.706    99.766   105.811    94.314   153.080  1995.851 nan nan nan nan nan nan nan nan nan nan nan
   22.212    21.997    22.720    22.781    23.063    41.390    41.577    43.083    59.024    59.865    67.832    70.166    78.125    76.721   100.200   106.021    94.323   155.114 nan nan nan nan nan nan nan nan nan nan nan nan
   22.219    21.998    22.731    22.831    23.065    41.467    41.641    43.085    59.161    59.895    67.880    70.168    78.171    76.728   100.568   106.990    94.352   155.834 nan nan nan nan nan nan nan nan nan nan nan nan
   22.238    22.012    22.731    22.835    23.069    41.514    41.650    43.153    59.187    59.899    67.890    71.022    78.255    76.754   100.667   107.100    94.432   155.873 nan nan nan nan nan nan nan nan nan nan nan nan
   22.252    22.012    22.742    22.862    23.070    41.642    41.673    43.630    59.190    59.899    68.212    71.079    78.263    76.784   100.900   108.614    94.610   158.969 nan nan nan nan nan nan nan nan nan nan nan nan
   22.254    22.020    22.751    22.873    23.081    41.767    41.687    43.678    59.219    59.901    68.419    71.127    78.303    76.804   101.631   109.043    94.648   164.988 nan nan nan nan nan nan nan nan nan nan nan nan
   22.287    22.045    22.757    22.891    23.097    41.786    41.695    43.800    59.303    59.903    68.442    71.672    78.384    76.816   101.656   109.108    94.658   174.008 nan nan nan nan nan nan nan nan nan nan nan nan
   22.308    22.051    22.759    22.893    23.101    41.799    41.710    43.900    59.314    59.903    68.727    71.734    78.393    76.818   101.749   110.139    94.685   185.068 nan nan nan nan nan nan nan nan nan nan nan nan
   22.315    22.073    22.773    22.895    23.107    41.822    41.721    43.913    59.324    59.922    68.812    71.945    78.594    76.819   101.861   111.099    94.687   186.939 nan nan nan nan nan nan nan nan nan nan nan nan
   22.330    22.088    22.777    22.900    23.111    41.833    41.829    43.950    59.398    59.945    68.874    72.023    78.671    76.834   101.894   112.000    94.700   205.271 nan nan nan nan nan nan nan nan nan nan nan nan
   22.353    22.091    22.807    22.903    23.120    41.836    41.835    43.975    59.413    59.996    68.900    72.024    78.701    76.875   101.977   113.860    94.760   224.218 nan nan nan nan nan nan nan nan nan nan nan nan
   22.378    22.092    22.810    22.910    23.128    41.872    41.846    43.986    59.479    60.002    68.933    72.028    78.793    76.886   102.497   113.878    94.762   229.081 nan nan nan nan nan nan nan nan nan nan nan nan
   22.380    22.095    22.819    22.923    23.141    41.904    41.871    44.004    59.608    60.025    68.947    72.361    78.803    76.889   103.408   113.926    94.834  1996.822 nan nan nan nan nan nan nan nan nan nan nan nan
   22.393    22.138    22.836    22.925    23.149    41.908    41.885    44.012    59.647    60.043    68.947    72.905    78.884    76.929   103.589   113.988    94.861 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.402    22.192    22.837    22.933    23.158    41.933    41.913    44.021    59.651    60.043    68.981    72.955    78.996    76.931   103.797   114.853    94.918 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.428    22.198    22.856    22.937    23.173    41.938    41.920    44.070    59.666    60.049    69.432    73.038    79.008    76.943   103.848   116.625    94.937 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.436    22.217    22.859    22.937    23.220    41.962    41.947    44.087    59.689    60.090    69.510    73.392    79.022    76.966   103.848   117.074    94.978 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.469    22.222    22.862    22.938    23.227    42.022    41.950    44.093    59.709    60.104    69.531    73.760    79.077    76.986   103.959   117.319    95.029 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.471    22.235    22.866    22.950    23.245    42.102    41.960    44.104    59.716    60.144    69.602    73.872    79.133    77.013   103.991   117.921    95.182 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.486    22.251    22.869    22.954    23.255    42.134    41.965    44.571    59.726    60.210    69.777    74.693    79.308    77.061   104.110   117.997    95.200 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.510    22.252    22.878    22.960    23.365    42.188    41.973    44.681    59.734    60.213    69.863    75.012    79.315    77.191   104.282   118.281    95.238 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.514    22.259    22.880    22.966    23.407    42.210    41.985    44.826    59.758    60.273    69.879    75.026    79.341    77.525   104.526   121.128    95.417 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.528    22.308    22.887    22.967    23.556    42.223    41.987    44.849    59.776    60.462    70.020    75.168    79.369    77.574   104.746   121.977    95.510 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.550    22.331    22.895    22.967    23.644    42.417    42.012    44.873    59.802    60.477    70.120    75.809    79.433    77.575   104.955   121.984    95.617 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.570    22.346    22.901    22.974    23.649    42.626    42.015    44.873    59.834    60.506    70.160    75.901    79.569    77.631   105.072   122.051    95.634 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.584    22.353    22.902    22.975    23.690    42.664    42.020    44.888    59.863    60.641    70.394    76.080    79.576    77.645   105.444   122.128    95.703 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.585    22.361    22.903    22.977    23.771    42.699    42.028    44.916    59.863    60.645    70.911    76.149    79.579    77.708   105.622   122.535    95.723 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.591    22.410    22.915    22.981    23.785    42.742    42.028    44.929    59.873    60.646    71.266    77.041    79.646    77.712   105.823   122.885    95.763 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.591    22.426    22.918    22.987    23.807    42.747    42.029    44.945    59.896    60.699    71.587    77.132    79.665    77.751   106.057   124.216    95.800 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.593    22.427    22.920    22.989    23.830    42.795    42.101    44.956    59.898    60.771    71.775    77.741    79.694    77.760   106.711   124.303    95.812 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.616    22.440    22.925    22.991    23.835    42.854    42.127    44.969    59.900    60.778    71.877    77.941    79.698    77.794   106.735   126.324    95.842 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.616    22.481    22.926    22.994    23.846    42.858    42.173    44.971    59.928    60.836    72.046    77.973    79.699    77.822   106.765   126.682    95.865 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.626    22.481    22.927    22.997    23.849    42.860    42.237    44.987    59.961    60.847    72.393    78.065    79.723    77.836   106.970   126.716    95.876 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.628    22.488    22.932    22.997    23.851    42.867    42.266    44.992    59.977    60.847    72.447    78.136    79.772    77.920   107.136   127.914    95.888 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.630    22.496    22.935    23.001    23.859    42.921    42.375    45.023    60.008    60.855    72.505    78.156    79.789    77.931   107.512   129.574    95.949 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.631    22.500    22.959    23.004    23.876    42.925    42.467    45.030    60.011    60.857    72.530    78.792    79.843    77.963   107.680   132.063    96.161 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.634    22.501    22.965    23.008    23.878    42.952    42.565    45.041    60.012    60.859    72.727    78.834    79.860    78.052   107.741   136.030    96.309 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.640    22.511    22.970    23.013    23.888    42.959    42.600    45.042    60.014    60.877    72.820    78.948    79.879    78.093   108.255   139.797    96.342 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.644    22.521    22.972    23.013    23.892    42.968    42.637    45.256    60.057    60.957    72.885    79.005    79.897    78.118   108.978   141.992    96.354 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.658    22.529    22.980    23.017    23.892    43.023    42.725    45.828    60.130    60.979    73.010    79.037    79.940    78.172   109.950   145.368    96.450 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.661    22.552    22.988    23.024    23.899    43.193    42.729    45.832    60.201    60.990    73.148    79.324    79.944    78.496   110.186   145.947    96.480 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.670    22.583    22.995    23.026    23.913    43.283    42.730    45.852    60.406    61.021    73.226    79.977    79.972    78.545   110.281   146.030    96.490 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.674    22.592    23.014    23.032    23.933    43.318    42.734    45.874    60.439    61.131    73.241    80.003    79.988    78.546   110.555   154.953    96.492 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.674    22.596    23.032    23.035    23.935    43.587    42.755    45.912    60.563    61.191    73.813    80.025    80.011    78.615   111.470   161.774    96.618 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.676    22.599    23.065    23.047    23.935    43.596    42.767    45.914    60.577    61.326    73.912    80.280    80.267    78.637   111.587   212.902    96.630 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.681    22.627    23.080    23.051    23.937    43.601    42.775    45.925    60.601    61.347    74.021    80.443    80.371    78.714   111.696 nan    96.675 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.682    22.643    23.088    23.069    23.938    43.608    42.795    45.965    60.623    61.410    74.111    80.548    80.451    78.742   111.813 nan    96.701 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.690    22.646    23.103    23.075    23.942    43.635    42.806    45.965    60.625    61.435    74.353    80.906    80.516    78.799   112.089 nan    96.703 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.699    22.648    23.121    23.081    23.946    43.642    42.821    45.970    60.660    61.469    74.411    81.402    80.522    78.802   113.465 nan    96.784 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.713    22.649    23.129    23.087    23.952    43.677    42.855    45.981    60.724    61.495    74.479    81.874    80.565    78.868   113.743 nan    96.863 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.718    22.650    23.151    23.101    23.952    43.678    42.879    45.997    60.753    61.571    74.524    81.987    80.566    78.878   113.799 nan    96.867 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.719    22.659    23.155    23.105    23.957    43.691    42.903    46.014    60.782    61.622    74.555    82.721    80.589    78.897   113.846 nan    96.942 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.732    22.665    23.225    23.151    23.958    43.716    42.908    46.016    60.836    61.627    74.581    83.006    80.666    78.906   114.788 nan    96.965 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.734    22.677    23.240    23.164    23.962    43.751    42.937    46.026    60.855    61.669    74.601    83.019    80.703    78.915   115.173 nan    96.991 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.751    22.695    23.264    23.179    23.964    43.753    42.946    46.026    60.857    61.705    74.771    83.185    80.718    78.930   115.310 nan    96.999 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.755    22.699    23.313    23.195    23.966    43.758    42.948    46.047    60.871    61.788    74.837    83.268    80.721    79.011   115.323 nan    97.073 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.759    22.720    23.358    23.228    23.967    43.789    42.963    46.056    60.932    61.810    74.934    83.435    80.722    79.210   115.356 nan    97.078 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.765    22.739    23.363    23.246    23.967    43.850    42.967    46.117    60.944    61.828    75.220    83.740    80.782    79.232   116.132 nan    97.084 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.776    22.742    23.429    23.247    23.968    43.856    42.971    46.174    60.951    61.847    75.374    83.957    80.809    79.243   116.667 nan    97.141 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.782    22.759    23.448    23.268    23.971    43.883    42.976    46.849    60.988    61.856    75.670    84.143    80.835    79.388   117.163 nan    97.222 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.785    22.766    23.467    23.346    23.972    43.894    43.002    46.856    61.019    61.877    75.953    84.910    80.838    79.410   117.893 nan    97.224 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.788    22.773    23.478    23.377    23.980    43.928    43.019    46.953    61.021    61.903    76.157    84.969    80.844    79.585   117.911 nan    97.232 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.789    22.787    23.491    23.470    23.981    43.952    43.044    46.972    61.098    61.912    76.507    84.999    80.851    79.604   117.912 nan    97.386 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.789    22.787    23.499    23.477    23.986    43.978    43.078    46.987    61.257    61.913    76.585    85.012    80.877    79.627   118.045 nan    97.451 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.794    22.800    23.570    23.484    23.991    43.979    43.084    46.996    61.313    61.928    76.804    85.058    80.893    79.696   120.745 nan    97.577 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.799    22.823    23.575    23.543    23.991    44.021    43.087    47.006    61.324    61.938    77.094    86.115    80.913    79.741   121.012 nan    97.581 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.807    22.828    23.669    23.587    23.995    44.063    43.114    47.011    61.398    61.972    77.147    86.780    80.946    79.902   122.849 nan    97.642 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.812    22.832    23.674    23.600    23.998    44.065    43.177    47.036    61.404    61.984    77.650    86.872    81.057    80.141   123.779 nan    97.716 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.821    22.834    23.703    23.611    23.998    44.070    43.198    47.043    61.429    62.001    77.726    86.930    81.132    80.234   123.906 nan    97.755 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.821    22.838    23.716    23.652    23.998    44.090    43.243    47.079    61.455    62.002    77.738    86.990    81.184    80.334   124.111 nan    97.792 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.823    22.845    23.727    23.694    24.002    44.181    43.260    47.852    61.477    62.004    77.810    87.000    81.480    80.371   125.343 nan    97.882 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.824    22.863    23.751    23.699    24.010    44.275    43.367    47.962    61.506    62.004    77.830    87.103    81.538    80.435   128.885 nan    97.902 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.827    22.863    23.754    23.700    24.012    44.509    43.371    47.982    61.583    62.006    77.907    87.133    81.569    80.482   128.923 nan    97.934 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.837    22.864    23.775    23.724    24.019    44.539    43.421    47.994    61.606    62.096    77.978    87.152    81.587    80.630   132.912 nan    97.942 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.838    22.870    23.795    23.729    24.026    44.544    43.457    48.031    61.624    62.101    78.503    87.860    81.632    80.669   135.679 nan    97.954 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.843    22.875    23.795    23.729    24.034    44.686    43.520    48.066    61.671    62.127    78.604    88.686    81.684    80.848   135.903 nan    97.973 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.846    22.879    23.813    23.731    24.045    44.703    43.594    48.899    61.685    62.148    78.704    88.945    81.729    80.880   135.979 nan    98.051 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.869    22.884    23.819    23.783    24.057    44.740    43.639    48.949    61.760    62.169    78.975    89.361    81.790    80.911   136.290 nan    98.167 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.882    22.885    23.825    23.784    24.083    44.745    43.701    49.029    61.770    62.317    78.992    89.640    81.795    80.919   137.625 nan    98.334 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.882    22.898    23.834    23.801    24.084    44.759    43.702    49.040    61.790    62.418    79.579    90.030    81.838    80.939   140.025 nan    98.339 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.884    22.907    23.840    23.805    24.101    44.761    43.721    49.083    61.804    62.490    79.625    90.248    81.845    80.961   142.016 nan    98.365 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.901    22.917    23.841    23.807    24.123    44.818    43.747    49.098    61.813    62.548    79.893    90.810    81.906    80.984   148.921 nan    98.390 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.908    22.938    23.858    23.827    24.144    44.837    43.753    49.841    61.835    62.569    79.909    90.863    81.908    81.100   149.719 nan    98.419 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.911    22.951    23.862    23.835    24.201    44.865    43.802    49.916    61.857    62.573    79.923    90.883    81.981    81.131   155.256 nan    98.522 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.949    22.953    23.876    23.848    24.270    44.914    43.814    50.026    61.857    62.590    80.070    91.019    82.022    81.174   159.623 nan    98.558 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.959    22.966    23.889    23.865    24.485    44.973    43.848    50.064    61.863    62.596    80.210    91.277    82.040    81.219   160.467 nan    98.602 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.980    22.967    23.902    23.884    24.582    44.984    43.852    50.225    61.883    62.651    80.899    92.306    82.065    81.318   165.327 nan    98.637 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.981    22.968    23.920    23.894    24.681    45.024    43.913    50.250    61.945    62.728    80.925    92.967    82.139    81.386 nan nan    98.650 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.985    22.971    23.953    23.896    24.702    45.040    43.918    50.595    61.948    62.753    80.944    93.054    82.141    81.387 nan nan    98.732 nan nan nan nan nan nan nan nan nan nan nan nan nan
   22.997    22.977    23.959    23.935    24.709    45.176    43.926    50.853    61.958    62.824    80.950    93.066    82.455    81.396 nan nan    98.786 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.004    23.012    23.998    23.937    24.768    45.179    43.951    50.963    62.025    62.856    81.058    93.131    82.467    81.756 nan nan    98.815 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.016    23.012    24.019    23.948    24.775    45.236    43.970    50.989    62.224    62.872    82.011    93.220    82.525    81.761 nan nan    98.830 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.016    23.016    24.022    23.954    24.778    45.280    43.973    50.995    62.225    62.906    82.093    93.346    82.651    81.794 nan nan    98.910 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.024    23.022    24.031    23.977    24.781    45.405    43.976    51.013    62.254    62.910    82.225    93.917    82.682    81.864 nan nan    98.927 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.043    23.024    24.051    23.983    24.787    45.497    43.983    51.043    62.298    62.911    82.260    94.027    82.777    81.884 nan nan    98.969 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.052    23.062    24.056    23.989    24.792    45.575    43.997    51.044    62.322    62.934    82.304    94.741    82.783    81.901 nan nan    99.218 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.075    23.076    24.061    23.992    24.837    45.644    44.039    51.053    62.387    62.956    82.600    94.793    82.800    81.939 nan nan    99.223 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.092    23.077    24.138    23.993    24.860    45.706    44.049    51.060    62.507    62.964    82.899    95.046    82.889    81.975 nan nan    99.272 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.101    23.097    24.193    23.997    24.868    45.738    44.102    51.072    62.652    63.365    82.950    95.071    82.920    82.160 nan nan    99.303 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.106    23.116    24.223    23.997    24.891    45.749    44.114    51.111    62.658    63.529    83.622    95.095    82.926    82.164 nan nan    99.330 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.161    23.172    24.229    24.001    24.892    45.807    44.163    51.178    62.659    63.643    84.324    95.544    82.938    82.397 nan nan    99.478 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.177    23.175    24.302    24.003    24.903    45.827    44.170    51.186    62.663    63.765    84.546    96.102    82.983    82.489 nan nan    99.535 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.207    23.191    24.320    24.004    24.919    45.887    44.173    51.186    62.679    63.854    84.595    96.327    83.027    82.646 nan nan    99.613 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.216    23.206    24.475    24.005    24.926    45.893    44.207    51.461    62.738    63.901    84.690    96.911    83.070    82.763 nan nan    99.645 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.261    23.219    24.492    24.006    24.930    45.898    44.225    51.968    62.758    63.915    85.423    98.032    83.073    82.809 nan nan    99.742 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.300    23.222    24.515    24.008    24.940    45.909    44.247    51.996    62.770    63.922    85.900    98.133    83.076    82.837 nan nan    99.836 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.341    23.226    24.597    24.014    24.964    45.931    44.302    52.030    62.835    63.937    86.533    98.870    83.161    82.846 nan nan    99.847 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.341    23.257    24.631    24.015    24.973    45.993    44.376    52.074    62.872    63.938    86.606    99.841    83.205    82.870 nan nan    99.861 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.354    23.258    24.654    24.023    24.979    45.996    44.387    52.093    62.898    63.943    86.990   100.876    83.242    82.891 nan nan    99.865 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.369    23.268    24.743    24.023    24.984    46.059    44.460    52.939    62.914    63.944    87.222   100.881    83.260    82.900 nan nan    99.886 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.380    23.269    24.753    24.024    24.991    46.341    44.491    52.945    63.019    63.989    87.561   102.042    83.350    82.913 nan nan    99.931 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.417    23.269    24.771    24.026    24.996    46.354    44.504    53.011    63.106    63.995    87.824   103.019    83.394    82.944 nan nan    99.953 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.424    23.382    24.830    24.029    24.997    46.450    44.695    53.026    63.328    64.022    88.300   106.033    83.403    82.948 nan nan    99.977 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.432    23.384    24.838    24.037    25.004    46.544    44.723    53.095    63.342    64.106    88.379   106.389    83.407    82.949 nan nan   100.043 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.456    23.406    24.858    24.040    25.008    46.556    44.790    53.188    63.383    64.291    88.608   106.902    83.593    83.003 nan nan   100.078 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.467    23.419    24.858    24.046    25.009    46.578    44.842    53.192    63.403    64.425    89.057   107.234    83.657    83.021 nan nan   100.165 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.483    23.425    24.864    24.056    25.043    46.664    44.892    53.265    63.434    64.458    89.279   107.947    83.677    83.055 nan nan   100.281 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.516    23.430    24.901    24.081    25.060    46.670    44.895    53.896    63.438    64.512    89.683   109.271    83.700    83.393 nan nan   100.388 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.518    23.460    24.955    24.093    25.065    46.702    44.899    53.907    63.475    64.520    90.084   110.782    83.708    83.413 nan nan   100.461 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.527    23.477    24.970    24.096    25.078    46.840    44.903    53.950    63.478    64.544    90.607   112.578    83.736    83.425 nan nan   100.491 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.541    23.495    24.983    24.128    25.083    46.879    44.943    53.960    63.581    64.608    90.763   112.901    83.907    83.531 nan nan   100.587 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.543    23.530    25.022    24.130    25.104    46.891    44.955    54.017    63.600    64.793    90.950   113.882    83.974    83.543 nan nan   100.600 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.568    23.544    25.025    24.212    25.131    46.904    44.970    54.049    63.614    64.889    91.319   114.214    84.013    83.549 nan nan   100.740 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.579    23.570    25.063    24.363    25.138    46.939    44.980    54.053    63.662    64.905    91.516   115.000    84.094    83.593 nan nan   100.800 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.579    23.635    25.106    24.532    25.168    47.007    44.980    54.081    63.841    64.907    92.077   116.059    84.483    83.718 nan nan   100.821 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.580    23.646    25.126    24.548    25.175    47.048    44.984    54.103    63.862    64.935    92.111   116.188    84.590    83.765 nan nan   100.826 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.613    23.651    25.133    24.629    25.179    47.206    45.042    54.162    63.890    64.940    92.748   117.127    84.640    83.787 nan nan   100.861 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.619    23.651    25.325    24.685    25.200    47.348    45.085    54.183    63.900    64.989    92.916   118.689    84.704    83.853 nan nan   100.867 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.636    23.656    25.348    24.758    25.220    47.409    45.137    54.210    63.910    64.997    93.234   118.988    84.707    83.945 nan nan   100.886 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.651    23.670    25.354    24.774    25.437    47.536    45.243    55.037    63.973    64.999    93.282   119.120    84.764    83.949 nan nan   100.887 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.679    23.700    25.482    24.775    25.625    47.563    45.290    55.038    64.021    65.025    93.392   121.954    84.764    83.983 nan nan   100.896 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.683    23.702    25.501    24.776    25.735    47.570    45.297    55.796    64.119    65.026    93.572   125.060    84.855    84.025 nan nan   100.920 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.749    23.737    25.510    24.789    25.794    47.579    45.391    55.884    64.158    65.064    93.829   132.130    84.861    84.162 nan nan   100.924 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.773    23.747    25.535    24.812    25.815    47.750    45.458    55.894    64.350    65.113    93.847   132.487    84.866    84.224 nan nan   100.934 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.777    23.749    25.536    24.820    25.855    47.772    45.545    55.975    64.361    65.300    93.970   132.923    84.878    84.346 nan nan   100.957 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.780    23.766    25.633    24.820    25.870    47.829    45.624    56.125    64.547    65.496    94.093   135.222    85.049    84.407 nan nan   100.963 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.786    23.779    25.722    24.830    25.884    47.840    45.722    56.355    64.647    65.554    94.397   139.233    85.057    84.425 nan nan   100.964 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.831    23.782    25.735    24.854    25.910    47.849    45.753    56.556    64.654    65.560    94.573   143.937    85.072    84.485 nan nan   100.976 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.836    23.815    25.738    24.870    25.938    47.864    45.772    56.788    64.693    65.689    94.906   147.025    85.226    84.540 nan nan   101.034 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.839    23.822    25.753    24.885    25.969    47.881    45.815    56.849    64.764    65.814    95.048  1996.757    85.274    84.581 nan nan   101.110 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.851    23.830    25.759    24.887    25.979    47.899    45.857    56.925    64.778    65.877    95.718 nan    85.399    84.645 nan nan   101.209 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.864    23.840    25.783    24.897    25.994    47.991    45.922    57.047    64.824    65.954    95.816 nan    85.559    84.863 nan nan   101.209 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.868    23.856    25.826    24.910    26.002    48.027    45.934    57.256    64.856    66.035    95.854 nan    85.592    84.890 nan nan   101.346 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.871    23.869    25.834    24.943    26.010    48.028    45.938    57.819    64.873    66.088    96.060 nan    85.673    84.908 nan nan   101.524 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.890    23.885    25.880    24.946    26.012    48.030    45.981    57.970    64.875    66.154    96.309 nan    85.741    84.965 nan nan   101.638 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.893    23.890    25.885    24.964    26.014    48.061    45.995    58.013    65.234    66.255    96.656 nan    85.845    84.970 nan nan   101.780 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.912    23.900    25.887    24.982    26.021    48.152    46.018    58.999    65.248    66.271    97.837 nan    86.112    84.986 nan nan   101.797 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.926    23.910    25.898    24.991    26.043    48.180    46.035    59.007    65.291    66.314    98.183 nan    86.189    85.071 nan nan   101.811 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.928    23.916    25.913    25.033    26.065    48.196    46.066    59.129    65.301    66.377    98.704 nan    86.256    85.126 nan nan   101.833 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.934    23.958    25.924    25.063    26.077    48.229    46.115    59.179    65.499    66.729    99.288 nan    86.462    85.146 nan nan   101.859 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.935    23.965    25.930    25.066    26.161    48.322    46.150    59.831    65.571    66.731   100.051 nan    86.464    85.146 nan nan   101.997 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.938    23.972    25.936    25.078    26.174    48.503    46.330    59.977    65.575    66.942   102.106 nan    86.472    85.229 nan nan   102.027 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.940    23.977    25.969    25.094    26.203    48.639    46.681    60.084    65.701    66.968   102.949 nan    86.555    85.233 nan nan   102.079 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.941    23.984    26.033    25.126    26.218    48.652    46.699    60.328    65.731    66.976   102.963 nan    86.594    85.245 nan nan   102.126 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.956    24.011    26.076    25.175    26.230    48.772    46.737    60.689    65.733    67.011   103.187 nan    86.720    85.443 nan nan   102.132 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.976    24.011    26.124    25.209    26.323    48.808    46.765    60.994    65.872    67.025   104.540 nan    86.886    85.455 nan nan   102.209 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.977    24.019    26.128    25.261    26.617    48.830    46.818    61.012    65.896    67.044   104.569 nan    86.943    85.491 nan nan   102.253 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.983    24.020    26.136    25.389    26.629    48.936    46.838    61.241    65.945    67.056   104.626 nan    86.960    85.632 nan nan   102.331 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.985    24.028    26.178    25.417    26.648    48.965    46.839    61.830    65.954    67.064   104.635 nan    87.127    85.760 nan nan   102.474 nan nan nan nan nan nan nan nan nan nan nan nan nan
   23.995    24.029    26.234    25.503    26.656    48.972    46.911    61.894    65.980    67.138   105.070 nan    87.153    85.819 nan nan   102.480 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.006    24.032    26.278    25.712    26.736    49.008    46.914    62.005    66.020    67.416   105.596 nan    87.173    85.837 nan nan   102.529 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.070    24.035    26.369    25.715    26.809    49.101    46.964    62.011    66.028    67.551   108.085 nan    87.179    85.841 nan nan   102.577 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.079    24.049    26.382    25.738    26.825    49.182    46.990    62.162    66.073    67.581   108.753 nan    87.284    85.897 nan nan   102.600 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.113    24.083    26.396    25.739    26.855    49.494    46.999    62.251    66.109    67.669   108.999 nan    87.339    85.937 nan nan   102.729 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.204    24.113    26.416    25.755    26.857    49.506    47.014    62.672    66.198    67.761   109.037 nan    87.436    85.941 nan nan   102.861 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.281    24.229    26.432    25.787    26.889    49.518    47.031    63.005    66.359    67.816   109.890 nan    87.469    85.971 nan nan   102.867 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.304    24.261    26.600    25.799    26.898    49.605    47.049    63.039    66.406    67.831   109.928 nan    87.582    86.018 nan nan   102.879 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.311    24.275    26.600    25.817    26.904    49.616    47.088    63.936    66.566    67.842   110.306 nan    87.633    86.055 nan nan   102.889 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.352    24.303    26.630    25.823    26.913    49.737    47.131    63.959    66.622    67.853   110.348 nan    87.683    86.101 nan nan   102.891 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.380    24.316    26.644    25.882    26.933    49.739    47.174    64.006    66.647    67.858   110.909 nan    87.885    86.215 nan nan   102.891 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.383    24.352    26.667    25.892    26.939    49.764    47.345    64.094    66.694    67.904   111.578 nan    87.924    86.290 nan nan   102.996 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.398    24.379    26.678    25.896    26.947    49.805    47.375    64.614    66.744    67.992   111.840 nan    87.958    86.552 nan nan   103.060 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.440    24.404    26.740    25.900    26.959    49.835    47.436    64.880    66.782    67.995   113.077 nan    87.990    86.579 nan nan   103.134 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.497    24.477    26.772    25.909    27.001    49.858    47.444    64.909    66.820    68.007   113.118 nan    88.127    86.655 nan nan   103.181 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.555    24.603    26.800    25.912    27.028    50.007    47.523    64.930    66.938    68.057   113.297 nan    88.209    86.742 nan nan   103.307 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.565    24.651    26.852    25.939    27.035    50.078    47.537    64.957    67.059    68.088   113.435 nan    88.214    86.806 nan nan   103.384 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.594    24.677    26.862    25.950    27.054    50.102    47.595    64.982    67.068    68.099   113.891 nan    88.259    86.875 nan nan   103.565 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.636    24.695    26.866    25.957    27.104    50.106    47.615    65.054    67.179    68.105   114.898 nan    88.405    86.906 nan nan   103.845 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.655    24.737    26.872    25.970    27.106    50.124    47.769    65.653    67.390    68.490   115.840 nan    88.516    86.915 nan nan   103.851 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.686    24.740    26.922    25.973    27.175    50.202    47.791    65.991    67.421    68.564   116.654 nan    88.592    86.927 nan nan   103.912 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.696    24.778    26.931    25.977    27.199    50.432    47.799    66.008    67.547    68.581   117.252 nan    88.657    87.005 nan nan   103.953 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.713    24.817    26.932    25.978    27.263    50.497    47.848    66.021    67.653    68.625   117.905 nan    88.761    87.031 nan nan   104.035 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.719    24.831    26.944    25.979    27.356    50.517    47.905    66.305    67.709    68.639   118.868 nan    88.824    87.207 nan nan   104.063 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.730    24.832    27.057    25.983    27.658    50.652    47.948    66.465    67.718    68.709   118.885 nan    88.828    87.428 nan nan   104.272 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.736    24.873    27.111    25.999    27.762    50.711    47.954    66.966    67.756    68.752   120.039 nan    88.836    87.563 nan nan   104.290 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.755    24.896    27.185    26.003    27.764    50.715    47.958    67.039    67.758    68.782   122.906 nan    88.883    87.854 nan nan   104.649 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.758    24.901    27.346    26.007    27.790    50.871    47.960    67.046    67.830    68.800   124.781 nan    88.889    87.922 nan nan   104.658 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.769    24.907    27.351    26.030    27.843    50.920    47.962    67.146    67.836    68.808   125.356 nan    88.894    87.969 nan nan   104.705 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.770    24.921    27.457    26.054    27.852    50.931    47.968    67.811    67.930    68.835   127.276 nan    88.919    88.008 nan nan   104.709 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.774    24.927    27.559    26.081    27.861    51.348    47.986    67.913    67.936    68.869   129.884 nan    88.939    88.022 nan nan   104.764 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.791    24.935    27.700    26.126    27.917    51.459    47.987    67.932    67.959    68.947   130.344 nan    89.013    88.286 nan nan   104.855 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.809    24.969    27.722    26.136    27.918    51.610    48.007    68.175    67.972    68.960   130.346 nan    89.058    88.554 nan nan   104.962 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.820    24.978    27.765    26.265    27.940    51.723    48.022    68.921    67.987    68.980   130.901 nan    89.229    88.561 nan nan   104.968 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.821    25.003    27.835    26.267    27.945    51.807    48.033    69.036    67.991    69.020   131.344 nan    89.346    88.740 nan nan   104.975 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.834    25.011    27.843    26.283    27.970    51.826    48.077    69.161    67.991    69.024   133.185 nan    89.382    88.787 nan nan   105.103 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.834    25.038    27.849    26.342    27.971    51.870    48.088    70.088    68.027    69.039   134.445 nan    89.388    88.845 nan nan   105.257 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.836    25.064    27.857    26.364    27.983    51.924    48.104    70.164    68.271    69.622   135.592 nan    89.701    88.888 nan nan   105.297 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.838    25.066    27.862    26.386    27.985    52.100    48.111    70.875    68.489    69.623   136.006 nan    89.781    88.981 nan nan   105.715 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.839    25.070    27.877    26.388    27.988    52.268    48.121    71.043    68.595    69.796   136.940 nan    89.816    89.000 nan nan   105.747 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.849    25.074    27.885    26.643    27.989    52.405    48.240    71.168    68.646    69.867   145.529 nan    89.829    89.097 nan nan   105.889 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.860    25.090    27.925    26.645    28.018    52.475    48.384    71.975    68.697    69.907   151.645 nan    89.863    89.223 nan nan   105.911 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.869    25.092    27.966    26.669    28.020    52.676    48.588    72.017    68.720    69.954   157.916 nan    89.893    89.231 nan nan   105.977 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.870    25.118    27.974    26.736    28.034    52.739    48.761    72.031    68.765    70.002   160.455 nan    90.030    89.458 nan nan   106.152 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.879    25.137    27.993    26.754    28.042    52.750    48.814    72.071    68.843    70.009   170.815 nan    90.037    89.581 nan nan   106.174 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.898    25.272    28.094    26.766    28.043    52.765    48.851    72.105    68.858    70.053   180.813 nan    90.124    89.610 nan nan   106.197 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.901    25.274    28.102    26.812    28.049    52.777    48.866    72.121    68.862    70.067   182.905 nan    90.205    89.676 nan nan   106.234 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.938    25.332    28.237    26.822    28.069    52.784    48.884    73.071    68.909    70.644   199.947 nan    90.224    89.705 nan nan   106.370 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.970    25.393    28.310    26.852    28.127    52.859    48.919    73.144    68.913    70.979   252.208 nan    90.356    89.710 nan nan   106.393 nan nan nan nan nan nan nan nan nan nan nan nan nan
   24.975    25.401    28.564    26.888    28.172    52.903    48.998    73.922    68.960    71.127 nan nan    90.430    89.791 nan nan   106.460 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.016    25.487    28.693    26.892    28.441    52.906    49.026    73.982    68.961    71.255 nan nan    90.500    90.068 nan nan   106.490 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.052    25.571    28.695    26.894    28.645    53.117    49.081    74.008    68.979    71.260 nan nan    90.538    90.096 nan nan   106.536 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.101    25.593    28.733    26.909    28.661    53.119    49.130    75.010    69.203    71.548 nan nan    90.541    90.275 nan nan   106.549 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.116    25.638    28.839    26.919    28.807    53.533    49.134    75.027    69.210    71.648 nan nan    90.686    90.281 nan nan   106.565 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.241    25.640    28.926    26.945    28.921    53.606    49.198    76.033    69.280    71.662 nan nan    90.731    90.366 nan nan   106.600 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.392    25.659    28.937    26.948    28.950    53.779    49.336    76.100    69.290    71.785 nan nan    90.768    90.441 nan nan   106.816 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.428    25.709    28.967    26.954    28.963    53.875    49.406    76.962    69.359    71.838 nan nan    90.849    90.484 nan nan   106.910 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.462    25.722    29.035    26.955    28.967    53.943    49.447    77.113    69.369    71.948 nan nan    90.961    90.670 nan nan   106.955 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.465    25.730    29.054    26.962    28.968    53.958    49.762    77.153    69.464    71.956 nan nan    91.049    90.875 nan nan   106.961 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.473    25.762    29.056    26.967    28.996    53.963    49.808    77.994    69.473    71.961 nan nan    91.049    90.885 nan nan   106.964 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.539    25.767    29.114    26.977    29.004    53.976    49.850    78.369    69.569    72.023 nan nan    91.068    90.921 nan nan   107.042 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.574    25.781    29.136    26.981    29.005    54.009    49.933    78.840    69.641    72.062 nan nan    91.112    90.970 nan nan   107.058 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.622    25.802    29.151    26.989    29.018    54.029    49.942    78.980    69.667    72.113 nan nan    91.384    90.986 nan nan   107.352 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.649    25.822    29.170    26.995    29.054    54.099    49.950    79.064    69.751    72.153 nan nan    91.465    91.073 nan nan   107.479 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.671    25.827    29.596    27.008    29.205    54.589    50.032    79.338    69.754    72.625 nan nan    91.575    91.143 nan nan   107.738 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.676    25.833    29.766    27.009    29.255    54.694    50.077    79.982    69.772    72.636 nan nan    91.590    91.172 nan nan   107.891 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.678    25.850    29.771    27.016    29.356    54.747    50.113    80.273    69.792    72.882 nan nan    91.638    91.533 nan nan   107.895 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.700    25.856    29.827    27.021    29.662    54.834    50.129    81.602    69.838    72.910 nan nan    91.649    91.535 nan nan   107.915 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.701    25.882    29.862    27.035    29.735    54.896    50.132    81.883    69.897    72.921 nan nan    91.828    91.785 nan nan   107.940 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.743    25.929    29.900    27.059    29.811    54.907    50.353    81.974    70.086    72.949 nan nan    91.848    91.851 nan nan   108.181 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.764    25.957    29.970    27.068    29.836    54.909    50.726    82.070    70.089    72.980 nan nan    91.947    91.917 nan nan   108.270 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.775    25.972    30.031    27.110    29.927    55.036    50.849    82.167    70.192    73.116 nan nan    91.956    91.935 nan nan   108.399 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.814    26.047    30.051    27.115    29.950    55.049    50.879    82.974    70.343    73.334 nan nan    92.038    91.935 nan nan   108.432 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.815    26.053    30.065    27.133    29.969    55.075    50.977    83.152    70.450    73.430 nan nan    92.079    91.965 nan nan   108.453 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.821    26.063    30.082    27.160    29.984    55.137    50.990    83.973    70.632    73.444 nan nan    92.173    92.064 nan nan   108.530 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.829    26.138    30.159    27.163    29.985    55.311    50.993    84.906    70.843    73.451 nan nan    92.180    92.454 nan nan   108.545 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.847    26.231    30.265    27.202    29.994    55.360    50.997    85.075    70.850    73.919 nan nan    92.308    92.557 nan nan   108.928 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.857    26.360    30.283    27.232    29.995    55.438    51.039    85.231    70.885    73.935 nan nan    92.413    92.586 nan nan   109.024 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.858    26.401    30.311    27.339    30.003    55.477    51.179    85.242    70.977    73.952 nan nan    92.439    92.681 nan nan   109.065 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.873    26.408    30.395    27.408    30.011    55.603    51.206    85.809    71.097    73.958 nan nan    92.454    92.689 nan nan   109.115 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.882    26.410    30.433    27.473    30.018    55.612    51.384    86.079    71.123    74.058 nan nan    92.555    92.821 nan nan   109.169 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.906    26.442    30.606    27.477    30.027    55.636    51.601    86.083    71.268    74.162 nan nan    92.667    92.891 nan nan   109.443 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.939    26.452    30.789    27.482    30.081    55.644    51.727    87.053    71.710    74.564 nan nan    92.704    93.070 nan nan   109.465 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.961    26.524    30.931    27.694    30.097    55.752    51.829    87.055    71.746    74.879 nan nan    92.799    93.086 nan nan   109.498 nan nan nan nan nan nan nan nan nan nan nan nan nan
   25.997    26.579    30.938    27.725    30.124    55.763    51.848    87.093    71.785    74.956 nan nan    92.826    93.414 nan nan   109.592 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.018    26.607    30.942    27.727    30.130    55.773    51.850    88.828    71.844    74.957 nan nan    92.896    93.798 nan nan   109.814 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.081    26.607    31.003    27.739    30.161    55.832    51.932    88.859    71.863    74.962 nan nan    93.616    93.823 nan nan   109.860 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.084    26.628    31.061    27.784    30.409    55.856    51.975    90.797    72.098    75.120 nan nan    93.641    93.832 nan nan   109.935 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.107    26.657    31.143    27.822    30.452    55.928    51.986    90.919    72.158    75.279 nan nan    93.659    93.847 nan nan   109.947 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.170    26.687    31.367    27.853    30.570    55.962    52.071    91.063    72.259    75.317 nan nan    93.707    93.965 nan nan   110.103 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.209    26.696    31.387    27.854    30.595    56.031    52.078    91.944    72.359    75.409 nan nan    93.764    94.099 nan nan   110.297 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.236    26.734    31.461    27.877    30.646    56.045    52.282    92.207    72.386    75.471 nan nan    93.793    94.147 nan nan   110.317 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.240    26.736    31.632    27.920    30.656    56.134    52.503    92.750    72.695    75.533 nan nan    93.949    94.199 nan nan   110.457 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.294    26.748    31.708    27.937    30.882    56.156    52.686    92.957    72.771    75.675 nan nan    94.002    94.242 nan nan   110.521 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.406    26.757    31.730    27.945    30.977    56.892    52.850    93.073    72.779    75.848 nan nan    94.108    94.341 nan nan   110.523 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.426    26.771    31.885    27.946    31.168    56.915    52.884    93.869    72.852    75.943 nan nan    94.119    94.480 nan nan   110.570 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.557    26.796    31.998    27.954    31.231    56.929    52.953    94.095    72.867    75.983 nan nan    94.446    94.869 nan nan   110.604 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.575    26.807    32.043    27.967    31.721    56.961    52.969    95.219    72.885    76.055 nan nan    94.607    94.875 nan nan   110.761 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.580    26.808    32.100    27.980    31.731    57.063    52.970    96.839    72.928    76.060 nan nan    94.717    94.898 nan nan   111.030 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.703    26.819    32.110    28.001    31.864    57.541    53.073    96.949    72.998    76.080 nan nan    94.728    94.913 nan nan   111.294 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.745    26.826    32.200    28.006    31.895    57.802    53.083    96.953    73.013    76.083 nan nan    94.734    94.972 nan nan   111.417 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.803    26.872    32.317    28.031    31.926    57.845    53.818    97.017    73.029    76.129 nan nan    94.747    95.318 nan nan   111.558 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.823    26.919    32.336    28.052    31.932    57.847    53.822    98.233    73.076    76.226 nan nan    94.809    95.340 nan nan   111.803 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.826    26.922    32.390    28.115    31.932    57.879    53.886    98.509    73.121    76.484 nan nan    95.056    95.347 nan nan   111.948 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.863    26.923    32.465    28.126    31.945    57.884    53.903    98.942    73.163    76.508 nan nan    95.204    95.513 nan nan   111.966 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.874    26.947    32.528    28.203    31.947    57.934    53.919    99.065    73.663    76.764 nan nan    95.254    95.844 nan nan   112.118 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.877    26.986    32.671    28.236    31.950    57.981    53.950    99.129    73.681    76.848 nan nan    95.582    95.911 nan nan   112.156 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.888    27.037    32.708    28.251    31.965    58.102    53.960    99.210    73.692    76.849 nan nan    95.603    95.927 nan nan   112.392 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.906    27.116    32.764    28.265    31.967    58.125    53.966   100.977    73.715    76.856 nan nan    95.629    95.963 nan nan   112.541 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.911    27.208    32.917    28.333    31.974    58.144    53.975   101.137    73.732    76.882 nan nan    95.689    96.410 nan nan   112.556 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.914    27.348    33.035    28.353    31.980    58.421    53.987   103.009    73.734    76.899 nan nan    95.689    96.675 nan nan   112.609 nan nan nan nan nan nan nan nan nan nan nan nan nan
   26.962    27.355    33.057    28.388    32.029    58.441    54.244   103.065    73.793    76.905 nan nan    95.806    96.768 nan nan   112.639 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.021    27.439    33.095    28.489    32.138    58.809    54.282   103.986    73.803    77.047 nan nan    95.824    96.815 nan nan   112.656 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.039    27.466    33.354    28.616    32.630    59.007    54.374   106.880    73.856    77.380 nan nan    95.864    96.835 nan nan   112.693 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.061    27.484    33.379    28.632    32.657    59.085    54.560   110.337    73.884    77.471 nan nan    95.923    96.845 nan nan   112.754 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.072    27.546    33.486    28.730    32.856    59.101    54.601   113.193    73.907    77.564 nan nan    95.924    96.847 nan nan   112.852 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.080    27.571    33.529    28.749    32.896    59.111    54.689   115.979    73.940    77.784 nan nan    95.977    96.903 nan nan   112.881 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.106    27.601    33.550    28.790    32.938    59.410    54.771   120.091    73.980    77.813 nan nan    96.139    96.905 nan nan   112.966 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.142    27.629    33.752    28.858    32.949    59.475    54.848   121.194    73.986    77.926 nan nan    96.181    97.189 nan nan   112.986 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.347    27.639    33.826    28.865    32.963    59.570    54.880   123.056    74.204    77.954 nan nan    96.242    97.275 nan nan   113.009 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.350    27.657    33.844    28.867    33.005    60.172    54.912   127.922    74.246    77.990 nan nan    96.259    97.493 nan nan   113.381 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.387    27.699    33.899    28.870    33.007    60.194    54.940   128.869    74.359    77.998 nan nan    96.442    97.552 nan nan   113.402 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.397    27.756    33.901    28.873    33.050    60.601    54.991   131.037    74.408    78.025 nan nan    96.502    97.642 nan nan   113.403 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.626    27.781    34.032    28.905    33.550    60.786    55.006   144.089    74.554    78.055 nan nan    96.595    97.777 nan nan   113.417 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.688    27.837    34.045    28.951    33.731    60.825    55.015   147.028    74.619    78.059 nan nan    96.768    97.891 nan nan   113.453 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.696    27.901    34.092    28.965    33.829    61.081    55.102   147.744    74.676    78.375 nan nan    96.809    97.951 nan nan   113.506 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.751    27.907    34.381    28.967    33.843    61.715    55.129   166.056    74.687    78.506 nan nan    96.931    98.036 nan nan   113.618 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.784    27.910    34.596    28.979    33.866    61.832    55.414   167.968    74.947    78.544 nan nan    96.989    98.051 nan nan   113.679 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.848    27.951    34.609    28.986    33.911    61.980    55.511   208.034    74.983    78.636 nan nan    96.999    98.061 nan nan   113.700 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.855    27.953    34.721    28.994    33.964    61.998    55.521  1975.697    75.037    78.793 nan nan    97.052    98.141 nan nan   113.706 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.921    27.973    34.883    28.997    34.011    62.158    55.571  1979.945    75.106    78.802 nan nan    97.118    98.219 nan nan   113.784 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.930    27.991    34.955    29.021    34.029    62.176    55.646  1980.933    75.211    78.936 nan nan    97.678    98.373 nan nan   113.793 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.940    28.006    35.190    29.041    34.066    62.203    55.737 nan    75.527    78.953 nan nan    97.703    98.384 nan nan   113.889 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.964    28.037    35.218    29.088    34.087    62.354    55.771 nan    75.687    78.961 nan nan    97.707    98.662 nan nan   113.948 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.987    28.045    35.251    29.093    34.246    62.387    55.888 nan    75.692    79.052 nan nan    97.815    99.011 nan nan   113.961 nan nan nan nan nan nan nan nan nan nan nan nan nan
   27.990    28.058    35.366    29.114    34.964    62.477    55.961 nan    75.851    79.099 nan nan    97.969    99.053 nan nan   114.107 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.017    28.065    35.676    29.135    34.969    63.434    55.978 nan    75.868    79.534 nan nan    98.115    99.206 nan nan   114.119 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.246    28.112    35.774    29.202    35.007    63.596    56.003 nan    75.950    79.677 nan nan    98.271    99.280 nan nan   114.284 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.347    28.116    35.856    29.357    35.032    63.608    56.187 nan    75.953    79.684 nan nan    98.359    99.465 nan nan   114.317 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.373    28.123    36.072    29.434    35.041    63.720    56.212 nan    76.103    79.881 nan nan    98.500    99.860 nan nan   114.351 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.393    28.207    36.378    29.694    35.095    64.118    56.317 nan    76.543    79.955 nan nan    98.550    99.911 nan nan   114.637 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.463    28.416    36.552    29.699    35.160    64.559    56.409 nan    76.572    80.244 nan nan    98.645    99.937 nan nan   114.804 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.485    28.437    36.730    29.702    35.196    64.780    56.511 nan    76.716    80.385 nan nan    98.784    99.958 nan nan   114.829 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.529    28.501    36.829    29.816    35.698    64.819    56.752 nan    76.742    80.407 nan nan    99.335    99.986 nan nan   115.006 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.530    28.514    36.834    29.861    35.889    64.832    56.753 nan    76.782    80.425 nan nan    99.377   100.048 nan nan   115.494 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.640    28.558    36.939    29.994    35.908    65.001    56.860 nan    76.829    80.866 nan nan    99.445   100.345 nan nan   115.577 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.670    28.652    36.959    30.007    35.909    65.064    56.889 nan    76.865    80.930 nan nan    99.954   100.365 nan nan   115.616 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.867    28.672    36.983    30.033    35.949    65.859    56.916 nan    76.918    80.930 nan nan   100.026   100.807 nan nan   115.706 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.880    28.683    37.083    30.071    35.961    66.481    56.979 nan    77.005    81.168 nan nan   100.184   100.870 nan nan   115.728 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.902    28.738    37.344    30.181    35.966    66.574    56.979 nan    77.014    81.267 nan nan   100.288   100.968 nan nan   116.130 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.912    28.756    37.660    30.260    36.090    66.725    57.010 nan    77.126    81.709 nan nan   100.398   101.107 nan nan   116.147 nan nan nan nan nan nan nan nan nan nan nan nan nan
   28.983    28.779    37.711    30.300    36.114    66.867    57.027 nan    77.213    81.842 nan nan   100.498   101.512 nan nan   116.159 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.003    28.785    37.721    30.383    36.168    66.868    57.029 nan    77.259    81.923 nan nan   100.556   101.742 nan nan   116.526 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.016    28.786    37.858    30.679    36.254    66.927    57.048 nan    77.287    82.125 nan nan   100.572   101.893 nan nan   116.600 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.021    28.789    37.911    30.698    36.896    67.085    57.073 nan    77.465    82.599 nan nan   100.580   102.409 nan nan   116.740 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.028    28.816    37.959    30.802    36.924    67.324    57.547 nan    77.501    82.831 nan nan   100.854   102.484 nan nan   116.807 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.044    28.819    37.968    30.848    37.018    67.336    57.627 nan    77.603    82.895 nan nan   100.907   102.867 nan nan   117.033 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.053    28.833    38.171    30.862    37.058    67.992    57.776 nan    77.616    83.051 nan nan   100.931   102.906 nan nan   117.060 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.268    28.878    38.238    30.973    37.068    68.119    57.822 nan    77.917    83.102 nan nan   101.132   102.989 nan nan   117.108 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.395    28.884    38.380    30.980    37.229    68.781    57.931 nan    78.102    83.219 nan nan   101.237   103.143 nan nan   117.382 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.448    28.884    38.445    31.011    37.292    69.018    57.981 nan    78.185    83.372 nan nan   101.401   103.320 nan nan   117.431 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.486    28.929    38.676    31.022    37.751    69.209    57.988 nan    78.298    83.787 nan nan   101.466   103.663 nan nan   117.774 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.535    28.957    38.781    31.029    37.870    70.207    58.053 nan    78.610    83.851 nan nan   101.595   103.780 nan nan   117.863 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.575    28.983    38.849    31.124    37.957    70.723    58.336 nan    78.626    83.929 nan nan   101.746   103.997 nan nan   117.898 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.611    29.041    38.909    31.211    38.624    71.261    58.398 nan    78.809    84.061 nan nan   102.160   104.039 nan nan   117.930 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.620    29.049    38.916    31.733    38.795    71.759    58.401 nan    78.846    84.224 nan nan   102.194   104.056 nan nan   118.008 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.653    29.075    38.953    31.746    38.998    71.909    58.470 nan    79.147    84.434 nan nan   102.234   104.146 nan nan   118.098 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.735    29.156    38.983    31.763    39.034    72.366    58.634 nan    79.191    84.721 nan nan   102.413   104.312 nan nan   118.207 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.742    29.203    39.219    31.774    39.660    73.983    58.835 nan    79.352    84.844 nan nan   102.426   104.361 nan nan   118.329 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.743    29.220    39.311    31.972    39.730    75.348    58.909 nan    79.588    84.990 nan nan   102.496   104.367 nan nan   118.418 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.770    29.443    39.906    32.411    39.966    76.687    59.007 nan    79.760    85.046 nan nan   102.669   104.404 nan nan   118.451 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.800    29.478    39.912    32.537    39.986    76.778    59.065 nan    79.820    85.343 nan nan   102.748   104.452 nan nan   118.573 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.809    29.514    39.923    32.669    40.012    76.836    59.588 nan    79.897    85.396 nan nan   103.042   104.679 nan nan   118.692 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.862    29.526    40.002    32.868    40.019    78.919    59.693 nan    80.043    85.422 nan nan   103.527   104.743 nan nan   118.762 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.916    29.534    40.009    32.931    40.098    79.639    59.949 nan    80.256    85.871 nan nan   103.654   104.990 nan nan   118.764 nan nan nan nan nan nan nan nan nan nan nan nan nan
   29.984    29.540    40.293    32.939    40.143    80.983    59.949 nan    80.499    85.893 nan nan   103.703   105.084 nan nan   118.889 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.021    29.647    40.599    32.953    40.695    81.000    60.023 nan    80.674    85.900 nan nan   103.875   105.288 nan nan   118.968 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.053    29.686    40.809    32.971    40.885    81.632    60.065 nan    80.755    85.910 nan nan   103.884   105.367 nan nan   119.768 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.133    29.713    40.912    33.020    41.042    81.633    60.070 nan    80.842    85.981 nan nan   104.002   105.774 nan nan   119.771 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.134    29.726    40.996    33.072    41.266    81.763    60.085 nan    80.914    85.991 nan nan   104.027   105.838 nan nan   119.813 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.289    29.765    41.043    33.155    41.716    82.695    60.679 nan    80.991    86.478 nan nan   104.134   105.850 nan nan   119.855 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.299    29.775    41.108    33.223    41.786    83.902    60.782 nan    81.108    86.681 nan nan   105.033   105.859 nan nan   119.996 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.416    29.779    41.188    33.384    41.821    87.543    60.922 nan    81.119    86.979 nan nan   105.780   105.898 nan nan   120.114 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.450    29.782    41.514    33.515    42.027    87.785    60.931 nan    81.221    87.214 nan nan   105.837   106.334 nan nan   120.675 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.510    29.855    41.543    33.599    42.036    88.205    60.972 nan    81.547    87.229 nan nan   105.901   106.615 nan nan   121.057 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.522    29.923    41.611    33.774    42.039    91.788    60.976 nan    81.548    87.829 nan nan   106.057   106.870 nan nan   121.640 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.543    29.926    41.619    33.848    42.265    91.869    61.034 nan    81.614    87.869 nan nan   106.611   106.972 nan nan   121.713 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.763    29.944    42.260    33.941    42.367    93.736    61.046 nan    81.750    87.890 nan nan   106.637   107.046 nan nan   121.796 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.814    30.182    42.687    33.956    42.631    93.875    61.072 nan    82.018    87.908 nan nan   107.312   107.091 nan nan   121.847 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.820    30.543    42.845    33.989    42.862    93.920    61.248 nan    82.021    88.134 nan nan   107.545   107.669 nan nan   121.999 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.905    30.581    42.934    33.998    42.943    98.483    61.503 nan    82.103    88.138 nan nan   107.680   107.762 nan nan   122.063 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.906    30.614    42.982    34.071    42.973   100.220    61.706 nan    82.287    88.246 nan nan   108.740   107.863 nan nan   122.268 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.923    30.646    43.003    34.072    43.028   106.844    61.742 nan    82.699    88.584 nan nan   108.811   108.004 nan nan   122.398 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.935    30.679    43.101    34.160    43.075   111.875    61.830 nan    82.865    88.698 nan nan   109.130   108.092 nan nan   122.899 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.945    30.714    44.393    34.330    43.124   132.633    61.863 nan    82.916    89.011 nan nan   109.310   108.721 nan nan   122.956 nan nan nan nan nan nan nan nan nan nan nan nan nan
   30.976    30.741    44.655    34.429    43.251 nan    62.036 nan    82.933    89.097 nan nan   109.357   108.998 nan nan   123.071 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.181    30.842    45.087    34.622    44.003 nan    62.094 nan    83.326    89.681 nan nan   109.561   109.645 nan nan   123.136 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.250    30.903    45.256    34.632    44.073 nan    62.134 nan    83.690    90.413 nan nan   109.599   109.892 nan nan   123.160 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.272    30.967    45.340    34.788    44.220 nan    62.145 nan    83.725    90.764 nan nan   109.599   109.900 nan nan   123.168 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.314    31.147    45.515    34.813    44.403 nan    62.244 nan    83.728    90.974 nan nan   109.703   110.105 nan nan   123.401 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.344    31.170    45.701    34.937    44.982 nan    62.282 nan    83.757    91.049 nan nan   110.505   110.469 nan nan   123.501 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.456    31.405    45.832    34.940    45.057 nan    62.934 nan    83.807    91.204 nan nan   110.576   110.490 nan nan   123.642 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.474    31.452    46.131    35.003    45.062 nan    62.981 nan    83.889    91.690 nan nan   110.662   111.928 nan nan   123.643 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.477    31.481    46.699    35.055    45.113 nan    63.010 nan    83.948    91.966 nan nan   110.854   112.150 nan nan   123.824 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.559    31.536    47.349    35.056    45.177 nan    63.016 nan    83.948    92.195 nan nan   110.877   113.115 nan nan   123.860 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.599    31.927    47.361    35.081    45.818 nan    63.027 nan    84.043    92.531 nan nan   110.969   113.454 nan nan   124.194 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.694    31.974    47.555    35.149    45.921 nan    63.072 nan    84.149    92.601 nan nan   111.129   115.006 nan nan   124.197 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.705    31.991    47.974    35.185    45.977 nan    63.649 nan    84.452    92.670 nan nan   111.135   115.642 nan nan   124.338 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.753    31.991    47.999    35.396    46.002 nan    63.761 nan    84.586    92.929 nan nan   111.361   115.900 nan nan   124.729 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.759    31.992    49.518    35.404    46.014 nan    63.903 nan    84.587    93.135 nan nan   111.477   116.093 nan nan   124.941 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.776    32.057    49.840    35.876    46.035 nan    63.909 nan    84.799    93.921 nan nan   111.912   116.163 nan nan   125.258 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.816    32.081    49.961    35.987    46.045 nan    63.923 nan    84.862    93.987 nan nan   111.940   116.590 nan nan   125.305 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.879    32.082    51.859    36.002    46.048 nan    63.981 nan    84.964    94.561 nan nan   112.392   116.930 nan nan   125.709 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.960    32.138    51.916    36.040    46.327 nan    64.043 nan    85.026    94.993 nan nan   112.534   116.946 nan nan   126.118 nan nan nan nan nan nan nan nan nan nan nan nan nan
   31.964    32.168    52.947    36.199    46.944 nan    64.342 nan    85.211    95.137 nan nan   112.735   117.043 nan nan   126.721 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.001    32.441    53.721    36.276    46.983 nan    65.019 nan    85.432    95.825 nan nan   112.897   118.354 nan nan   126.746 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.013    32.579    53.779    36.400    47.003 nan    65.089 nan    85.597    95.866 nan nan   113.464   118.428 nan nan   126.776 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.058    32.650    54.893    36.457    47.014 nan    65.488 nan    85.787    95.992 nan nan   113.744   118.968 nan nan   126.805 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.221    32.658    55.116    36.592    47.017 nan    65.572 nan    85.845    96.492 nan nan   113.891   119.030 nan nan   126.815 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.285    32.832    57.053    36.619    47.025 nan    65.696 nan    86.084    96.921 nan nan   114.140   120.140 nan nan   126.885 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.390    32.835    60.091    36.738    47.035 nan    65.872 nan    86.240    97.299 nan nan   114.283   120.559 nan nan   126.908 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.423    32.844    60.621    36.767    47.052 nan    65.943 nan    86.610    97.380 nan nan   114.808   120.961 nan nan   127.010 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.437    32.908    77.741    36.777    47.254 nan    65.972 nan    86.729    97.894 nan nan   115.256   121.243 nan nan   127.116 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.454    32.940    85.576    36.779    47.780 nan    66.039 nan    86.962    97.970 nan nan   115.690   121.756 nan nan   127.472 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.486    33.021 nan    36.795    47.931 nan    67.056 nan    86.965    98.267 nan nan   115.905   122.394 nan nan   127.538 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.710    33.108 nan    36.858    48.004 nan    67.157 nan    87.294    98.527 nan nan   116.265   122.640 nan nan   127.694 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.821    33.118 nan    36.940    48.046 nan    67.158 nan    87.808    99.198 nan nan   116.866   122.683 nan nan   127.815 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.871    33.146 nan    36.972    48.085 nan    67.504 nan    87.892    99.811 nan nan   116.899   122.901 nan nan   127.827 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.911    33.148 nan    36.993    48.401 nan    67.679 nan    88.013    99.908 nan nan   117.443   123.455 nan nan   127.864 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.914    33.177 nan    36.997    48.624 nan    68.005 nan    88.026   100.018 nan nan   118.443   124.181 nan nan   127.909 nan nan nan nan nan nan nan nan nan nan nan nan nan
   32.977    33.233 nan    37.300    48.870 nan    68.079 nan    88.423   100.565 nan nan   118.644   125.108 nan nan   128.187 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.012    33.321 nan    37.616    48.919 nan    68.082 nan    88.714   101.862 nan nan   119.078   126.214 nan nan   128.391 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.061    33.366 nan    37.676    49.082 nan    68.225 nan    88.941   102.690 nan nan   119.108   126.727 nan nan   129.045 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.064    33.518 nan    37.880    49.111 nan    68.288 nan    88.951   103.505 nan nan   119.876   126.777 nan nan   129.294 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.326    33.614 nan    37.885    49.581 nan    69.776 nan    89.553   105.209 nan nan   120.548   126.838 nan nan   129.608 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.433    33.652 nan    37.887    49.921 nan    69.958 nan    89.845   107.699 nan nan   120.583   130.631 nan nan   129.805 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.469    33.680 nan    37.911    49.934 nan    70.026 nan    89.885   108.044 nan nan   121.216   130.951 nan nan   129.828 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.575    33.819 nan    37.948    50.643 nan    70.059 nan    90.020   108.170 nan nan   122.173   134.002 nan nan   129.905 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.629    33.854 nan    37.965    50.693 nan    70.783 nan    90.150   109.711 nan nan   122.632   135.456 nan nan   130.786 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.719    33.944 nan    37.990    50.706 nan    70.889 nan    90.324   109.835 nan nan   122.722   137.988 nan nan   131.089 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.724    34.040 nan    38.104    50.904 nan    70.954 nan    90.653   109.882 nan nan   122.820   138.549 nan nan   131.128 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.823    34.043 nan    38.452    50.976 nan    71.001 nan    90.872   110.990 nan nan   123.339   140.618 nan nan   131.521 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.913    34.046 nan    38.668    51.020 nan    71.061 nan    91.124   111.998 nan nan   124.637   140.929 nan nan   132.062 nan nan nan nan nan nan nan nan nan nan nan nan nan
   33.990    34.087 nan    38.678    51.129 nan    71.106 nan    91.486   112.182 nan nan   126.066   143.820 nan nan   133.979 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.018    34.099 nan    38.688    51.190 nan    72.015 nan    91.743   113.821 nan nan   126.246   143.850 nan nan   134.000 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.040    34.481 nan    38.849    51.548 nan    72.161 nan    91.845   113.886 nan nan   126.440   144.037 nan nan   134.021 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.101    34.564 nan    38.910    51.686 nan    72.279 nan    91.976   114.005 nan nan   127.109   150.929 nan nan   134.107 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.288    34.764 nan    38.924    51.744 nan    72.342 nan    91.993   114.025 nan nan   128.864   153.145 nan nan   134.248 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.329    34.810 nan    38.934    51.853 nan    72.886 nan    92.281   114.145 nan nan   131.655   155.391 nan nan   134.713 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.397    34.814 nan    39.035    51.898 nan    72.916 nan    92.433   115.054 nan nan   133.956   155.576 nan nan   134.806 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.559    34.866 nan    39.068    51.926 nan    72.989 nan    92.673   115.491 nan nan   134.288   155.595 nan nan   135.670 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.567    34.876 nan    39.150    52.756 nan    72.991 nan    92.963   118.846 nan nan   134.742   159.888 nan nan   135.841 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.637    34.919 nan    39.160    52.957 nan    73.026 nan    93.826   121.063 nan nan   136.198   162.908 nan nan   135.948 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.670    35.035 nan    39.260    52.958 nan    73.420 nan    93.890   121.971 nan nan   136.712   177.128 nan nan   135.982 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.768    35.036 nan    39.465    53.051 nan    73.520 nan    93.934   122.571 nan nan   137.985   185.952 nan nan   136.142 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.823    35.074 nan    39.924    53.082 nan    74.082 nan    94.100   140.124 nan nan   141.935 nan nan nan   136.641 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.880    35.157 nan    39.930    53.118 nan    75.093 nan    94.838   143.329 nan nan   142.706 nan nan nan   136.754 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.910    35.335 nan    40.066    53.739 nan    75.693 nan    94.848   145.660 nan nan   142.919 nan nan nan   136.911 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.937    35.497 nan    40.096    53.937 nan    75.762 nan    95.104 nan nan nan   146.573 nan nan nan   137.626 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.980    35.533 nan    40.166    53.959 nan    75.807 nan    95.574 nan nan nan   147.652 nan nan nan   137.661 nan nan nan nan nan nan nan nan nan nan nan nan nan
   34.993    35.591 nan    40.277    53.999 nan    75.860 nan    96.037 nan nan nan   148.826 nan nan nan   137.993 nan nan nan nan nan nan nan nan nan nan nan nan nan
   35.057    35.625 nan    40.316    54.114 nan    75.959 nan    96.636 nan nan nan   158.759 nan nan nan   138.161 nan nan nan nan nan nan nan nan nan nan nan nan nan
   35.360    35.755 nan    40.505    54.361 nan    76.425 nan    96.712 nan nan nan   170.877 nan nan nan   138.734 nan nan nan nan nan nan nan nan nan nan nan nan nan
   35.368    35.910 nan    40.615    54.795 nan    76.909 nan    97.175 nan nan nan   173.913 nan nan nan   138.907 nan nan nan nan nan nan nan nan nan nan nan nan nan
   35.572    36.027 nan    40.663    54.975 nan    76.960 nan    97.550 nan nan nan nan nan nan nan   139.390 nan nan nan nan nan nan nan nan nan nan nan nan nan
   35.590    36.145 nan    40.762    55.608 nan    76.982 nan    97.675 nan nan nan nan nan nan nan   139.460 nan nan nan nan nan nan nan nan nan nan nan nan nan
   35.621    36.187 nan    41.015    55.742 nan    77.584 nan    97.826 nan nan nan nan nan nan nan   139.870 nan nan nan nan nan nan nan nan nan nan nan nan nan
   35.849    36.233 nan    41.020    56.038 nan    77.948 nan    97.902 nan nan nan nan nan nan nan   140.008 nan nan nan nan nan nan nan nan nan nan nan nan nan
   35.868    36.468 nan    41.085    56.071 nan    78.140 nan    98.010 nan nan nan nan nan nan nan   140.376 nan nan nan nan nan nan nan nan nan nan nan nan nan
   36.054    36.521 nan    41.357    56.705 nan    78.499 nan    98.390 nan nan nan nan nan nan nan   140.467 nan nan nan nan nan nan nan nan nan nan nan nan nan
   36.098    36.564 nan    41.393    57.022 nan    78.911 nan    98.581 nan nan nan nan nan nan nan   140.981 nan nan nan nan nan nan nan nan nan nan nan nan nan
   36.173    36.588 nan    41.566    57.033 nan    79.124 nan    98.997 nan nan nan nan nan nan nan   141.343 nan nan nan nan nan nan nan nan nan nan nan nan nan
   36.208    36.627 nan    41.618    57.335 nan    79.161 nan    99.180 nan nan nan nan nan nan nan   141.465 nan nan nan nan nan nan nan nan nan nan nan nan nan
   36.232    36.670 nan    41.741    58.032 nan    79.905 nan    99.996 nan nan nan nan nan nan nan   142.703 nan nan nan nan nan nan nan nan nan nan nan nan nan
   36.437    36.799 nan    41.803    58.045 nan    80.084 nan   100.215 nan nan nan nan nan nan nan   142.729 nan nan nan nan nan nan nan nan nan nan nan nan nan
   36.585    36.799 nan    41.809    58.080 nan    81.085 nan   100.890 nan nan nan nan nan nan nan   144.636 nan nan nan nan nan nan nan nan nan nan nan nan nan
   36.833    36.856 nan    41.929    59.090 nan    81.914 nan   101.002 nan nan nan nan nan nan nan   148.419 nan nan nan nan nan nan nan nan nan nan nan nan nan
   36.845    36.879 nan    41.948    59.468 nan    83.043 nan   102.151 nan nan nan nan nan nan nan   149.700 nan nan nan nan nan nan nan nan nan nan nan nan nan
   37.065    36.979 nan    42.014    59.901 nan    83.643 nan   102.247 nan nan nan nan nan nan nan   150.200 nan nan nan nan nan nan nan nan nan nan nan nan nan
   37.160    36.999 nan    42.053    59.921 nan    84.081 nan   102.807 nan nan nan nan nan nan nan   151.082 nan nan nan nan nan nan nan nan nan nan nan nan nan
   37.339    37.002 nan    42.074    59.964 nan    85.274 nan   104.352 nan nan nan nan nan nan nan   151.870 nan nan nan nan nan nan nan nan nan nan nan nan nan
   37.411    37.036 nan    42.082    60.306 nan    86.057 nan   104.547 nan nan nan nan nan nan nan   151.905 nan nan nan nan nan nan nan nan nan nan nan nan nan
   37.687    37.079 nan    42.436    60.306 nan    89.006 nan   104.639 nan nan nan nan nan nan nan   152.181 nan nan nan nan nan nan nan nan nan nan nan nan nan
   37.871    37.242 nan    42.785    60.916 nan    89.038 nan   104.708 nan nan nan nan nan nan nan   153.859 nan nan nan nan nan nan nan nan nan nan nan nan nan
   37.874    37.585 nan    42.906    61.070 nan    90.066 nan   104.893 nan nan nan nan nan nan nan   157.589 nan nan nan nan nan nan nan nan nan nan nan nan nan
   38.048    37.589 nan    42.973    61.123 nan    90.199 nan   105.006 nan nan nan nan nan nan nan   159.239 nan nan nan nan nan nan nan nan nan nan nan nan nan
   38.448    37.613 nan    43.009    62.008 nan    90.565 nan   105.028 nan nan nan nan nan nan nan   161.682 nan nan nan nan nan nan nan nan nan nan nan nan nan
   38.606    37.691 nan    43.789    62.970 nan    91.712 nan   105.926 nan nan nan nan nan nan nan   172.974 nan nan nan nan nan nan nan nan nan nan nan nan nan
   38.764    37.702 nan    43.891    64.786 nan    92.015 nan   106.997 nan nan nan nan nan nan nan   175.721 nan nan nan nan nan nan nan nan nan nan nan nan nan
   38.933    37.730 nan    43.920    64.835 nan    93.212 nan   107.450 nan nan nan nan nan nan nan   178.812 nan nan nan nan nan nan nan nan nan nan nan nan nan
   39.024    37.739 nan    43.983    65.351 nan    93.845 nan   107.851 nan nan nan nan nan nan nan   197.151 nan nan nan nan nan nan nan nan nan nan nan nan nan
   39.077    37.835 nan    44.170    65.921 nan    95.015 nan   108.434 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   39.085    37.836 nan    44.196    67.184 nan    96.006 nan   108.817 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   39.238    37.894 nan    44.517    67.640 nan    98.479 nan   109.667 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   39.291    38.058 nan    44.733    67.989 nan    98.719 nan   110.836 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   39.314    38.126 nan    45.099    68.005 nan   100.052 nan   110.867 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   39.396    38.248 nan    45.264    68.551 nan   100.825 nan   111.153 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   39.506    38.625 nan    45.524    69.041 nan   100.849 nan   111.228 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   39.584    38.760 nan    45.850    69.052 nan   100.948 nan   113.893 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   39.677    38.874 nan    45.954    69.138 nan   101.100 nan   114.086 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   39.767    38.906 nan    46.120    69.156 nan   101.959 nan   118.993 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   39.881    38.927 nan    46.142    69.876 nan   105.271 nan   120.690 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   39.924    38.983 nan    46.720    70.743 nan   106.283 nan   124.012 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   39.961    39.020 nan    46.903    70.925 nan   122.022 nan   124.965 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   40.065    39.021 nan    46.992    74.743 nan   146.099 nan   129.889 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   40.105    39.111 nan    47.032    74.974 nan   151.915 nan   129.966 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   40.114    39.136 nan    47.067    75.450 nan  1980.022 nan   135.374 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   40.158    39.313 nan    47.084    77.791 nan nan nan   155.635 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   40.217    39.568 nan    47.848    78.914 nan nan nan   161.655 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   40.464    39.832 nan    47.957    79.093 nan nan nan  1987.965 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   40.640    39.872 nan    48.186    79.093 nan nan nan  1993.288 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   40.705    39.921 nan    48.204    79.206 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   40.747    39.939 nan    48.392    80.946 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   40.782    40.083 nan    48.512    82.915 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   40.796    40.129 nan    48.543    83.455 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   40.960    40.540 nan    48.552    83.960 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   41.043    40.885 nan    48.899    86.450 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   41.150    41.333 nan    48.900    88.004 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   41.201    41.414 nan    48.954    91.252 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   41.461    41.881 nan    48.992    92.960 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   41.547    41.913 nan    48.996    93.982 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   41.596    42.002 nan    50.692    95.050 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   41.637    42.003 nan    50.814    95.140 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   41.875    42.059 nan    50.841   103.201 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   41.898    42.065 nan    51.077   106.758 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   41.912    42.912 nan    51.085   107.070 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   42.648    43.523 nan    52.034   110.107 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   42.672    43.845 nan    52.355   116.100 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   42.724    44.703 nan    52.778   134.415 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   42.765    44.773 nan    53.101  1950.583 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   42.807    44.855 nan    53.806  1963.747 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   42.903    45.195 nan    53.923  1991.819 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   42.907    45.272 nan    54.161 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   42.983    45.454 nan    54.966 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   43.022    45.766 nan    55.066 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   43.234    45.868 nan    55.404 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   43.254    45.888 nan    55.408 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   43.604    46.387 nan    55.971 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   43.736    46.485 nan    56.060 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   43.792    46.691 nan    56.471 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   43.825    46.864 nan    59.066 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   43.920    46.884 nan    59.767 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   43.949    47.084 nan    59.873 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   43.983    47.089 nan    60.039 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   43.994    47.994 nan    61.017 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   44.069    48.177 nan    61.166 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   44.271    48.389 nan    62.703 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   44.535    48.404 nan    63.400 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   44.558    48.642 nan    65.783 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   44.768    49.146 nan    65.836 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   44.851    49.976 nan    66.068 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   44.958    50.042 nan    66.094 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   45.480    50.076 nan    68.861 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   45.633    50.113 nan    71.175 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   45.637    50.741 nan    71.920 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   45.650    51.041 nan    72.065 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   45.781    51.122 nan    73.379 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   45.961    51.136 nan    76.351 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   46.210    51.886 nan    78.615 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   46.448    52.030 nan    95.859 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   46.735    54.776 nan  1960.335 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   46.767    55.246 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   46.920    55.499 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   47.218    55.638 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   47.402    55.725 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   47.507    55.773 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   47.607    55.963 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   47.724    56.278 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   47.740    57.521 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   47.943    57.977 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   48.084    60.474 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   48.182    61.707 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   48.284    61.948 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   48.484    62.289 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   48.669    66.230 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   48.670    95.299 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   49.167    97.752 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   49.234 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   49.453 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   49.464 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   49.559 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   49.559 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   49.723 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   49.957 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   50.018 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   50.053 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   50.210 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   50.592 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   50.660 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   50.966 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   51.047 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   51.261 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   51.268 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   51.730 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   51.832 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   51.938 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   51.954 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   52.579 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   52.634 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   52.638 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   52.766 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   52.900 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   53.081 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   53.676 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   54.723 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   55.815 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   55.947 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   56.072 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   56.914 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   57.513 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   57.880 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   58.537 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   58.740 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   59.272 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   60.041 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   61.447 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   61.878 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   62.167 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   62.466 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   63.084 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   64.062 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   64.110 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   64.219 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   64.505 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   64.512 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   64.810 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   64.850 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   64.906 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   65.902 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   66.045 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   67.867 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   67.871 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   67.888 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   67.917 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   69.670 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   70.249 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   70.684 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   72.565 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   77.155 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   79.324 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   82.006 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   82.887 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   83.134 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   84.704 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   87.611 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   93.453 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
   93.464 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan


==> data/sa_config15_CS20-10s5s-asuccesses.csv <==
5 1 99.900000
5 2 99.166667
5 3 96.750000
5 4 92.625000
5 5 82.750000
5 6 76.750000
5 7 42.500000
5 8 64.750000
5 9 58.750000
5 10 42.500000
5 11 64.750000
5 12 66.000000

10 1 99.100000
10 2 97.000000
10 3 96.875000
10 4 92.875000
10 5 84.000000
10 6 75.500000
10 7 60.000000
10 8 76.250000
10 9 77.750000
10 10 79.500000
10 11 74.500000
10 12 73.250000

15 1 98.500000
15 2 98.000000
15 3 95.875000
15 4 91.625000
15 5 92.250000
15 6 82.000000
15 7 75.000000
15 8 79.250000
15 9 80.250000
15 10 81.000000
15 11 80.250000
15 12 80.000000

20 1 99.300000
20 2 95.833333
20 3 94.000000
20 4 92.750000
20 5 91.000000
20 6 79.250000
20 7 82.500000
20 8 78.500000
20 9 79.000000
20 10 82.000000
20 11 78.500000
20 12 80.000000

25 1 98.500000
25 2 96.833333
25 3 95.375000
25 4 91.375000
25 5 89.500000
25 6 83.750000
25 7 75.000000
25 8 78.750000
25 9 78.000000
25 10 74.000000
25 11 80.000000
25 12 78.000000

30 1 98.200000
30 2 95.500000
30 3 94.500000
30 4 91.250000
30 5 85.500000
30 6 79.000000
30 7 75.000000
30 8 77.000000
30 9 77.250000
30 10 77.000000
30 11 75.250000
30 12 74.000000



==> data/sa_config15_CS20-10s5s-ssuccesses.csv <==
5 1 99.438202
5 2 96.625767
5 3 91.428571
5 4 89.473684
5 5 85.775862
5 6 62.385321
5 7 48.648649
5 8 55.000000
5 9 48.847926
5 10 41.379310
5 11 43.111111
5 12 38.222222

10 1 99.457505
10 2 97.507788
10 3 95.724466
10 4 90.271493
10 5 80.894309
10 6 74.874372
10 7 63.636364
10 8 65.040650
10 9 57.021277
10 10 57.000000
10 11 50.892857
10 12 55.665025

15 1 99.810606
15 2 98.402556
15 3 96.483516
15 4 94.039735
15 5 94.146341
15 6 84.710744
15 7 76.415094
15 8 79.646018
15 9 77.927928
15 10 75.675676
15 11 77.880184
15 12 79.279279

20 1 99.049430
20 2 98.165138
20 3 95.432692
20 4 91.954023
20 5 93.273543
20 6 86.938776
20 7 78.761062
20 8 80.686695
20 9 86.160714
20 10 75.200000
20 11 81.481481
20 12 77.880184

25 1 98.745520
25 2 98.717949
25 3 95.581395
25 4 93.981481
25 5 92.500000
25 6 85.972851
25 7 83.018868
25 8 83.404255
25 9 82.242991
25 10 84.166667
25 11 82.125604
25 12 75.111111

30 1 99.449541
30 2 96.805112
30 3 94.562648
30 4 92.424242
30 5 89.427313
30 6 82.327586
30 7 79.816514
30 8 82.857143
30 9 75.833333
30 10 81.967213
30 11 77.941176
30 12 78.873239



==> data/sa_config15_CS20_acdf.csv <==
0.000000 0.422507 0.382564 0.375709 0.366517 0.356905 0.351892
0.100000 0.490903 0.464077 0.471638 0.469568 0.460640 0.447575
0.200000 0.501685 0.486414 0.495662 0.493080 0.483656 0.469912
0.300000 0.501685 0.486414 0.495829 0.493080 0.483823 0.469912
0.400000 0.501685 0.486414 0.495829 0.493080 0.483823 0.469912
0.500000 0.501685 0.486414 0.495829 0.493080 0.483823 0.469912
0.600000 0.501685 0.486414 0.495829 0.493080 0.483823 0.469912
0.700000 0.501685 0.486414 0.495829 0.493080 0.483823 0.469912
0.800000 0.501685 0.486414 0.495829 0.493080 0.483823 0.469912
0.900000 0.501685 0.486414 0.495829 0.493080 0.483823 0.469912
1.000000 0.501685 0.486414 0.495829 0.493080 0.483823 0.469912
1.100000 0.501685 0.486414 0.495829 0.493080 0.483823 0.469912
1.200000 0.501685 0.486414 0.495829 0.493080 0.483823 0.469912
1.300000 0.501685 0.486414 0.495829 0.493080 0.483823 0.469912
1.400000 0.501685 0.486414 0.495829 0.493080 0.483823 0.469912
1.500000 0.501685 0.486414 0.495829 0.493080 0.483823 0.469912
1.600000 0.501685 0.486414 0.495829 0.493080 0.483823 0.469912
1.700000 0.501685 0.486414 0.495829 0.493080 0.483823 0.469912
1.800000 0.501685 0.486414 0.495829 0.493080 0.483823 0.469912
1.900000 0.501853 0.486581 0.495996 0.493247 0.484156 0.470245
2.000000 0.588949 0.578930 0.593927 0.594631 0.588225 0.573929
2.100000 0.640836 0.638273 0.661495 0.666166 0.657605 0.634939
2.200000 0.655323 0.659943 0.685853 0.690512 0.675784 0.652942
2.300000 0.655660 0.659943 0.686186 0.690845 0.675951 0.653609
2.400000 0.655660 0.659943 0.686186 0.690845 0.675951 0.653609
2.500000 0.655660 0.659943 0.686186 0.690845 0.675951 0.653609
2.600000 0.655660 0.659943 0.686186 0.690845 0.675951 0.653609
2.700000 0.655660 0.659943 0.686186 0.690845 0.675951 0.653609
2.800000 0.655660 0.659943 0.686186 0.690845 0.675951 0.653609
2.900000 0.655660 0.659943 0.686186 0.690845 0.675951 0.653609
3.000000 0.655660 0.659943 0.686186 0.690845 0.675951 0.653609
3.100000 0.655660 0.659943 0.686186 0.690845 0.675951 0.653609
3.200000 0.655660 0.659943 0.686186 0.690845 0.675951 0.653609
3.300000 0.655660 0.659943 0.686186 0.690845 0.675951 0.653609
3.400000 0.655660 0.659943 0.686186 0.690845 0.675951 0.653609
3.500000 0.655660 0.659943 0.686186 0.690845 0.675951 0.653609
3.600000 0.655660 0.659943 0.686186 0.690845 0.675951 0.653609
3.700000 0.655660 0.659943 0.686186 0.690845 0.675951 0.653609
3.800000 0.655660 0.659943 0.686186 0.690845 0.676117 0.653609
3.900000 0.655829 0.659943 0.686687 0.691179 0.676284 0.654276
4.000000 0.686658 0.700283 0.736737 0.735701 0.722315 0.702950
4.100000 0.720182 0.739623 0.774441 0.773053 0.759006 0.742290
4.200000 0.734670 0.758126 0.790624 0.785893 0.774683 0.757960
4.300000 0.734838 0.758960 0.790958 0.786727 0.775183 0.758126
4.400000 0.734838 0.758960 0.790958 0.786893 0.775183 0.758126
4.500000 0.734838 0.758960 0.790958 0.786893 0.775183 0.758126
4.600000 0.734838 0.758960 0.790958 0.786893 0.775183 0.758126
4.700000 0.734838 0.758960 0.790958 0.786893 0.775183 0.758126
4.800000 0.734838 0.758960 0.790958 0.786893 0.775183 0.758126
4.900000 0.734838 0.758960 0.790958 0.786893 0.775183 0.758126
5.000000 0.734838 0.758960 0.790958 0.786893 0.775183 0.758126
5.100000 0.734838 0.758960 0.790958 0.786893 0.775183 0.758126
5.200000 0.734838 0.758960 0.790958 0.786893 0.775183 0.758126
5.300000 0.734838 0.758960 0.790958 0.786893 0.775183 0.758126
5.400000 0.734838 0.758960 0.790958 0.786893 0.775183 0.758126
5.500000 0.734838 0.758960 0.790958 0.786893 0.775183 0.758126
5.600000 0.734838 0.758960 0.790958 0.786893 0.775183 0.758126
5.700000 0.734838 0.758960 0.790958 0.786893 0.775183 0.758126
5.800000 0.734838 0.759127 0.790958 0.786893 0.775350 0.758126
5.900000 0.734838 0.759293 0.791625 0.787060 0.775517 0.758460
6.000000 0.753538 0.784964 0.817985 0.813740 0.804203 0.785298
6.100000 0.779987 0.811635 0.846346 0.838252 0.828552 0.808801
6.200000 0.795317 0.826304 0.857691 0.846923 0.838225 0.820137
6.300000 0.795317 0.827138 0.858525 0.847424 0.839226 0.820637
6.400000 0.795317 0.827138 0.858525 0.847424 0.839226 0.820637
6.500000 0.795317 0.827138 0.858525 0.847424 0.839226 0.820637
6.600000 0.795317 0.827138 0.858525 0.847424 0.839226 0.820637
6.700000 0.795317 0.827138 0.858525 0.847424 0.839226 0.820637
6.800000 0.795317 0.827138 0.858525 0.847424 0.839226 0.820637
6.900000 0.795317 0.827138 0.858525 0.847424 0.839226 0.820637
7.000000 0.795317 0.827138 0.858525 0.847424 0.839226 0.820637
7.100000 0.795317 0.827138 0.858525 0.847424 0.839226 0.820637
7.200000 0.795317 0.827138 0.858525 0.847424 0.839226 0.820637
7.300000 0.795317 0.827138 0.858525 0.847424 0.839226 0.820637
7.400000 0.795317 0.827138 0.858525 0.847424 0.839226 0.820637
7.500000 0.795317 0.827138 0.858525 0.847424 0.839226 0.820637
7.600000 0.795317 0.827138 0.858525 0.847424 0.839226 0.820637
7.700000 0.795317 0.827138 0.858525 0.847424 0.839226 0.820637
7.800000 0.795317 0.827138 0.858525 0.847424 0.839226 0.820637
7.900000 0.795317 0.827138 0.858525 0.847757 0.839560 0.820637
8.000000 0.803235 0.842807 0.871538 0.861931 0.856237 0.837640
8.100000 0.820418 0.858810 0.885552 0.880940 0.875751 0.857976
8.200000 0.831199 0.868645 0.893393 0.889278 0.884923 0.867978
8.300000 0.831199 0.869145 0.894394 0.889778 0.885590 0.869478
8.400000 0.831199 0.869145 0.894394 0.889778 0.885590 0.869645
8.500000 0.831199 0.869145 0.894394 0.889778 0.885590 0.869645
8.600000 0.831199 0.869145 0.894394 0.889778 0.885590 0.869645
8.700000 0.831199 0.869145 0.894394 0.889778 0.885590 0.869645
8.800000 0.831199 0.869145 0.894394 0.889778 0.885590 0.869645
8.900000 0.831199 0.869145 0.894394 0.889778 0.885590 0.869645
9.000000 0.831199 0.869145 0.894394 0.889778 0.885590 0.869645
9.100000 0.831199 0.869145 0.894394 0.889778 0.885590 0.869645
9.200000 0.831199 0.869145 0.894394 0.889778 0.885590 0.869645
9.300000 0.831199 0.869145 0.894394 0.889778 0.885590 0.869645
9.400000 0.831199 0.869145 0.894394 0.889778 0.885590 0.869645
9.500000 0.831199 0.869145 0.894394 0.889778 0.885590 0.869645
9.600000 0.831199 0.869145 0.894394 0.889778 0.885590 0.869645
9.700000 0.831199 0.869145 0.894394 0.889778 0.885590 0.869645
9.800000 0.831199 0.869145 0.894394 0.889778 0.885590 0.869645
9.900000 0.831199 0.869312 0.894394 0.889778 0.885590 0.869645
10.000000 0.831199 0.869312 0.894394 0.889778 0.885590 0.869645
10.100000 0.831199 0.869312 0.894394 0.889778 0.885590 0.869645
10.200000 0.831199 0.869312 0.894394 0.889778 0.885590 0.869645
10.300000 0.831199 0.869312 0.894394 0.889778 0.885590 0.869645
10.400000 0.831199 0.869312 0.894394 0.889778 0.885590 0.869645
10.500000 0.831199 0.869312 0.894394 0.889778 0.885590 0.869645
10.600000 0.831199 0.869312 0.894394 0.889778 0.885590 0.869645
10.700000 0.831199 0.869312 0.894394 0.889778 0.885590 0.869645
10.800000 0.831199 0.869312 0.894394 0.889778 0.885590 0.869645
10.900000 0.831199 0.869312 0.894394 0.889778 0.885590 0.869645
11.000000 0.831199 0.869312 0.894394 0.889778 0.885590 0.869645
11.100000 0.831199 0.869312 0.894394 0.889778 0.885590 0.869645
11.200000 0.831199 0.869312 0.894394 0.889778 0.885590 0.869645
11.300000 0.831199 0.869312 0.894394 0.889778 0.885590 0.869645
11.400000 0.831199 0.869312 0.894394 0.889778 0.885590 0.869645
11.500000 0.831199 0.869312 0.894394 0.889778 0.885590 0.869645
11.600000 0.831199 0.869312 0.894394 0.889778 0.885590 0.869645
11.700000 0.831199 0.869312 0.894394 0.889778 0.885590 0.869645
11.800000 0.831199 0.869312 0.894394 0.889778 0.885590 0.869645
11.900000 0.831199 0.869312 0.894394 0.889778 0.885590 0.869645


==> data/sa_config15_CS20_scdf.csv <==
0.000000 0.414819 0.407915 0.418491 0.411943 0.414974 0.412246
0.100000 0.511995 0.516286 0.585766 0.578357 0.576235 0.568051
0.200000 0.521713 0.525419 0.607968 0.602910 0.599879 0.590179
0.300000 0.521713 0.525723 0.608273 0.602910 0.599879 0.590179
0.400000 0.521713 0.525723 0.608273 0.602910 0.599879 0.590179
0.500000 0.521713 0.525723 0.608273 0.602910 0.599879 0.590179
0.600000 0.521713 0.525723 0.608273 0.602910 0.599879 0.590179
0.700000 0.521713 0.525723 0.608273 0.602910 0.599879 0.590179
0.800000 0.521713 0.525723 0.608273 0.602910 0.599879 0.590179
0.900000 0.521713 0.525723 0.608273 0.602910 0.599879 0.590179
1.000000 0.521713 0.525723 0.608273 0.602910 0.599879 0.590179
1.100000 0.521713 0.525723 0.608273 0.602910 0.599879 0.590179
1.200000 0.521713 0.525723 0.608273 0.602910 0.599879 0.590179
1.300000 0.521713 0.525723 0.608273 0.602910 0.599879 0.590179
1.400000 0.521713 0.525723 0.608273 0.602910 0.599879 0.590179
1.500000 0.521713 0.525723 0.608273 0.602910 0.599879 0.590179
1.600000 0.521713 0.525723 0.608273 0.602910 0.599879 0.590179
1.700000 0.521713 0.525723 0.608273 0.602910 0.599879 0.590179
1.800000 0.521713 0.525723 0.608273 0.602910 0.599879 0.590179
1.900000 0.521713 0.526332 0.608273 0.602910 0.601091 0.590785
2.000000 0.586395 0.603349 0.693735 0.673537 0.684753 0.669294
2.100000 0.616155 0.644140 0.744830 0.728099 0.734465 0.717187
2.200000 0.618889 0.652359 0.758516 0.742952 0.748105 0.730221
2.300000 0.618889 0.652359 0.758820 0.742952 0.748409 0.730524
2.400000 0.618889 0.652359 0.758820 0.742952 0.748409 0.730524
2.500000 0.618889 0.652359 0.758820 0.742952 0.748409 0.730524
2.600000 0.618889 0.652359 0.758820 0.742952 0.748409 0.730524
2.700000 0.618889 0.652359 0.758820 0.742952 0.748409 0.730524
2.800000 0.618889 0.652359 0.758820 0.742952 0.748409 0.730524
2.900000 0.618889 0.652359 0.758820 0.742952 0.748409 0.730524
3.000000 0.618889 0.652359 0.758820 0.742952 0.748409 0.730524
3.100000 0.618889 0.652359 0.758820 0.742952 0.748409 0.730524
3.200000 0.618889 0.652359 0.758820 0.742952 0.748409 0.730524
3.300000 0.618889 0.652359 0.758820 0.742952 0.748409 0.730524
3.400000 0.618889 0.652359 0.758820 0.742952 0.748409 0.730524
3.500000 0.618889 0.652359 0.758820 0.742952 0.748409 0.730524
3.600000 0.618889 0.652359 0.758820 0.742952 0.748409 0.730524
3.700000 0.618889 0.652359 0.758820 0.742952 0.748409 0.730524
3.800000 0.618889 0.652359 0.758820 0.742952 0.748409 0.730524
3.900000 0.619496 0.652359 0.759428 0.743256 0.748409 0.730524
4.000000 0.651078 0.695890 0.792883 0.783268 0.785996 0.768112
4.100000 0.676283 0.730289 0.815998 0.814489 0.814186 0.799636
4.200000 0.679927 0.736682 0.827251 0.824189 0.825402 0.810246
4.300000 0.679927 0.736682 0.827555 0.825099 0.826614 0.810852
4.400000 0.679927 0.736682 0.827555 0.825099 0.826614 0.810852
4.500000 0.679927 0.736682 0.827555 0.825099 0.826614 0.810852
4.600000 0.679927 0.736682 0.827555 0.825099 0.826614 0.810852
4.700000 0.679927 0.736682 0.827555 0.825099 0.826614 0.810852
4.800000 0.679927 0.736682 0.827555 0.825099 0.826614 0.810852
4.900000 0.679927 0.736682 0.827555 0.825099 0.826614 0.810852
5.000000 0.679927 0.736682 0.827555 0.825099 0.826614 0.810852
5.100000 0.679927 0.736682 0.827555 0.825099 0.826614 0.810852
5.200000 0.679927 0.736682 0.827555 0.825099 0.826614 0.810852
5.300000 0.679927 0.736682 0.827555 0.825099 0.826614 0.810852
5.400000 0.679927 0.736682 0.827555 0.825099 0.826614 0.810852
5.500000 0.679927 0.736682 0.827555 0.825099 0.826614 0.810852
5.600000 0.679927 0.736682 0.827555 0.825099 0.826614 0.810852
5.700000 0.679927 0.736682 0.827555 0.825099 0.826614 0.810852
5.800000 0.679927 0.736682 0.827555 0.825099 0.826614 0.810852
5.900000 0.680534 0.736682 0.827859 0.825099 0.826614 0.811458
6.000000 0.700881 0.758600 0.843978 0.842983 0.848742 0.831464
6.100000 0.721531 0.775647 0.864964 0.860564 0.867232 0.851167
6.200000 0.725478 0.780822 0.873479 0.867839 0.876023 0.857836
6.300000 0.725478 0.780822 0.874392 0.869051 0.876932 0.858139
6.400000 0.725478 0.780822 0.874392 0.869051 0.876932 0.858139
6.500000 0.725478 0.780822 0.874392 0.869051 0.876932 0.858139
6.600000 0.725478 0.780822 0.874392 0.869051 0.876932 0.858139
6.700000 0.725478 0.780822 0.874392 0.869051 0.876932 0.858139
6.800000 0.725478 0.780822 0.874392 0.869051 0.876932 0.858139
6.900000 0.725478 0.780822 0.874392 0.869051 0.876932 0.858139
7.000000 0.725478 0.780822 0.874392 0.869051 0.876932 0.858139
7.100000 0.725478 0.780822 0.874392 0.869051 0.876932 0.858139
7.200000 0.725478 0.780822 0.874392 0.869051 0.876932 0.858139
7.300000 0.725478 0.780822 0.874392 0.869051 0.876932 0.858139
7.400000 0.725478 0.780822 0.874392 0.869051 0.876932 0.858139
7.500000 0.725478 0.780822 0.874392 0.869051 0.876932 0.858139
7.600000 0.725478 0.780822 0.874392 0.869051 0.876932 0.858139
7.700000 0.725478 0.780822 0.874392 0.869051 0.876932 0.858139
7.800000 0.725478 0.780822 0.874392 0.869051 0.876932 0.858139
7.900000 0.725478 0.780822 0.874696 0.869051 0.877236 0.858139
8.000000 0.738840 0.790868 0.884428 0.880570 0.889057 0.870264
8.100000 0.752505 0.805479 0.896898 0.892392 0.903001 0.884207
8.200000 0.754631 0.810046 0.900547 0.898454 0.905426 0.889664
8.300000 0.754631 0.810046 0.900547 0.899667 0.905729 0.889967
8.400000 0.754631 0.810046 0.900547 0.899667 0.905729 0.889967
8.500000 0.754631 0.810046 0.900547 0.899667 0.905729 0.889967
8.600000 0.754631 0.810046 0.900547 0.899667 0.905729 0.889967
8.700000 0.754631 0.810046 0.900547 0.899667 0.905729 0.889967
8.800000 0.754631 0.810046 0.900547 0.899667 0.905729 0.889967
8.900000 0.754631 0.810046 0.900547 0.899667 0.905729 0.889967
9.000000 0.754631 0.810046 0.900547 0.899667 0.905729 0.889967
9.100000 0.754631 0.810046 0.900547 0.899667 0.905729 0.889967
9.200000 0.754631 0.810046 0.900547 0.899667 0.905729 0.889967
9.300000 0.754631 0.810046 0.900547 0.899667 0.905729 0.889967
9.400000 0.754631 0.810046 0.900547 0.899667 0.905729 0.889967
9.500000 0.754631 0.810046 0.900547 0.899667 0.905729 0.889967
9.600000 0.754631 0.810046 0.900547 0.899667 0.905729 0.889967
9.700000 0.754631 0.810046 0.900547 0.899667 0.905729 0.889967
9.800000 0.754631 0.810046 0.900547 0.899667 0.905729 0.889967
9.900000 0.754631 0.810046 0.900547 0.899667 0.905729 0.889967
10.000000 0.754631 0.810046 0.900547 0.899970 0.905729 0.889967
10.100000 0.754631 0.810046 0.900547 0.899970 0.905729 0.889967
10.200000 0.754631 0.810046 0.900547 0.899970 0.905729 0.889967
10.300000 0.754631 0.810046 0.900547 0.899970 0.905729 0.889967
10.400000 0.754631 0.810046 0.900547 0.899970 0.905729 0.889967
10.500000 0.754631 0.810046 0.900547 0.899970 0.905729 0.889967
10.600000 0.754631 0.810046 0.900547 0.899970 0.905729 0.889967
10.700000 0.754631 0.810046 0.900547 0.899970 0.905729 0.889967
10.800000 0.754631 0.810046 0.900547 0.899970 0.905729 0.889967
10.900000 0.754631 0.810046 0.900547 0.899970 0.905729 0.889967
11.000000 0.754631 0.810046 0.900547 0.899970 0.905729 0.889967
11.100000 0.754631 0.810046 0.900547 0.899970 0.905729 0.889967
11.200000 0.754631 0.810046 0.900547 0.899970 0.905729 0.889967
11.300000 0.754631 0.810046 0.900547 0.899970 0.905729 0.889967
11.400000 0.754631 0.810046 0.900547 0.899970 0.905729 0.889967
11.500000 0.754631 0.810046 0.900547 0.899970 0.905729 0.889967
11.600000 0.754631 0.810046 0.900547 0.899970 0.905729 0.889967
11.700000 0.754631 0.810046 0.900547 0.899970 0.905729 0.889967
11.800000 0.754631 0.810046 0.900547 0.899970 0.905729 0.889967
11.900000 0.754631 0.810046 0.900547 0.899970 0.905729 0.889967


==> data/sa_config15_CS5-10s5s-asuccesses.csv <==
5 1 99.300000
5 2 98.666667
5 3 95.125000
5 4 92.875000
5 5 84.500000
5 6 71.500000
5 7 41.500000
5 8 59.750000
5 9 57.250000
5 10 39.500000
5 11 59.000000
5 12 58.500000

10 1 98.700000
10 2 97.500000
10 3 95.125000
10 4 89.375000
10 5 80.250000
10 6 70.750000
10 7 60.500000
10 8 71.500000
10 9 74.000000
10 10 74.000000
10 11 70.000000
10 12 71.250000

15 1 97.300000
15 2 92.333333
15 3 90.875000
15 4 83.250000
15 5 78.750000
15 6 70.250000
15 7 66.000000
15 8 69.500000
15 9 64.750000
15 10 65.500000
15 11 67.000000
15 12 61.750000

20 1 96.000000
20 2 93.333333
20 3 89.125000
20 4 82.625000
20 5 80.750000
20 6 69.500000
20 7 66.500000
20 8 62.000000
20 9 66.750000
20 10 62.500000
20 11 58.750000
20 12 61.500000

25 1 96.500000
25 2 91.666667
25 3 87.875000
25 4 83.125000
25 5 80.750000
25 6 66.250000
25 7 63.500000
25 8 63.000000
25 9 60.250000
25 10 60.000000
25 11 61.000000
25 12 66.500000

30 1 96.300000
30 2 90.333333
30 3 87.875000
30 4 81.375000
30 5 81.000000
30 6 62.500000
30 7 67.500000
30 8 62.250000
30 9 64.500000
30 10 59.000000
30 11 61.000000
30 12 63.750000



==> data/sa_config15_CS5-10s5s-ssuccesses.csv <==
5 1 99.819168
5 2 96.913580
5 3 91.647332
5 4 84.272300
5 5 86.301370
5 6 58.704453
5 7 54.081633
5 8 50.218341
5 9 44.000000
5 10 41.463415
5 11 39.408867
5 12 30.630631

10 1 99.613900
10 2 96.865204
10 3 91.569087
10 4 84.222222
10 5 85.840708
10 6 63.157895
10 7 51.239669
10 8 49.537037
10 9 51.091703
10 10 42.857143
10 11 41.777778
10 12 41.525424

15 1 97.849462
15 2 96.357616
15 3 90.023202
15 4 84.210526
15 5 81.092437
15 6 60.606061
15 7 53.508772
15 8 57.894737
15 9 57.489879
15 10 58.163265
15 11 56.880734
15 12 58.031088

20 1 96.447602
20 2 93.731343
20 3 93.271462
20 4 88.249400
20 5 82.251082
20 6 78.280543
20 7 70.689655
20 8 63.800905
20 9 69.230769
20 10 51.818182
20 11 70.466321
20 12 67.111111

25 1 97.472924
25 2 92.857143
25 3 92.731830
25 4 87.526427
25 5 86.995516
25 6 75.105485
25 7 76.666667
25 8 68.780488
25 9 70.292887
25 10 67.289720
25 11 68.899522
25 12 66.968326

30 1 98.076923
30 2 90.996785
30 3 91.037736
30 4 84.881210
30 5 85.964912
30 6 73.831776
30 7 73.529412
30 8 70.370370
30 9 73.205742
30 10 65.079365
30 11 68.811881
30 12 70.388350



==> data/sa_config15_CS5_acdf.csv <==
0.000000 0.418640 0.357071 0.332389 0.316194 0.319980 0.305218
0.100000 0.484995 0.426451 0.405734 0.401169 0.399599 0.379063
0.200000 0.491330 0.438959 0.420737 0.418197 0.414622 0.397066
0.300000 0.491330 0.439293 0.420903 0.418364 0.414789 0.398066
0.400000 0.491330 0.439293 0.421070 0.418364 0.414789 0.398066
0.500000 0.491330 0.439293 0.421070 0.418364 0.414789 0.398066
0.600000 0.491330 0.439293 0.421070 0.418364 0.414789 0.398066
0.700000 0.491330 0.439293 0.421070 0.418364 0.414789 0.398066
0.800000 0.491330 0.439293 0.421070 0.418364 0.414789 0.398066
0.900000 0.491330 0.439293 0.421070 0.418364 0.414789 0.398066
1.000000 0.491330 0.439293 0.421070 0.418364 0.414789 0.398066
1.100000 0.491330 0.439293 0.421070 0.418364 0.414789 0.398066
1.200000 0.491330 0.439293 0.421070 0.418364 0.414789 0.398066
1.300000 0.491330 0.439293 0.421070 0.418364 0.414789 0.398066
1.400000 0.491330 0.439293 0.421070 0.418364 0.414789 0.398066
1.500000 0.491330 0.439293 0.421070 0.418364 0.414789 0.398066
1.600000 0.491330 0.439293 0.421070 0.418364 0.414789 0.398066
1.700000 0.491330 0.439293 0.421070 0.418364 0.414789 0.398066
1.800000 0.491330 0.439293 0.421070 0.418364 0.414789 0.398066
1.900000 0.491497 0.439460 0.421070 0.418698 0.415290 0.398233
2.000000 0.571357 0.539526 0.510085 0.510017 0.509932 0.492582
2.100000 0.622041 0.600567 0.573929 0.566110 0.565181 0.551092
2.200000 0.632377 0.621414 0.593099 0.581636 0.586713 0.569095
2.300000 0.632377 0.621748 0.594432 0.582304 0.587214 0.569928
2.400000 0.632377 0.621748 0.594432 0.582304 0.587381 0.569928
2.500000 0.632377 0.621748 0.594432 0.582304 0.587381 0.569928
2.600000 0.632377 0.621748 0.594432 0.582304 0.587381 0.569928
2.700000 0.632377 0.621748 0.594432 0.582304 0.587381 0.569928
2.800000 0.632377 0.621748 0.594432 0.582304 0.587381 0.569928
2.900000 0.632377 0.621748 0.594432 0.582304 0.587381 0.569928
3.000000 0.632377 0.621748 0.594432 0.582304 0.587381 0.569928
3.100000 0.632377 0.621748 0.594432 0.582304 0.587381 0.569928
3.200000 0.632377 0.621748 0.594432 0.582304 0.587381 0.569928
3.300000 0.632377 0.621748 0.594432 0.582304 0.587381 0.569928
3.400000 0.632377 0.621748 0.594432 0.582304 0.587381 0.569928
3.500000 0.632377 0.621748 0.594432 0.582304 0.587381 0.569928
3.600000 0.632377 0.621748 0.594432 0.582304 0.587381 0.569928
3.700000 0.632377 0.621748 0.594432 0.582304 0.587381 0.569928
3.800000 0.632377 0.621748 0.594432 0.582304 0.587381 0.569928
3.900000 0.632377 0.621915 0.594932 0.582805 0.587882 0.570095
4.000000 0.661554 0.666611 0.635606 0.627212 0.632449 0.616603
4.100000 0.696899 0.702802 0.671279 0.662104 0.664997 0.654276
4.200000 0.712738 0.720147 0.685781 0.676795 0.681022 0.668278
4.300000 0.712904 0.720814 0.687281 0.677963 0.681689 0.669112
4.400000 0.712904 0.720814 0.687281 0.677963 0.681689 0.669112
4.500000 0.712904 0.720814 0.687281 0.677963 0.681689 0.669112
4.600000 0.712904 0.720814 0.687281 0.677963 0.681689 0.669112
4.700000 0.712904 0.720814 0.687281 0.677963 0.681689 0.669112
4.800000 0.712904 0.720814 0.687281 0.677963 0.681689 0.669112
4.900000 0.712904 0.720814 0.687281 0.677963 0.681689 0.669112
5.000000 0.712904 0.720814 0.687281 0.677963 0.681689 0.669112
5.100000 0.712904 0.720814 0.687281 0.677963 0.681689 0.669112
5.200000 0.712904 0.720814 0.687281 0.677963 0.681689 0.669112
5.300000 0.712904 0.720814 0.687281 0.677963 0.681689 0.669112
5.400000 0.712904 0.720814 0.687281 0.677963 0.681689 0.669112
5.500000 0.712904 0.720814 0.687281 0.677963 0.681689 0.669112
5.600000 0.712904 0.720814 0.687281 0.677963 0.681689 0.669112
5.700000 0.712904 0.720814 0.687281 0.677963 0.681689 0.669112
5.800000 0.712904 0.720814 0.687281 0.678130 0.681689 0.669112
5.900000 0.712904 0.721314 0.687281 0.678130 0.682190 0.669112
6.000000 0.729243 0.745163 0.713952 0.705008 0.708897 0.697450
6.100000 0.753251 0.775684 0.741290 0.730217 0.736104 0.723121
6.200000 0.764922 0.792528 0.755293 0.742070 0.749291 0.733789
6.300000 0.765088 0.793696 0.757126 0.743239 0.749791 0.734456
6.400000 0.765088 0.793696 0.757126 0.743239 0.749791 0.734456
6.500000 0.765088 0.793696 0.757126 0.743239 0.749791 0.734456
6.600000 0.765088 0.793696 0.757126 0.743239 0.749791 0.734456
6.700000 0.765088 0.793696 0.757126 0.743239 0.749791 0.734456
6.800000 0.765088 0.793696 0.757126 0.743239 0.749791 0.734456
6.900000 0.765088 0.793696 0.757126 0.743239 0.749791 0.734456
7.000000 0.765088 0.793696 0.757126 0.743239 0.749791 0.734456
7.100000 0.765088 0.793696 0.757126 0.743239 0.749791 0.734456
7.200000 0.765088 0.793696 0.757126 0.743239 0.749791 0.734456
7.300000 0.765088 0.793696 0.757126 0.743239 0.749791 0.734456
7.400000 0.765088 0.793696 0.757126 0.743239 0.749791 0.734456
7.500000 0.765088 0.793696 0.757126 0.743239 0.749791 0.734456
7.600000 0.765088 0.793696 0.757126 0.743239 0.749791 0.734456
7.700000 0.765088 0.793696 0.757126 0.743239 0.749791 0.734456
7.800000 0.765088 0.793696 0.757126 0.743239 0.749791 0.734456
7.900000 0.765088 0.794029 0.757126 0.743406 0.750125 0.734456
8.000000 0.775925 0.809206 0.777130 0.760434 0.762644 0.752959
8.100000 0.791264 0.831221 0.792632 0.781135 0.777666 0.771129
8.200000 0.802101 0.844563 0.804134 0.791152 0.786513 0.780297
8.300000 0.802434 0.845230 0.805134 0.792821 0.788015 0.781964
8.400000 0.802434 0.845230 0.805134 0.792821 0.788015 0.782130
8.500000 0.802434 0.845230 0.805134 0.792821 0.788015 0.782130
8.600000 0.802434 0.845230 0.805134 0.792821 0.788015 0.782130
8.700000 0.802434 0.845230 0.805134 0.792821 0.788015 0.782130
8.800000 0.802434 0.845230 0.805134 0.792821 0.788015 0.782130
8.900000 0.802434 0.845230 0.805134 0.792821 0.788015 0.782130
9.000000 0.802434 0.845230 0.805134 0.792821 0.788015 0.782130
9.100000 0.802434 0.845230 0.805134 0.792821 0.788015 0.782130
9.200000 0.802434 0.845230 0.805134 0.792821 0.788015 0.782130
9.300000 0.802434 0.845230 0.805134 0.792821 0.788015 0.782130
9.400000 0.802434 0.845230 0.805134 0.792821 0.788015 0.782130
9.500000 0.802434 0.845230 0.805134 0.792821 0.788015 0.782130
9.600000 0.802434 0.845230 0.805134 0.792821 0.788015 0.782130
9.700000 0.802434 0.845230 0.805134 0.792821 0.788015 0.782130
9.800000 0.802434 0.845230 0.805134 0.792821 0.788015 0.782130
9.900000 0.802434 0.845230 0.805134 0.792821 0.788015 0.782130
10.000000 0.802434 0.845230 0.805301 0.792821 0.788015 0.782130
10.100000 0.802434 0.845230 0.805301 0.792821 0.788015 0.782130
10.200000 0.802434 0.845230 0.805301 0.792821 0.788015 0.782130
10.300000 0.802434 0.845230 0.805301 0.792821 0.788015 0.782130
10.400000 0.802434 0.845230 0.805301 0.792821 0.788015 0.782130
10.500000 0.802434 0.845230 0.805301 0.792821 0.788015 0.782130
10.600000 0.802434 0.845230 0.805301 0.792821 0.788015 0.782130
10.700000 0.802434 0.845230 0.805301 0.792821 0.788015 0.782130
10.800000 0.802434 0.845230 0.805301 0.792821 0.788015 0.782130
10.900000 0.802434 0.845230 0.805301 0.792821 0.788015 0.782130
11.000000 0.802434 0.845230 0.805301 0.792821 0.788015 0.782130
11.100000 0.802434 0.845230 0.805301 0.792821 0.788015 0.782130
11.200000 0.802434 0.845230 0.805301 0.792821 0.788015 0.782130
11.300000 0.802434 0.845230 0.805301 0.792821 0.788015 0.782130
11.400000 0.802434 0.845230 0.805301 0.792821 0.788015 0.782130
11.500000 0.802434 0.845230 0.805301 0.792821 0.788015 0.782130
11.600000 0.802434 0.845230 0.805301 0.792821 0.788015 0.782130
11.700000 0.802434 0.845230 0.805301 0.792821 0.788015 0.782130
11.800000 0.802434 0.845230 0.805301 0.792821 0.788015 0.782130
11.900000 0.802434 0.845230 0.805301 0.792821 0.788015 0.782130


==> data/sa_config15_CS5_scdf.csv <==
0.000000 0.416818 0.375076 0.379781 0.376820 0.389851 0.375796
0.100000 0.506982 0.479027 0.488767 0.510922 0.530234 0.514710
0.200000 0.512143 0.485714 0.500607 0.526396 0.548162 0.531089
0.300000 0.512143 0.485714 0.500607 0.526699 0.548466 0.531089
0.400000 0.512143 0.485714 0.500607 0.526699 0.548466 0.531089
0.500000 0.512143 0.485714 0.500607 0.526699 0.548466 0.531089
0.600000 0.512143 0.485714 0.500607 0.526699 0.548466 0.531089
0.700000 0.512143 0.485714 0.500607 0.526699 0.548466 0.531089
0.800000 0.512143 0.485714 0.500607 0.526699 0.548466 0.531089
0.900000 0.512143 0.485714 0.500607 0.526699 0.548466 0.531089
1.000000 0.512143 0.485714 0.500607 0.526699 0.548466 0.531089
1.100000 0.512143 0.485714 0.500607 0.526699 0.548466 0.531089
1.200000 0.512143 0.485714 0.500607 0.526699 0.548466 0.531089
1.300000 0.512143 0.485714 0.500607 0.526699 0.548466 0.531089
1.400000 0.512143 0.485714 0.500607 0.526699 0.548466 0.531089
1.500000 0.512143 0.485714 0.500607 0.526699 0.548466 0.531089
1.600000 0.512143 0.485714 0.500607 0.526699 0.548466 0.531089
1.700000 0.512143 0.485714 0.500607 0.526699 0.548466 0.531089
1.800000 0.512143 0.485714 0.500607 0.526699 0.548466 0.531089
1.900000 0.512750 0.485714 0.502125 0.526699 0.548769 0.531695
2.000000 0.581056 0.560182 0.575592 0.598908 0.620784 0.608735
2.100000 0.615361 0.593009 0.617183 0.646238 0.664844 0.652411
2.200000 0.618701 0.598480 0.625379 0.657464 0.674263 0.664847
2.300000 0.618701 0.598480 0.625379 0.658070 0.674263 0.665453
2.400000 0.618701 0.598480 0.625379 0.658070 0.674263 0.665453
2.500000 0.618701 0.598480 0.625379 0.658070 0.674263 0.665453
2.600000 0.618701 0.598480 0.625379 0.658070 0.674263 0.665453
2.700000 0.618701 0.598480 0.625379 0.658070 0.674263 0.665453
2.800000 0.618701 0.598480 0.625379 0.658070 0.674263 0.665453
2.900000 0.618701 0.598480 0.625379 0.658070 0.674263 0.665453
3.000000 0.618701 0.598480 0.625379 0.658070 0.674263 0.665453
3.100000 0.618701 0.598480 0.625379 0.658070 0.674263 0.665453
3.200000 0.618701 0.598480 0.625379 0.658070 0.674263 0.665453
3.300000 0.618701 0.598480 0.625379 0.658070 0.674263 0.665453
3.400000 0.618701 0.598480 0.625379 0.658070 0.674263 0.665453
3.500000 0.618701 0.598480 0.625379 0.658070 0.674263 0.665453
3.600000 0.618701 0.598480 0.625379 0.658070 0.674263 0.665453
3.700000 0.618701 0.598480 0.625683 0.658070 0.674263 0.665453
3.800000 0.618701 0.598480 0.625683 0.658070 0.674263 0.665453
3.900000 0.619308 0.598480 0.626290 0.658070 0.674871 0.665453
4.000000 0.646934 0.638906 0.655738 0.696905 0.701914 0.700334
4.100000 0.664845 0.663526 0.683060 0.727549 0.733516 0.730058
4.200000 0.666060 0.668693 0.693989 0.739078 0.744758 0.740067
4.300000 0.666060 0.668693 0.694293 0.739988 0.745670 0.740977
4.400000 0.666060 0.668693 0.694293 0.739988 0.745670 0.741280
4.500000 0.666060 0.668693 0.694293 0.739988 0.745670 0.741280
4.600000 0.666060 0.668693 0.694293 0.739988 0.745670 0.741280
4.700000 0.666060 0.668693 0.694293 0.739988 0.745670 0.741280
4.800000 0.666060 0.668693 0.694293 0.739988 0.745670 0.741280
4.900000 0.666060 0.668693 0.694293 0.739988 0.745670 0.741280
5.000000 0.666060 0.668693 0.694293 0.739988 0.745670 0.741280
5.100000 0.666060 0.668693 0.694293 0.739988 0.745670 0.741280
5.200000 0.666060 0.668693 0.694293 0.739988 0.745670 0.741280
5.300000 0.666060 0.668693 0.694293 0.739988 0.745670 0.741280
5.400000 0.666060 0.668693 0.694293 0.739988 0.745670 0.741280
5.500000 0.666060 0.668693 0.694293 0.739988 0.745670 0.741280
5.600000 0.666060 0.668693 0.694293 0.739988 0.745670 0.741280
5.700000 0.666060 0.668693 0.694293 0.739988 0.745670 0.741280
5.800000 0.666060 0.668693 0.694293 0.739988 0.745670 0.741280
5.900000 0.666363 0.668693 0.694293 0.740291 0.745670 0.741887
6.000000 0.683060 0.686930 0.711597 0.763350 0.766940 0.756142
6.100000 0.702186 0.710638 0.738616 0.783070 0.787299 0.778283
6.200000 0.704614 0.717933 0.743473 0.791869 0.794895 0.790719
6.300000 0.704614 0.718845 0.743473 0.792476 0.796111 0.791325
6.400000 0.704614 0.718845 0.743473 0.792476 0.796111 0.791325
6.500000 0.704614 0.718845 0.743473 0.792476 0.796111 0.791325
6.600000 0.704614 0.718845 0.743473 0.792476 0.796111 0.791325
6.700000 0.704614 0.718845 0.743473 0.792476 0.796111 0.791325
6.800000 0.704614 0.718845 0.743473 0.792476 0.796111 0.791325
6.900000 0.704614 0.718845 0.743473 0.792476 0.796111 0.791325
7.000000 0.704614 0.718845 0.743473 0.792476 0.796111 0.791325
7.100000 0.704614 0.718845 0.743473 0.792476 0.796111 0.791325
7.200000 0.704614 0.718845 0.743473 0.792476 0.796111 0.791325
7.300000 0.704614 0.718845 0.743473 0.792476 0.796111 0.791325
7.400000 0.704614 0.718845 0.743473 0.792476 0.796111 0.791325
7.500000 0.704614 0.718845 0.743473 0.792476 0.796111 0.791325
7.600000 0.704614 0.718845 0.743473 0.792476 0.796111 0.791325
7.700000 0.704614 0.718845 0.743473 0.792476 0.796111 0.791325
7.800000 0.704614 0.718845 0.743473 0.792476 0.796414 0.791325
7.900000 0.704614 0.718845 0.744080 0.792476 0.796414 0.791629
8.000000 0.717668 0.734347 0.758045 0.806735 0.809480 0.807097
8.100000 0.732848 0.743465 0.772313 0.819782 0.826193 0.822869
8.200000 0.734669 0.746505 0.776260 0.824636 0.835005 0.830755
8.300000 0.734669 0.746505 0.776563 0.824939 0.835612 0.831665
8.400000 0.734669 0.746505 0.776867 0.824939 0.835612 0.831665
8.500000 0.734669 0.746505 0.776867 0.824939 0.835612 0.831665
8.600000 0.734669 0.746505 0.776867 0.824939 0.835612 0.831665
8.700000 0.734669 0.746505 0.776867 0.824939 0.835612 0.831665
8.800000 0.734669 0.746505 0.776867 0.824939 0.835612 0.831665
8.900000 0.734669 0.746505 0.776867 0.824939 0.835612 0.831665
9.000000 0.734669 0.746505 0.776867 0.824939 0.835612 0.831665
9.100000 0.734669 0.746505 0.776867 0.824939 0.835612 0.831665
9.200000 0.734669 0.746505 0.776867 0.824939 0.835612 0.831665
9.300000 0.734669 0.746505 0.776867 0.824939 0.835612 0.831665
9.400000 0.734669 0.746505 0.776867 0.824939 0.835612 0.831665
9.500000 0.734669 0.746505 0.776867 0.824939 0.835612 0.831665
9.600000 0.734669 0.746505 0.776867 0.824939 0.835612 0.831665
9.700000 0.734669 0.746505 0.776867 0.824939 0.835612 0.831665
9.800000 0.734669 0.746505 0.776867 0.824939 0.835612 0.831665
9.900000 0.734669 0.746505 0.776867 0.824939 0.835612 0.831665
10.000000 0.734669 0.746505 0.776867 0.824939 0.835612 0.831665
10.100000 0.734669 0.746505 0.776867 0.824939 0.835612 0.831665
10.200000 0.734669 0.746505 0.776867 0.824939 0.835612 0.831665
10.300000 0.734669 0.746505 0.776867 0.824939 0.835612 0.831665
10.400000 0.734669 0.746505 0.776867 0.824939 0.835612 0.831665
10.500000 0.734669 0.746505 0.776867 0.824939 0.835612 0.831665
10.600000 0.734669 0.746505 0.776867 0.824939 0.835612 0.831665
10.700000 0.734669 0.746505 0.776867 0.824939 0.835612 0.831665
10.800000 0.734669 0.746505 0.776867 0.824939 0.835612 0.831665
10.900000 0.734669 0.746505 0.776867 0.824939 0.835612 0.831665
11.000000 0.734669 0.746505 0.776867 0.824939 0.835612 0.831665
11.100000 0.734669 0.746505 0.776867 0.824939 0.835612 0.831665
11.200000 0.734669 0.746505 0.776867 0.824939 0.835612 0.831665
11.300000 0.734669 0.746505 0.776867 0.824939 0.835612 0.831665
11.400000 0.734669 0.746505 0.776867 0.824939 0.835612 0.831665
11.500000 0.734669 0.746505 0.776867 0.824939 0.835612 0.831665
11.600000 0.734669 0.746505 0.776867 0.824939 0.835612 0.831665
11.700000 0.734669 0.746505 0.776867 0.824939 0.835612 0.831665
11.800000 0.734669 0.746505 0.776867 0.824939 0.835612 0.831665
11.900000 0.734669 0.746505 0.776867 0.824939 0.835612 0.831665


==> data/sa_config15_pit15_CS20_goodputs.csv <==
0 4.250000 0.187500 0.156250 0.187500 0.218750 0.281250 0.250000 0.250000 0.312500 0.250000 0.312500 0.187500 0.312500 0.187500 0.312500 0.312500 0.250000 0.312500 0.281250 0.312500 0.312500 0.218750 0.343750 0.187500 0.343750 0.343750 0.312500 0.218750 0.312500 0.312500 0.343750
1 4.562500 0.250000 0.281250 0.312500 0.343750 0.312500 0.250000 0.375000 0.343750 0.218750 0.375000 0.343750 0.375000 0.343750 0.281250 0.375000 0.250000 0.343750 0.312500 0.375000 0.375000 0.343750 0.375000 0.312500 0.375000 0.375000 0.343750 0.312500 0.406250 0.375000 0.375000
2 4.843750 0.250000 0.250000 0.312500 0.281250 0.343750 0.250000 0.312500 0.375000 0.250000 0.375000 0.250000 0.406250 0.218750 0.375000 0.343750 0.375000 0.375000 0.406250 0.343750 0.343750 0.375000 0.375000 0.375000 0.343750 0.406250 0.312500 0.281250 0.312500 0.375000 0.375000
3 3.968750 0.281250 0.312500 0.281250 0.281250 0.312500 0.218750 0.343750 0.375000 0.281250 0.406250 0.281250 0.343750 0.375000 0.406250 0.375000 0.218750 0.375000 0.250000 0.375000 0.343750 0.218750 0.343750 0.187500 0.343750 0.343750 0.312500 0.312500 0.375000 0.406250 0.375000
4 4.593750 0.281250 0.156250 0.343750 0.250000 0.250000 0.343750 0.312500 0.375000 0.250000 0.312500 0.343750 0.375000 0.312500 0.343750 0.343750 0.375000 0.343750 0.312500 0.406250 0.406250 0.250000 0.375000 0.281250 0.375000 0.375000 0.250000 0.312500 0.343750 0.312500 0.375000
5 5.125000 0.250000 0.250000 0.312500 0.312500 0.343750 0.343750 0.343750 0.375000 0.312500 0.343750 0.312500 0.343750 0.343750 0.375000 0.406250 0.281250 0.375000 0.406250 0.375000 0.375000 0.406250 0.343750 0.312500 0.343750 0.343750 0.250000 0.375000 0.406250 0.406250 0.375000
6 4.500000 0.375000 0.187500 0.281250 0.281250 0.281250 0.312500 0.281250 0.375000 0.312500 0.375000 0.250000 0.375000 0.187500 0.375000 0.312500 0.375000 0.343750 0.281250 0.343750 0.343750 0.281250 0.375000 0.312500 0.406250 0.375000 0.375000 0.312500 0.343750 0.375000 0.343750
7 4.687500 0.312500 0.250000 0.312500 0.343750 0.281250 0.343750 0.343750 0.312500 0.312500 0.375000 0.312500 0.343750 0.312500 0.375000 0.375000 0.375000 0.343750 0.375000 0.375000 0.343750 0.343750 0.375000 0.250000 0.343750 0.406250 0.218750 0.312500 0.312500 0.312500 0.375000
8 4.843750 0.312500 0.281250 0.250000 0.343750 0.343750 0.343750 0.406250 0.406250 0.250000 0.375000 0.406250 0.406250 0.250000 0.375000 0.343750 0.343750 0.375000 0.375000 0.375000 0.343750 0.312500 0.343750 0.375000 0.406250 0.406250 0.343750 0.281250 0.343750 0.375000 0.375000
9 4.781250 0.312500 0.375000 0.375000 0.312500 0.343750 0.281250 0.343750 0.375000 0.312500 0.375000 0.281250 0.375000 0.250000 0.343750 0.312500 0.312500 0.375000 0.343750 0.375000 0.375000 0.250000 0.343750 0.312500 0.343750 0.343750 0.343750 0.343750 0.312500 0.375000 0.375000
10 4.968750 0.250000 0.343750 0.312500 0.312500 0.312500 0.312500 0.312500 0.343750 0.281250 0.343750 0.343750 0.343750 0.406250 0.375000 0.406250 0.343750 0.312500 0.312500 0.375000 0.375000 0.375000 0.406250 0.312500 0.343750 0.375000 0.312500 0.312500 0.343750 0.406250 0.375000
11 4.250000 0.312500 0.281250 0.281250 0.250000 0.218750 0.312500 0.312500 0.375000 0.312500 0.343750 0.218750 0.375000 0.312500 0.406250 0.312500 0.281250 0.375000 0.281250 0.406250 0.375000 0.250000 0.312500 0.343750 0.343750 0.375000 0.375000 0.250000 0.375000 0.375000 0.375000
12 4.468750 0.250000 0.343750 0.281250 0.343750 0.343750 0.281250 0.312500 0.406250 0.312500 0.406250 0.187500 0.343750 0.250000 0.375000 0.375000 0.312500 0.343750 0.406250 0.375000 0.312500 0.312500 0.375000 0.218750 0.375000 0.343750 0.343750 0.343750 0.375000 0.375000 0.375000
13 4.750000 0.375000 0.312500 0.312500 0.281250 0.343750 0.406250 0.406250 0.343750 0.375000 0.375000 0.250000 0.375000 0.375000 0.375000 0.375000 0.375000 0.375000 0.343750 0.375000 0.375000 0.312500 0.375000 0.343750 0.375000 0.406250 0.343750 0.312500 0.343750 0.406250 0.375000
14 4.656250 0.187500 0.281250 0.281250 0.281250 0.312500 0.281250 0.343750 0.375000 0.343750 0.312500 0.375000 0.343750 0.281250 0.375000 0.312500 0.218750 0.343750 0.343750 0.375000 0.343750 0.312500 0.343750 0.250000 0.343750 0.343750 0.250000 0.218750 0.375000 0.343750 0.375000
15 4.875000 0.312500 0.375000 0.343750 0.312500 0.281250 0.281250 0.343750 0.343750 0.343750 0.406250 0.281250 0.375000 0.250000 0.375000 0.375000 0.343750 0.375000 0.406250 0.343750 0.375000 0.343750 0.375000 0.312500 0.375000 0.375000 0.375000 0.281250 0.343750 0.375000 0.375000
16 5.218750 0.312500 0.250000 0.281250 0.156250 0.375000 0.281250 0.343750 0.312500 0.250000 0.343750 0.312500 0.250000 0.406250 0.281250 0.281250 0.375000 0.375000 0.187500 0.312500 0.281250 0.187500 0.312500 0.250000 0.312500 0.312500 0.281250 0.281250 0.343750 0.281250 0.312500
17 5.437500 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.031250 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
18 5.406250 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000


==> data/sa_config15_pit30_CS20_goodputs.csv <==
0 4.093750 0.250000 0.218750 0.250000 0.312500 0.250000 0.187500 0.281250 0.281250 0.312500 0.312500 0.250000 0.312500 0.312500 0.312500 0.281250 0.218750 0.312500 0.281250 0.312500 0.312500 0.218750 0.343750 0.218750 0.343750 0.343750 0.281250 0.187500 0.343750 0.312500 0.312500
1 4.468750 0.250000 0.218750 0.125000 0.312500 0.156250 0.281250 0.375000 0.218750 0.406250 0.312500 0.187500 0.375000 0.375000 0.312500 0.281250 0.343750 0.312500 0.343750 0.406250 0.343750 0.312500 0.375000 0.187500 0.375000 0.281250 0.250000 0.281250 0.375000 0.437500 0.375000
2 4.968750 0.343750 0.312500 0.312500 0.343750 0.250000 0.281250 0.406250 0.343750 0.375000 0.343750 0.312500 0.312500 0.375000 0.312500 0.281250 0.343750 0.281250 0.343750 0.343750 0.375000 0.312500 0.375000 0.406250 0.406250 0.375000 0.250000 0.312500 0.375000 0.343750 0.343750
3 4.187500 0.281250 0.187500 0.250000 0.281250 0.218750 0.187500 0.312500 0.187500 0.281250 0.375000 0.250000 0.312500 0.375000 0.375000 0.187500 0.250000 0.406250 0.343750 0.343750 0.375000 0.187500 0.312500 0.312500 0.343750 0.375000 0.281250 0.218750 0.375000 0.406250 0.375000
4 4.468750 0.343750 0.281250 0.312500 0.343750 0.312500 0.281250 0.281250 0.343750 0.312500 0.312500 0.218750 0.343750 0.375000 0.312500 0.250000 0.312500 0.312500 0.281250 0.375000 0.312500 0.312500 0.375000 0.250000 0.375000 0.343750 0.218750 0.281250 0.343750 0.375000 0.343750
5 4.875000 0.343750 0.312500 0.250000 0.281250 0.375000 0.343750 0.343750 0.312500 0.375000 0.375000 0.281250 0.375000 0.375000 0.375000 0.312500 0.343750 0.406250 0.375000 0.343750 0.343750 0.281250 0.343750 0.343750 0.343750 0.375000 0.343750 0.281250 0.406250 0.343750 0.375000
6 4.843750 0.281250 0.250000 0.343750 0.343750 0.343750 0.281250 0.375000 0.375000 0.375000 0.406250 0.343750 0.375000 0.343750 0.375000 0.281250 0.343750 0.375000 0.343750 0.375000 0.375000 0.375000 0.406250 0.343750 0.375000 0.343750 0.312500 0.312500 0.343750 0.406250 0.375000
7 4.656250 0.312500 0.281250 0.281250 0.375000 0.343750 0.312500 0.343750 0.375000 0.343750 0.375000 0.218750 0.375000 0.343750 0.375000 0.218750 0.281250 0.281250 0.343750 0.375000 0.312500 0.312500 0.375000 0.312500 0.406250 0.406250 0.312500 0.281250 0.375000 0.375000 0.312500
8 4.781250 0.250000 0.343750 0.406250 0.343750 0.281250 0.281250 0.312500 0.281250 0.343750 0.343750 0.312500 0.281250 0.375000 0.343750 0.343750 0.281250 0.375000 0.437500 0.375000 0.375000 0.281250 0.281250 0.343750 0.406250 0.406250 0.250000 0.312500 0.375000 0.343750 0.343750
9 4.718750 0.312500 0.218750 0.250000 0.281250 0.375000 0.281250 0.343750 0.250000 0.343750 0.343750 0.375000 0.312500 0.375000 0.375000 0.281250 0.281250 0.375000 0.312500 0.375000 0.375000 0.343750 0.343750 0.312500 0.343750 0.343750 0.343750 0.343750 0.375000 0.312500 0.375000
10 4.156250 0.281250 0.250000 0.218750 0.312500 0.156250 0.218750 0.343750 0.375000 0.375000 0.312500 0.218750 0.375000 0.312500 0.406250 0.281250 0.250000 0.343750 0.312500 0.343750 0.375000 0.187500 0.406250 0.218750 0.375000 0.375000 0.312500 0.343750 0.375000 0.312500 0.375000
11 4.500000 0.250000 0.250000 0.281250 0.312500 0.281250 0.312500 0.375000 0.156250 0.375000 0.343750 0.281250 0.375000 0.343750 0.343750 0.187500 0.156250 0.312500 0.343750 0.375000 0.312500 0.218750 0.343750 0.218750 0.343750 0.375000 0.250000 0.250000 0.375000 0.375000 0.343750
12 4.218750 0.187500 0.218750 0.281250 0.375000 0.187500 0.343750 0.343750 0.281250 0.312500 0.343750 0.343750 0.406250 0.343750 0.343750 0.187500 0.312500 0.406250 0.250000 0.343750 0.343750 0.312500 0.375000 0.250000 0.375000 0.343750 0.312500 0.312500 0.375000 0.343750 0.343750
13 4.843750 0.218750 0.281250 0.375000 0.281250 0.250000 0.281250 0.375000 0.125000 0.375000 0.406250 0.343750 0.375000 0.375000 0.343750 0.312500 0.250000 0.375000 0.312500 0.375000 0.281250 0.281250 0.406250 0.375000 0.375000 0.343750 0.250000 0.281250 0.375000 0.343750 0.406250
14 4.781250 0.375000 0.312500 0.281250 0.312500 0.312500 0.281250 0.281250 0.343750 0.343750 0.343750 0.312500 0.375000 0.281250 0.375000 0.250000 0.281250 0.343750 0.312500 0.375000 0.437500 0.312500 0.343750 0.281250 0.343750 0.406250 0.375000 0.406250 0.375000 0.375000 0.375000
15 4.750000 0.281250 0.312500 0.250000 0.375000 0.312500 0.281250 0.375000 0.281250 0.312500 0.375000 0.281250 0.343750 0.406250 0.343750 0.343750 0.343750 0.343750 0.375000 0.406250 0.343750 0.218750 0.375000 0.375000 0.375000 0.343750 0.281250 0.375000 0.375000 0.312500 0.343750
16 4.937500 0.125000 0.250000 0.281250 0.187500 0.375000 0.187500 0.312500 0.281250 0.312500 0.312500 0.218750 0.343750 0.250000 0.312500 0.312500 0.156250 0.375000 0.218750 0.343750 0.281250 0.406250 0.281250 0.281250 0.312500 0.312500 0.187500 0.281250 0.312500 0.250000 0.281250
17 5.468750 0.000000 0.000000 0.000000 0.000000 0.031250 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.031250 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
18 5.437500 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000


==> data/sa_config15_pit30_CS5_goodputboxes.csv <==
0 3.843750 0.318750 0.281250 0.289062 0.250000 0.265625 0.171875 0.218750 0.140625 0.187500 0.125000 0.171875 0.265625
1 4.187500 0.356250 0.364583 0.320312 0.328125 0.234375 0.250000 0.250000 0.250000 0.250000 0.156250 0.234375 0.140625
2 4.125000 0.387500 0.354167 0.320312 0.304688 0.281250 0.171875 0.218750 0.234375 0.234375 0.312500 0.187500 0.250000
3 4.218750 0.337500 0.343750 0.359375 0.289062 0.265625 0.234375 0.218750 0.234375 0.218750 0.250000 0.156250 0.250000
4 3.968750 0.362500 0.333333 0.304688 0.257812 0.265625 0.203125 0.250000 0.156250 0.187500 0.156250 0.234375 0.203125
5 3.906250 0.337500 0.302083 0.273438 0.296875 0.359375 0.187500 0.250000 0.281250 0.234375 0.187500 0.156250 0.265625
6 4.812500 0.375000 0.322917 0.343750 0.320312 0.281250 0.250000 0.375000 0.281250 0.312500 0.281250 0.296875 0.265625
7 4.343750 0.362500 0.333333 0.328125 0.281250 0.375000 0.187500 0.218750 0.234375 0.218750 0.187500 0.296875 0.250000
8 4.562500 0.381250 0.333333 0.335938 0.312500 0.296875 0.187500 0.281250 0.312500 0.265625 0.218750 0.312500 0.265625
9 4.312500 0.362500 0.343750 0.367188 0.320312 0.312500 0.281250 0.312500 0.296875 0.265625 0.312500 0.296875 0.250000
10 4.218750 0.356250 0.343750 0.312500 0.289062 0.359375 0.250000 0.218750 0.140625 0.265625 0.281250 0.171875 0.265625
11 4.500000 0.325000 0.322917 0.335938 0.335938 0.343750 0.203125 0.187500 0.187500 0.218750 0.250000 0.171875 0.234375
12 3.906250 0.350000 0.260417 0.312500 0.312500 0.281250 0.218750 0.250000 0.156250 0.234375 0.218750 0.187500 0.203125
13 3.875000 0.368750 0.343750 0.328125 0.296875 0.265625 0.296875 0.250000 0.265625 0.203125 0.156250 0.171875 0.218750
14 4.093750 0.337500 0.385417 0.304688 0.304688 0.296875 0.218750 0.187500 0.265625 0.218750 0.125000 0.218750 0.140625
15 4.500000 0.381250 0.343750 0.375000 0.343750 0.281250 0.312500 0.281250 0.203125 0.265625 0.343750 0.265625 0.281250
16 4.750000 0.312500 0.322917 0.281250 0.242188 0.296875 0.281250 0.250000 0.250000 0.250000 0.125000 0.281250 0.234375
17 5.468750 0.006250 0.010417 {} {} {} {} {} {} {} {} {} {}
18 5.406250 {} {} {} {} {} {} {} {} {} {} {} {}


==> data/sa_config15_pit30_CS5_goodputs.csv <==
0 3.843750 0.125000 0.218750 0.281250 0.156250 0.156250 0.281250 0.312500 0.187500 0.250000 0.312500 0.156250 0.250000 0.281250 0.218750 0.250000 0.250000 0.312500 0.312500 0.250000 0.250000 0.156250 0.312500 0.218750 0.343750 0.281250 0.125000 0.187500 0.281250 0.281250 0.343750
1 4.187500 0.218750 0.250000 0.125000 0.312500 0.218750 0.281250 0.250000 0.218750 0.375000 0.375000 0.250000 0.375000 0.281250 0.281250 0.156250 0.187500 0.281250 0.375000 0.375000 0.406250 0.281250 0.343750 0.281250 0.343750 0.343750 0.156250 0.187500 0.343750 0.343750 0.375000
2 4.125000 0.250000 0.218750 0.281250 0.187500 0.187500 0.281250 0.312500 0.218750 0.343750 0.343750 0.156250 0.281250 0.343750 0.312500 0.218750 0.218750 0.343750 0.375000 0.343750 0.312500 0.218750 0.375000 0.281250 0.406250 0.375000 0.312500 0.156250 0.312500 0.406250 0.375000
3 4.218750 0.187500 0.218750 0.218750 0.187500 0.250000 0.218750 0.312500 0.187500 0.375000 0.343750 0.125000 0.312500 0.281250 0.250000 0.281250 0.250000 0.343750 0.343750 0.375000 0.406250 0.281250 0.343750 0.187500 0.343750 0.312500 0.250000 0.281250 0.375000 0.312500 0.343750
4 3.968750 0.125000 0.250000 0.187500 0.187500 0.156250 0.218750 0.281250 0.281250 0.375000 0.312500 0.187500 0.312500 0.281250 0.312500 0.218750 0.250000 0.281250 0.375000 0.187500 0.312500 0.187500 0.375000 0.218750 0.375000 0.312500 0.156250 0.218750 0.343750 0.312500 0.375000
5 3.906250 0.312500 0.250000 0.312500 0.187500 0.250000 0.250000 0.218750 0.125000 0.312500 0.312500 0.187500 0.406250 0.375000 0.281250 0.218750 0.343750 0.312500 0.375000 0.250000 0.250000 0.250000 0.375000 0.218750 0.343750 0.281250 0.187500 0.187500 0.312500 0.250000 0.343750
6 4.812500 0.281250 0.375000 0.343750 0.250000 0.281250 0.343750 0.312500 0.312500 0.343750 0.281250 0.281250 0.312500 0.312500 0.312500 0.187500 0.250000 0.343750 0.343750 0.312500 0.312500 0.281250 0.375000 0.343750 0.375000 0.343750 0.281250 0.250000 0.406250 0.406250 0.375000
7 4.343750 0.218750 0.218750 0.250000 0.187500 0.218750 0.218750 0.343750 0.375000 0.312500 0.312500 0.218750 0.250000 0.375000 0.343750 0.250000 0.375000 0.343750 0.406250 0.312500 0.343750 0.250000 0.312500 0.218750 0.406250 0.375000 0.187500 0.187500 0.281250 0.312500 0.375000
8 4.562500 0.312500 0.281250 0.250000 0.218750 0.250000 0.218750 0.312500 0.312500 0.343750 0.312500 0.312500 0.375000 0.375000 0.343750 0.281250 0.218750 0.343750 0.375000 0.312500 0.343750 0.312500 0.375000 0.281250 0.406250 0.343750 0.218750 0.156250 0.343750 0.375000 0.375000
9 4.312500 0.281250 0.312500 0.281250 0.250000 0.250000 0.312500 0.375000 0.343750 0.343750 0.375000 0.250000 0.375000 0.343750 0.375000 0.218750 0.281250 0.375000 0.375000 0.218750 0.312500 0.312500 0.343750 0.281250 0.343750 0.312500 0.312500 0.312500 0.406250 0.375000 0.375000
10 4.218750 0.093750 0.218750 0.343750 0.250000 0.250000 0.218750 0.281250 0.093750 0.343750 0.312500 0.250000 0.312500 0.375000 0.281250 0.187500 0.343750 0.312500 0.343750 0.343750 0.281250 0.187500 0.312500 0.281250 0.375000 0.375000 0.281250 0.250000 0.375000 0.375000 0.375000
11 4.500000 0.125000 0.187500 0.250000 0.156250 0.187500 0.312500 0.312500 0.187500 0.406250 0.281250 0.156250 0.375000 0.375000 0.312500 0.218750 0.312500 0.375000 0.343750 0.343750 0.312500 0.250000 0.343750 0.250000 0.375000 0.281250 0.250000 0.250000 0.343750 0.187500 0.375000
12 3.906250 0.125000 0.250000 0.187500 0.187500 0.312500 0.281250 0.312500 0.187500 0.218750 0.312500 0.187500 0.281250 0.312500 0.406250 0.218750 0.250000 0.375000 0.312500 0.281250 0.218750 0.187500 0.343750 0.156250 0.343750 0.250000 0.218750 0.250000 0.343750 0.375000 0.375000
13 3.875000 0.281250 0.250000 0.187500 0.312500 0.156250 0.218750 0.281250 0.125000 0.343750 0.343750 0.218750 0.406250 0.281250 0.312500 0.250000 0.250000 0.343750 0.343750 0.250000 0.312500 0.250000 0.343750 0.250000 0.406250 0.343750 0.156250 0.281250 0.375000 0.375000 0.375000
14 4.093750 0.250000 0.187500 0.062500 0.156250 0.218750 0.312500 0.281250 0.156250 0.375000 0.375000 0.281250 0.312500 0.375000 0.281250 0.218750 0.218750 0.312500 0.375000 0.312500 0.250000 0.281250 0.312500 0.218750 0.312500 0.406250 0.125000 0.281250 0.375000 0.312500 0.375000
15 4.500000 0.218750 0.281250 0.312500 0.343750 0.250000 0.281250 0.312500 0.218750 0.375000 0.375000 0.312500 0.343750 0.343750 0.375000 0.250000 0.218750 0.406250 0.375000 0.375000 0.406250 0.187500 0.406250 0.281250 0.375000 0.281250 0.343750 0.281250 0.375000 0.375000 0.375000
16 4.750000 0.281250 0.250000 0.250000 0.281250 0.250000 0.250000 0.281250 0.218750 0.312500 0.375000 0.343750 0.250000 0.312500 0.250000 0.218750 0.281250 0.312500 0.375000 0.218750 0.281250 0.218750 0.250000 0.250000 0.312500 0.281250 0.125000 0.281250 0.250000 0.312500 0.312500
17 5.468750 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.031250 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.031250 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
18 5.406250 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000


==> data/sa_config15_pit5_CS20_goodputs.csv <==
0 3.375000 0.125000 0.218750 0.156250 0.187500 0.250000 0.187500 0.312500 0.187500 0.312500 0.343750 0.156250 0.250000 0.312500 0.312500 0.125000 0.250000 0.312500 0.312500 0.312500 0.343750 0.187500 0.312500 0.031250 0.281250 0.343750 0.093750 0.312500 0.343750 0.312500 0.343750
1 3.250000 0.218750 0.312500 0.250000 0.156250 0.187500 0.218750 0.312500 0.250000 0.375000 0.375000 0.125000 0.375000 0.312500 0.375000 0.312500 0.218750 0.343750 0.375000 0.375000 0.375000 0.125000 0.375000 0.062500 0.375000 0.375000 0.062500 0.281250 0.343750 0.343750 0.375000
2 3.968750 0.093750 0.343750 0.187500 0.218750 0.187500 0.312500 0.375000 0.156250 0.375000 0.375000 0.125000 0.406250 0.406250 0.375000 0.250000 0.218750 0.343750 0.406250 0.406250 0.375000 0.187500 0.406250 0.156250 0.375000 0.406250 0.125000 0.375000 0.375000 0.375000 0.375000
3 3.875000 0.093750 0.343750 0.218750 0.250000 0.281250 0.250000 0.343750 0.187500 0.375000 0.343750 0.375000 0.375000 0.406250 0.375000 0.250000 0.281250 0.437500 0.375000 0.312500 0.406250 0.187500 0.375000 0.062500 0.375000 0.343750 0.156250 0.375000 0.375000 0.375000 0.375000
4 3.875000 0.187500 0.312500 0.250000 0.156250 0.312500 0.312500 0.343750 0.156250 0.375000 0.375000 0.250000 0.375000 0.343750 0.375000 0.187500 0.250000 0.375000 0.406250 0.406250 0.375000 0.062500 0.375000 0.156250 0.375000 0.375000 0.093750 0.343750 0.343750 0.406250 0.375000
5 4.093750 0.187500 0.312500 0.281250 0.156250 0.250000 0.218750 0.281250 0.156250 0.343750 0.375000 0.312500 0.375000 0.406250 0.375000 0.250000 0.281250 0.375000 0.343750 0.375000 0.375000 0.125000 0.375000 0.125000 0.375000 0.343750 0.125000 0.343750 0.343750 0.343750 0.343750
6 3.718750 0.125000 0.281250 0.218750 0.218750 0.218750 0.312500 0.312500 0.156250 0.375000 0.375000 0.187500 0.406250 0.312500 0.375000 0.156250 0.250000 0.375000 0.375000 0.375000 0.375000 0.218750 0.375000 0.093750 0.343750 0.375000 0.156250 0.343750 0.406250 0.375000 0.375000
7 3.125000 0.062500 0.218750 0.062500 0.250000 0.312500 0.281250 0.312500 0.062500 0.343750 0.343750 0.031250 0.343750 0.375000 0.406250 0.125000 0.218750 0.375000 0.375000 0.375000 0.406250 0.125000 0.406250 0.093750 0.375000 0.406250 0.031250 0.375000 0.375000 0.343750 0.375000
8 3.937500 0.156250 0.343750 0.218750 0.093750 0.250000 0.250000 0.312500 0.281250 0.375000 0.375000 0.312500 0.375000 0.343750 0.375000 0.281250 0.156250 0.343750 0.406250 0.375000 0.343750 0.281250 0.343750 0.156250 0.437500 0.406250 0.187500 0.343750 0.406250 0.375000 0.375000
9 4.125000 0.187500 0.343750 0.312500 0.343750 0.343750 0.343750 0.343750 0.375000 0.375000 0.375000 0.343750 0.375000 0.406250 0.312500 0.250000 0.375000 0.343750 0.343750 0.375000 0.375000 0.250000 0.343750 0.093750 0.343750 0.343750 0.156250 0.343750 0.375000 0.375000 0.375000
10 4.093750 0.218750 0.218750 0.250000 0.312500 0.281250 0.312500 0.406250 0.343750 0.375000 0.343750 0.187500 0.343750 0.406250 0.375000 0.375000 0.281250 0.406250 0.406250 0.375000 0.375000 0.281250 0.406250 0.218750 0.375000 0.375000 0.343750 0.343750 0.375000 0.406250 0.375000
11 3.437500 0.156250 0.281250 0.281250 0.156250 0.343750 0.250000 0.281250 0.218750 0.406250 0.343750 0.281250 0.375000 0.343750 0.343750 0.281250 0.250000 0.343750 0.312500 0.375000 0.375000 0.250000 0.343750 0.312500 0.343750 0.375000 0.125000 0.312500 0.406250 0.375000 0.375000
12 4.000000 0.187500 0.281250 0.312500 0.281250 0.281250 0.375000 0.250000 0.343750 0.343750 0.437500 0.375000 0.406250 0.375000 0.375000 0.343750 0.281250 0.375000 0.437500 0.406250 0.343750 0.218750 0.375000 0.156250 0.406250 0.375000 0.250000 0.406250 0.375000 0.375000 0.343750
13 3.812500 0.125000 0.343750 0.312500 0.281250 0.343750 0.343750 0.375000 0.281250 0.375000 0.343750 0.250000 0.375000 0.406250 0.375000 0.250000 0.187500 0.375000 0.406250 0.343750 0.375000 0.218750 0.406250 0.218750 0.343750 0.375000 0.250000 0.343750 0.375000 0.406250 0.406250
14 3.968750 0.125000 0.312500 0.281250 0.250000 0.187500 0.250000 0.312500 0.343750 0.343750 0.375000 0.312500 0.343750 0.375000 0.375000 0.312500 0.218750 0.343750 0.343750 0.375000 0.375000 0.250000 0.375000 0.156250 0.375000 0.343750 0.156250 0.343750 0.375000 0.343750 0.375000
15 3.687500 0.250000 0.218750 0.218750 0.218750 0.218750 0.343750 0.250000 0.187500 0.375000 0.375000 0.218750 0.406250 0.375000 0.375000 0.281250 0.125000 0.406250 0.343750 0.343750 0.343750 0.125000 0.375000 0.281250 0.406250 0.375000 0.156250 0.312500 0.375000 0.343750 0.375000
16 3.781250 0.156250 0.218750 0.218750 0.187500 0.343750 0.218750 0.406250 0.218750 0.312500 0.312500 0.343750 0.250000 0.312500 0.343750 0.187500 0.250000 0.312500 0.218750 0.312500 0.312500 0.093750 0.281250 0.187500 0.312500 0.312500 0.187500 0.375000 0.281250 0.312500 0.312500
17 5.437500 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.031250 0.000000 0.000000 0.000000 0.000000 0.000000 0.031250 0.031250 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
18 5.468750 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000


==> data/sa_config15_pit5_CS5_goodputboxes.csv <==
0 3.437500 0.318750 0.322917 0.304688 0.312500 0.265625 0.250000 0.156250 0.218750 0.171875 0.187500 0.250000 0.140625
1 4.093750 0.368750 0.375000 0.359375 0.375000 0.296875 0.328125 0.187500 0.296875 0.250000 0.156250 0.281250 0.328125
2 3.437500 0.387500 0.343750 0.343750 0.359375 0.296875 0.187500 0.156250 0.187500 0.171875 0.218750 0.171875 0.265625
3 3.406250 0.362500 0.364583 0.390625 0.335938 0.281250 0.250000 0.187500 0.265625 0.203125 0.125000 0.218750 0.187500
4 3.906250 0.387500 0.385417 0.375000 0.367188 0.312500 0.281250 0.218750 0.203125 0.218750 0.125000 0.234375 0.234375
5 4.125000 0.350000 0.375000 0.359375 0.382812 0.359375 0.296875 0.218750 0.359375 0.343750 0.281250 0.406250 0.328125
6 3.468750 0.381250 0.322917 0.343750 0.343750 0.328125 0.218750 0.156250 0.187500 0.187500 0.156250 0.125000 0.171875
7 3.781250 0.375000 0.375000 0.351562 0.335938 0.281250 0.218750 0.187500 0.250000 0.250000 0.125000 0.171875 0.156250
8 3.687500 0.368750 0.406250 0.351562 0.343750 0.343750 0.265625 0.125000 0.156250 0.187500 0.031250 0.171875 0.203125
9 3.687500 0.368750 0.364583 0.351562 0.312500 0.343750 0.250000 0.062500 0.140625 0.140625 0.156250 0.171875 0.187500
10 3.593750 0.381250 0.364583 0.351562 0.335938 0.312500 0.250000 0.031250 0.203125 0.203125 0.031250 0.109375 0.218750
11 3.437500 0.368750 0.375000 0.343750 0.335938 0.265625 0.296875 0.093750 0.218750 0.125000 0.125000 0.187500 0.171875
12 3.875000 0.375000 0.375000 0.343750 0.343750 0.328125 0.265625 0.187500 0.234375 0.296875 0.093750 0.234375 0.250000
13 3.281250 0.362500 0.343750 0.398438 0.375000 0.375000 0.328125 0.218750 0.203125 0.218750 0.187500 0.250000 0.218750
14 3.468750 0.375000 0.375000 0.335938 0.343750 0.390625 0.312500 0.125000 0.218750 0.250000 0.156250 0.281250 0.250000
15 3.531250 0.375000 0.375000 0.351562 0.335938 0.250000 0.250000 0.187500 0.218750 0.140625 0.187500 0.140625 0.156250
16 4.062500 0.300000 0.322917 0.281250 0.265625 0.250000 0.218750 0.093750 0.171875 0.187500 0.125000 0.281250 0.187500
17 5.406250 {} {} 0.007812 {} {} {} {} {} 0.031250 {} {} {}
18 5.468750 {} {} {} {} {} {} {} {} {} {} {} {}


==> data/sa_config15_pit5_CS5_goodputs.csv <==
0 3.437500 0.156250 0.125000 0.250000 0.312500 0.218750 0.281250 0.281250 0.281250 0.312500 0.312500 0.156250 0.312500 0.312500 0.312500 0.218750 0.218750 0.312500 0.312500 0.312500 0.312500 0.187500 0.343750 0.062500 0.343750 0.312500 0.187500 0.281250 0.281250 0.312500 0.343750
1 4.093750 0.187500 0.343750 0.312500 0.343750 0.281250 0.312500 0.375000 0.281250 0.375000 0.375000 0.312500 0.343750 0.375000 0.375000 0.281250 0.250000 0.343750 0.406250 0.343750 0.375000 0.281250 0.375000 0.187500 0.375000 0.375000 0.156250 0.375000 0.375000 0.343750 0.375000
2 3.437500 0.156250 0.312500 0.343750 0.281250 0.125000 0.187500 0.281250 0.218750 0.312500 0.375000 0.218750 0.375000 0.375000 0.406250 0.125000 0.218750 0.312500 0.375000 0.406250 0.375000 0.031250 0.375000 0.156250 0.343750 0.406250 0.218750 0.250000 0.375000 0.406250 0.375000
3 3.406250 0.187500 0.281250 0.343750 0.281250 0.125000 0.281250 0.375000 0.187500 0.343750 0.375000 0.093750 0.375000 0.375000 0.375000 0.250000 0.187500 0.406250 0.312500 0.375000 0.375000 0.187500 0.375000 0.125000 0.375000 0.343750 0.125000 0.375000 0.375000 0.406250 0.343750
4 3.906250 0.218750 0.218750 0.281250 0.312500 0.187500 0.218750 0.375000 0.156250 0.406250 0.375000 0.250000 0.343750 0.375000 0.375000 0.312500 0.281250 0.343750 0.406250 0.406250 0.406250 0.125000 0.375000 0.218750 0.375000 0.375000 0.125000 0.375000 0.375000 0.375000 0.406250
5 4.125000 0.218750 0.312500 0.406250 0.343750 0.281250 0.343750 0.343750 0.406250 0.343750 0.406250 0.343750 0.406250 0.406250 0.375000 0.406250 0.312500 0.375000 0.406250 0.312500 0.375000 0.312500 0.375000 0.343750 0.375000 0.343750 0.281250 0.312500 0.343750 0.343750 0.375000
6 3.468750 0.156250 0.156250 0.250000 0.312500 0.250000 0.218750 0.343750 0.125000 0.343750 0.312500 0.187500 0.343750 0.343750 0.375000 0.125000 0.312500 0.343750 0.343750 0.375000 0.312500 0.125000 0.406250 0.156250 0.312500 0.375000 0.156250 0.187500 0.406250 0.375000 0.343750
7 3.781250 0.187500 0.093750 0.312500 0.312500 0.062500 0.343750 0.343750 0.156250 0.343750 0.406250 0.218750 0.312500 0.375000 0.343750 0.187500 0.250000 0.343750 0.312500 0.375000 0.437500 0.187500 0.343750 0.156250 0.375000 0.406250 0.125000 0.375000 0.375000 0.281250 0.375000
8 3.687500 0.125000 0.187500 0.218750 0.281250 0.156250 0.218750 0.312500 0.218750 0.437500 0.375000 0.218750 0.375000 0.343750 0.375000 0.125000 0.312500 0.375000 0.375000 0.375000 0.343750 0.093750 0.343750 0.156250 0.406250 0.375000 0.031250 0.375000 0.375000 0.375000 0.375000
9 3.687500 0.062500 0.218750 0.187500 0.218750 0.218750 0.218750 0.281250 0.125000 0.375000 0.343750 0.156250 0.375000 0.312500 0.375000 0.218750 0.312500 0.406250 0.343750 0.375000 0.375000 0.093750 0.343750 0.062500 0.375000 0.375000 0.156250 0.281250 0.375000 0.343750 0.375000
10 3.593750 0.031250 0.187500 0.218750 0.281250 0.156250 0.250000 0.281250 0.156250 0.343750 0.375000 0.250000 0.406250 0.375000 0.375000 0.062500 0.218750 0.375000 0.312500 0.375000 0.343750 0.187500 0.406250 0.156250 0.375000 0.375000 0.031250 0.343750 0.375000 0.406250 0.375000
11 3.437500 0.093750 0.156250 0.250000 0.281250 0.218750 0.218750 0.343750 0.218750 0.375000 0.375000 0.187500 0.375000 0.375000 0.343750 0.156250 0.156250 0.343750 0.343750 0.375000 0.343750 0.187500 0.343750 0.031250 0.375000 0.375000 0.125000 0.375000 0.375000 0.343750 0.375000
12 3.875000 0.187500 0.250000 0.250000 0.250000 0.281250 0.406250 0.312500 0.250000 0.375000 0.375000 0.250000 0.375000 0.375000 0.375000 0.218750 0.281250 0.375000 0.375000 0.375000 0.343750 0.218750 0.375000 0.187500 0.375000 0.375000 0.093750 0.250000 0.375000 0.343750 0.375000
13 3.281250 0.218750 0.187500 0.218750 0.281250 0.250000 0.250000 0.406250 0.250000 0.343750 0.312500 0.250000 0.375000 0.406250 0.375000 0.250000 0.375000 0.406250 0.437500 0.375000 0.375000 0.187500 0.406250 0.187500 0.375000 0.375000 0.187500 0.406250 0.343750 0.406250 0.312500
14 3.468750 0.125000 0.187500 0.218750 0.312500 0.281250 0.281250 0.281250 0.218750 0.375000 0.375000 0.312500 0.406250 0.343750 0.375000 0.343750 0.375000 0.375000 0.343750 0.375000 0.375000 0.218750 0.375000 0.218750 0.375000 0.343750 0.156250 0.343750 0.406250 0.312500 0.375000
15 3.531250 0.187500 0.156250 0.218750 0.250000 0.156250 0.156250 0.250000 0.156250 0.375000 0.375000 0.156250 0.375000 0.375000 0.375000 0.125000 0.125000 0.375000 0.343750 0.375000 0.375000 0.218750 0.375000 0.125000 0.375000 0.375000 0.187500 0.343750 0.375000 0.406250 0.375000
16 4.062500 0.093750 0.218750 0.281250 0.250000 0.125000 0.250000 0.218750 0.281250 0.312500 0.343750 0.156250 0.281250 0.312500 0.250000 0.281250 0.218750 0.343750 0.250000 0.281250 0.281250 0.062500 0.281250 0.125000 0.312500 0.312500 0.125000 0.312500 0.312500 0.281250 0.312500
17 5.406250 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.031250 0.000000 0.000000 0.000000 0.000000 0.000000 0.062500 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
18 5.468750 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000


==> data/sa_config1_CS20-10s5s-asuccesses.csv <==
5 1 81.300000
5 2 68.166667
5 3 56.500000
5 4 55.500000
5 5 51.500000
5 6 5.500000
5 7 1.500000
5 8 2.750000
5 9 3.500000
5 10 0.500000
5 11 1.250000
5 12 1.500000

10 1 85.000000
10 2 72.833333
10 3 66.500000
10 4 62.125000
10 5 53.750000
10 6 14.000000
10 7 7.500000
10 8 10.250000
10 9 9.750000
10 10 7.500000
10 11 9.750000
10 12 9.750000

15 1 97.600000
15 2 93.166667
15 3 92.125000
15 4 86.500000
15 5 82.250000
15 6 70.500000
15 7 62.500000
15 8 64.250000
15 9 65.750000
15 10 56.500000
15 11 64.500000
15 12 63.500000

20 1 98.600000
20 2 98.166667
20 3 96.625000
20 4 95.625000
20 5 93.000000
20 6 87.000000
20 7 83.500000
20 8 78.500000
20 9 84.000000
20 10 85.000000
20 11 84.500000
20 12 80.750000

25 1 99.300000
25 2 98.666667
25 3 95.125000
25 4 93.625000
25 5 92.500000
25 6 85.500000
25 7 83.000000
25 8 79.750000
25 9 84.000000
25 10 83.000000
25 11 81.500000
25 12 80.750000

30 1 99.500000
30 2 98.833333
30 3 97.125000
30 4 94.875000
30 5 93.500000
30 6 85.250000
30 7 80.500000
30 8 85.000000
30 9 82.750000
30 10 84.500000
30 11 82.000000
30 12 83.250000



==> data/sa_config1_CS20-10s5s-ssuccesses.csv <==
5 1 99.825784
5 2 80.864198
5 3 72.182254
5 4 65.296804
5 5 63.636364
5 6 19.166667
5 7 17.475728
5 8 21.428571
5 9 15.981735
5 10 13.684211
5 11 14.553991
5 12 11.842105

10 1 100.000000
10 2 92.901235
10 3 79.518072
10 4 74.082569
10 5 69.863014
10 6 33.333333
10 7 28.155340
10 8 26.271186
10 9 23.287671
10 10 22.105263
10 11 22.065728
10 12 20.175439

15 1 99.475524
15 2 99.074074
15 3 97.108434
15 4 93.348624
15 5 92.694064
15 6 78.333333
15 7 72.815534
15 8 70.762712
15 9 70.776256
15 10 74.736842
15 11 70.422535
15 12 67.105263

20 1 99.825175
20 2 98.765432
20 3 97.108434
20 4 97.247706
20 5 97.260274
20 6 89.166667
20 7 91.262136
20 8 89.406780
20 9 90.867580
20 10 93.684211
20 11 85.446009
20 12 88.596491

25 1 99.825175
25 2 99.074074
25 3 97.590361
25 4 96.559633
25 5 95.890411
25 6 92.500000
25 7 92.233010
25 8 88.983051
25 9 89.041096
25 10 87.368421
25 11 87.793427
25 12 81.578947

30 1 99.475524
30 2 99.691358
30 3 97.590361
30 4 98.165138
30 5 93.150685
30 6 94.583333
30 7 91.262136
30 8 86.864407
30 9 87.671233
30 10 84.210526
30 11 87.323944
30 12 90.350877



==> data/sa_config1_CS20_acdf.csv <==
0.000000 0.323775 0.320720 0.373868 0.405234 0.398533 0.406901
0.100000 0.328443 0.333222 0.458739 0.517420 0.508087 0.522754
0.200000 0.328443 0.334889 0.475008 0.541424 0.533767 0.544591
0.300000 0.328443 0.334889 0.475176 0.541924 0.533934 0.544591
0.400000 0.328443 0.334889 0.475176 0.541924 0.533934 0.544591
0.500000 0.328443 0.334889 0.475176 0.541924 0.533934 0.544591
0.600000 0.328443 0.334889 0.475176 0.541924 0.533934 0.544591
0.700000 0.328443 0.334889 0.475176 0.541924 0.533934 0.544591
0.800000 0.328443 0.334889 0.475176 0.541924 0.533934 0.544591
0.900000 0.328443 0.334889 0.475176 0.541924 0.533934 0.544591
1.000000 0.328443 0.334889 0.475176 0.541924 0.533934 0.544591
1.100000 0.328443 0.334889 0.475176 0.541924 0.533934 0.544591
1.200000 0.328443 0.334889 0.475176 0.541924 0.533934 0.544591
1.300000 0.328443 0.334889 0.475176 0.541924 0.533934 0.544591
1.400000 0.328443 0.334889 0.475176 0.541924 0.533934 0.544591
1.500000 0.328443 0.334889 0.475176 0.541924 0.533934 0.544591
1.600000 0.328443 0.334889 0.475176 0.541924 0.533934 0.544591
1.700000 0.328443 0.334889 0.475176 0.541924 0.533934 0.544591
1.800000 0.328443 0.334889 0.475176 0.541924 0.533934 0.544591
1.900000 0.328443 0.335056 0.475344 0.542090 0.534267 0.545091
2.000000 0.363121 0.385564 0.573801 0.644941 0.636985 0.648941
2.100000 0.365789 0.395066 0.623281 0.714286 0.701351 0.716453
2.200000 0.365955 0.397066 0.639047 0.735289 0.719860 0.736289
2.300000 0.365955 0.397066 0.639047 0.735456 0.720193 0.736623
2.400000 0.365955 0.397066 0.639047 0.735456 0.720193 0.736623
2.500000 0.365955 0.397066 0.639047 0.735456 0.720193 0.736623
2.600000 0.365955 0.397066 0.639047 0.735456 0.720193 0.736623
2.700000 0.365955 0.397066 0.639047 0.735456 0.720193 0.736623
2.800000 0.365955 0.397066 0.639047 0.735456 0.720193 0.736623
2.900000 0.365955 0.397066 0.639047 0.735456 0.720193 0.736623
3.000000 0.365955 0.397066 0.639047 0.735456 0.720193 0.736623
3.100000 0.365955 0.397066 0.639047 0.735456 0.720193 0.736623
3.200000 0.365955 0.397066 0.639047 0.735456 0.720193 0.736623
3.300000 0.365955 0.397066 0.639047 0.735456 0.720193 0.736623
3.400000 0.365955 0.397066 0.639047 0.735456 0.720193 0.736623
3.500000 0.365955 0.397066 0.639047 0.735456 0.720193 0.736623
3.600000 0.365955 0.397066 0.639047 0.735456 0.720193 0.736623
3.700000 0.365955 0.397066 0.639047 0.735456 0.720193 0.736623
3.800000 0.365955 0.397066 0.639047 0.735456 0.720193 0.736623
3.900000 0.365955 0.397066 0.639047 0.735623 0.720527 0.737123
4.000000 0.378960 0.415736 0.681818 0.779963 0.765883 0.778130
4.100000 0.380960 0.424237 0.711842 0.815636 0.803902 0.816136
4.200000 0.381127 0.425571 0.723918 0.828638 0.815908 0.827805
4.300000 0.381127 0.425571 0.724589 0.828805 0.816408 0.828305
4.400000 0.381127 0.425571 0.724589 0.828805 0.816408 0.828305
4.500000 0.381127 0.425571 0.724589 0.828805 0.816408 0.828305
4.600000 0.381127 0.425571 0.724589 0.828805 0.816408 0.828305
4.700000 0.381127 0.425571 0.724589 0.828805 0.816408 0.828305
4.800000 0.381127 0.425571 0.724589 0.828805 0.816408 0.828305
4.900000 0.381127 0.425571 0.724589 0.828805 0.816408 0.828305
5.000000 0.381127 0.425571 0.724589 0.828805 0.816408 0.828305
5.100000 0.381127 0.425571 0.724589 0.828805 0.816408 0.828305
5.200000 0.381127 0.425571 0.724589 0.828805 0.816408 0.828305
5.300000 0.381127 0.425571 0.724589 0.828805 0.816408 0.828305
5.400000 0.381127 0.425571 0.724589 0.828805 0.816408 0.828305
5.500000 0.381127 0.425571 0.724589 0.828805 0.816408 0.828305
5.600000 0.381127 0.425571 0.724589 0.828805 0.816408 0.828305
5.700000 0.381127 0.425571 0.724589 0.828805 0.816408 0.828305
5.800000 0.381127 0.425571 0.724589 0.828805 0.816408 0.828305
5.900000 0.381127 0.425571 0.725092 0.828805 0.816575 0.828471
6.000000 0.388296 0.439073 0.747568 0.852809 0.844422 0.851309
6.100000 0.390797 0.443407 0.767863 0.874479 0.866600 0.874146
6.200000 0.391130 0.445074 0.775746 0.883147 0.873937 0.883481
6.300000 0.391130 0.445074 0.775746 0.883314 0.874270 0.883981
6.400000 0.391130 0.445074 0.775746 0.883314 0.874270 0.883981
6.500000 0.391130 0.445074 0.775746 0.883314 0.874270 0.883981
6.600000 0.391130 0.445074 0.775746 0.883314 0.874270 0.883981
6.700000 0.391130 0.445074 0.775746 0.883314 0.874270 0.883981
6.800000 0.391130 0.445074 0.775746 0.883314 0.874270 0.883981
6.900000 0.391130 0.445074 0.775746 0.883314 0.874270 0.883981
7.000000 0.391130 0.445074 0.775746 0.883314 0.874270 0.883981
7.100000 0.391130 0.445074 0.775746 0.883314 0.874270 0.883981
7.200000 0.391130 0.445074 0.775746 0.883314 0.874270 0.883981
7.300000 0.391130 0.445074 0.775746 0.883314 0.874270 0.883981
7.400000 0.391130 0.445074 0.775746 0.883314 0.874270 0.883981
7.500000 0.391130 0.445074 0.775746 0.883314 0.874270 0.883981
7.600000 0.391130 0.445074 0.775746 0.883314 0.874270 0.883981
7.700000 0.391130 0.445074 0.775746 0.883314 0.874270 0.883981
7.800000 0.391130 0.445074 0.775746 0.883314 0.874270 0.883981
7.900000 0.391130 0.445074 0.776082 0.883314 0.874771 0.883981
8.000000 0.395132 0.455243 0.789668 0.897150 0.889278 0.896816
8.100000 0.397466 0.459243 0.806273 0.907485 0.901617 0.910818
8.200000 0.397799 0.462410 0.812647 0.913486 0.907120 0.916819
8.300000 0.397799 0.462410 0.812647 0.913652 0.907620 0.916986
8.400000 0.397799 0.462410 0.812647 0.913652 0.907620 0.916986
8.500000 0.397799 0.462410 0.812647 0.913652 0.907620 0.916986
8.600000 0.397799 0.462410 0.812647 0.913652 0.907620 0.916986
8.700000 0.397799 0.462410 0.812647 0.913652 0.907620 0.916986
8.800000 0.397799 0.462410 0.812647 0.913652 0.907620 0.916986
8.900000 0.397799 0.462410 0.812647 0.913652 0.907620 0.916986
9.000000 0.397799 0.462410 0.812647 0.913652 0.907620 0.916986
9.100000 0.397799 0.462410 0.812647 0.913652 0.907620 0.916986
9.200000 0.397799 0.462410 0.812647 0.913652 0.907620 0.916986
9.300000 0.397799 0.462410 0.812647 0.913652 0.907620 0.916986
9.400000 0.397799 0.462410 0.812647 0.913652 0.907620 0.916986
9.500000 0.397799 0.462410 0.812647 0.913652 0.907620 0.916986
9.600000 0.397799 0.462410 0.812647 0.913652 0.907620 0.916986
9.700000 0.397799 0.462410 0.812647 0.913652 0.907620 0.916986
9.800000 0.397799 0.462410 0.812647 0.913652 0.907620 0.916986
9.900000 0.397799 0.462577 0.812647 0.913652 0.907620 0.916986
10.000000 0.397799 0.462577 0.812647 0.913652 0.907620 0.916986
10.100000 0.397799 0.462577 0.812647 0.913652 0.907620 0.916986
10.200000 0.397799 0.462577 0.812647 0.913652 0.907620 0.916986
10.300000 0.397799 0.462577 0.812647 0.913652 0.907620 0.916986
10.400000 0.397799 0.462577 0.812647 0.913652 0.907620 0.916986
10.500000 0.397799 0.462577 0.812647 0.913652 0.907620 0.916986
10.600000 0.397799 0.462577 0.812647 0.913652 0.907620 0.916986
10.700000 0.397799 0.462577 0.812647 0.913652 0.907620 0.916986
10.800000 0.397799 0.462577 0.812647 0.913652 0.907620 0.916986
10.900000 0.397799 0.462577 0.812647 0.913652 0.907620 0.916986
11.000000 0.397799 0.462577 0.812647 0.913652 0.907620 0.916986
11.100000 0.397799 0.462577 0.812647 0.913652 0.907620 0.916986
11.200000 0.397799 0.462577 0.812647 0.913652 0.907620 0.916986
11.300000 0.397799 0.462577 0.812647 0.913652 0.907620 0.916986
11.400000 0.397799 0.462577 0.812647 0.913652 0.907620 0.916986
11.500000 0.397799 0.462577 0.812647 0.913652 0.907620 0.916986
11.600000 0.397799 0.462577 0.812647 0.913652 0.907620 0.916986
11.700000 0.397799 0.462577 0.812647 0.913652 0.907620 0.916986
11.800000 0.397799 0.462577 0.812647 0.913652 0.907620 0.916986
11.900000 0.397799 0.462577 0.812647 0.913652 0.907620 0.916986


==> data/sa_config1_CS20_scdf.csv <==
0.000000 0.399393 0.400789 0.443771 0.454986 0.445286 0.459230
0.100000 0.453111 0.471177 0.577751 0.630494 0.623219 0.633525
0.200000 0.453718 0.475121 0.593513 0.654138 0.646256 0.658381
0.300000 0.453718 0.475121 0.593513 0.654138 0.646560 0.658381
0.400000 0.453718 0.475121 0.593513 0.654138 0.646560 0.658381
0.500000 0.453718 0.475121 0.593513 0.654138 0.646560 0.658381
0.600000 0.453718 0.475121 0.593513 0.654138 0.646560 0.658381
0.700000 0.453718 0.475121 0.593513 0.654138 0.646560 0.658381
0.800000 0.453718 0.475121 0.593513 0.654138 0.646560 0.658381
0.900000 0.453718 0.475121 0.593513 0.654138 0.646560 0.658381
1.000000 0.453718 0.475121 0.593513 0.654138 0.646560 0.658381
1.100000 0.453718 0.475121 0.593513 0.654138 0.646560 0.658381
1.200000 0.453718 0.475121 0.593513 0.654138 0.646560 0.658381
1.300000 0.453718 0.475121 0.593513 0.654138 0.646560 0.658381
1.400000 0.453718 0.475121 0.593513 0.654138 0.646560 0.658381
1.500000 0.453718 0.475121 0.593513 0.654138 0.646560 0.658381
1.600000 0.453718 0.475121 0.593513 0.654138 0.646560 0.658381
1.700000 0.453718 0.475121 0.593513 0.654138 0.646560 0.658381
1.800000 0.453718 0.475121 0.593513 0.654138 0.646560 0.658381
1.900000 0.454021 0.476032 0.593513 0.654441 0.648075 0.658381
2.000000 0.490744 0.526092 0.676266 0.745681 0.753865 0.757805
2.100000 0.495903 0.534891 0.712034 0.790543 0.793574 0.799636
2.200000 0.495903 0.535498 0.723553 0.805092 0.804789 0.810549
2.300000 0.495903 0.535498 0.723553 0.805699 0.805092 0.810852
2.400000 0.495903 0.535498 0.723553 0.805699 0.805092 0.810852
2.500000 0.495903 0.535498 0.723553 0.805699 0.805092 0.810852
2.600000 0.495903 0.535498 0.723553 0.805699 0.805092 0.810852
2.700000 0.495903 0.535498 0.723553 0.805699 0.805092 0.810852
2.800000 0.495903 0.535498 0.723553 0.805699 0.805092 0.810852
2.900000 0.495903 0.535498 0.723553 0.805699 0.805092 0.810852
3.000000 0.495903 0.535498 0.723553 0.805699 0.805092 0.810852
3.100000 0.495903 0.535498 0.723553 0.805699 0.805092 0.810852
3.200000 0.495903 0.535498 0.723553 0.805699 0.805092 0.810852
3.300000 0.495903 0.535498 0.723553 0.805699 0.805092 0.810852
3.400000 0.495903 0.535498 0.723553 0.805699 0.805092 0.810852
3.500000 0.495903 0.535498 0.723553 0.805699 0.805092 0.810852
3.600000 0.495903 0.535498 0.723553 0.805699 0.805092 0.810852
3.700000 0.495903 0.535498 0.723553 0.805699 0.805092 0.810852
3.800000 0.495903 0.535498 0.723553 0.805699 0.805092 0.810852
3.900000 0.495903 0.535801 0.724159 0.806002 0.805699 0.810852
4.000000 0.510470 0.554915 0.764171 0.845408 0.850258 0.852986
4.100000 0.514719 0.561893 0.785086 0.867536 0.870567 0.876326
4.200000 0.514719 0.562500 0.792058 0.876932 0.880873 0.884207
4.300000 0.514719 0.562500 0.792058 0.877539 0.881176 0.885117
4.400000 0.514719 0.562500 0.792058 0.877539 0.881176 0.885117
4.500000 0.514719 0.562500 0.792058 0.877539 0.881176 0.885117
4.600000 0.514719 0.562500 0.792058 0.877539 0.881176 0.885117
4.700000 0.514719 0.562500 0.792058 0.877539 0.881176 0.885117
4.800000 0.514719 0.562500 0.792058 0.877539 0.881176 0.885117
4.900000 0.514719 0.562500 0.792058 0.877539 0.881176 0.885117
5.000000 0.514719 0.562500 0.792058 0.877539 0.881176 0.885117
5.100000 0.514719 0.562500 0.792058 0.877539 0.881176 0.885117
5.200000 0.514719 0.562500 0.792058 0.877539 0.881176 0.885117
5.300000 0.514719 0.562500 0.792058 0.877539 0.881176 0.885117
5.400000 0.514719 0.562500 0.792058 0.877539 0.881176 0.885117
5.500000 0.514719 0.562500 0.792058 0.877539 0.881176 0.885117
5.600000 0.514719 0.562500 0.792058 0.877539 0.881176 0.885117
5.700000 0.514719 0.562500 0.792058 0.877539 0.881176 0.885117
5.800000 0.514719 0.562500 0.792058 0.877539 0.881176 0.885117
5.900000 0.515326 0.563107 0.792058 0.877539 0.881176 0.885117
6.000000 0.525341 0.578580 0.813580 0.903001 0.899363 0.909670
6.100000 0.528073 0.586165 0.826614 0.917551 0.916338 0.921188
6.200000 0.528376 0.587075 0.833889 0.920582 0.920582 0.925735
6.300000 0.528376 0.587075 0.834495 0.920885 0.920885 0.926038
6.400000 0.528376 0.587075 0.834495 0.920885 0.920885 0.926038
6.500000 0.528376 0.587075 0.834495 0.920885 0.920885 0.926038
6.600000 0.528376 0.587075 0.834495 0.920885 0.920885 0.926038
6.700000 0.528376 0.587075 0.834495 0.920885 0.920885 0.926038
6.800000 0.528376 0.587075 0.834495 0.920885 0.920885 0.926038
6.900000 0.528376 0.587075 0.834495 0.920885 0.920885 0.926038
7.000000 0.528376 0.587075 0.834495 0.920885 0.920885 0.926038
7.100000 0.528376 0.587075 0.834495 0.920885 0.920885 0.926038
7.200000 0.528376 0.587075 0.834495 0.920885 0.920885 0.926038
7.300000 0.528376 0.587075 0.834495 0.920885 0.920885 0.926038
7.400000 0.528376 0.587075 0.834495 0.920885 0.920885 0.926038
7.500000 0.528376 0.587075 0.834495 0.920885 0.920885 0.926038
7.600000 0.528376 0.587075 0.834495 0.920885 0.920885 0.926038
7.700000 0.528376 0.587075 0.834495 0.920885 0.920885 0.926038
7.800000 0.528376 0.587075 0.834495 0.920885 0.920885 0.926038
7.900000 0.528376 0.587379 0.835102 0.920885 0.921188 0.926038
8.000000 0.536874 0.601942 0.850561 0.934829 0.934526 0.936041
8.100000 0.541123 0.610133 0.863292 0.943619 0.939679 0.943013
8.200000 0.541123 0.611347 0.867232 0.946044 0.941194 0.945135
8.300000 0.541123 0.611347 0.867536 0.946347 0.941497 0.945438
8.400000 0.541123 0.611347 0.867536 0.946347 0.941497 0.945438
8.500000 0.541123 0.611347 0.867536 0.946347 0.941497 0.945438
8.600000 0.541123 0.611347 0.867536 0.946347 0.941497 0.945438
8.700000 0.541123 0.611347 0.867536 0.946347 0.941497 0.945438
8.800000 0.541123 0.611347 0.867536 0.946347 0.941497 0.945438
8.900000 0.541123 0.611347 0.867536 0.946347 0.941497 0.945438
9.000000 0.541123 0.611347 0.867536 0.946347 0.941497 0.945438
9.100000 0.541123 0.611347 0.867536 0.946347 0.941497 0.945438
9.200000 0.541123 0.611347 0.867536 0.946347 0.941497 0.945438
9.300000 0.541123 0.611347 0.867536 0.946347 0.941497 0.945438
9.400000 0.541123 0.611347 0.867536 0.946347 0.941497 0.945438
9.500000 0.541123 0.611347 0.867536 0.946347 0.941497 0.945438
9.600000 0.541123 0.611347 0.867536 0.946347 0.941497 0.945438
9.700000 0.541123 0.611347 0.867536 0.946347 0.941497 0.945438
9.800000 0.541123 0.611347 0.867536 0.946347 0.941497 0.945438
9.900000 0.541123 0.611347 0.867536 0.946347 0.941497 0.945438
10.000000 0.541123 0.611347 0.867536 0.946347 0.941497 0.945438
10.100000 0.541123 0.611347 0.867536 0.946347 0.941497 0.945438
10.200000 0.541123 0.611347 0.867536 0.946347 0.941497 0.945438
10.300000 0.541123 0.611347 0.867536 0.946347 0.941497 0.945438
10.400000 0.541123 0.611347 0.867536 0.946347 0.941497 0.945438
10.500000 0.541123 0.611347 0.867536 0.946347 0.941497 0.945438
10.600000 0.541123 0.611347 0.867536 0.946347 0.941497 0.945438
10.700000 0.541123 0.611347 0.867536 0.946347 0.941497 0.945438
10.800000 0.541123 0.611347 0.867536 0.946347 0.941497 0.945438
10.900000 0.541123 0.611347 0.867536 0.946347 0.941497 0.945438
11.000000 0.541123 0.611347 0.867536 0.946347 0.941497 0.945438
11.100000 0.541123 0.611347 0.867536 0.946347 0.941497 0.945438
11.200000 0.541123 0.611347 0.867536 0.946347 0.941497 0.945438
11.300000 0.541123 0.611347 0.867536 0.946347 0.941497 0.945438
11.400000 0.541123 0.611347 0.867536 0.946347 0.941497 0.945438
11.500000 0.541123 0.611347 0.867536 0.946347 0.941497 0.945438
11.600000 0.541123 0.611347 0.867536 0.946347 0.941497 0.945438
11.700000 0.541123 0.611347 0.867536 0.946347 0.941497 0.945438
11.800000 0.541123 0.611347 0.867536 0.946347 0.941497 0.945438
11.900000 0.541123 0.611347 0.867536 0.946347 0.941497 0.945438


==> data/sa_config1_CS5-10s5s-asuccesses.csv <==
5 1 81.900000
5 2 68.333333
5 3 57.500000
5 4 54.750000
5 5 51.500000
5 6 4.500000
5 7 1.000000
5 8 2.250000
5 9 4.500000
5 10 1.500000
5 11 2.000000
5 12 1.750000

10 1 84.800000
10 2 75.666667
10 3 65.750000
10 4 61.125000
10 5 54.250000
10 6 11.500000
10 7 3.500000
10 8 6.500000
10 9 6.000000
10 10 4.500000
10 11 5.750000
10 12 7.250000

15 1 93.000000
15 2 82.666667
15 3 82.375000
15 4 72.375000
15 5 60.250000
15 6 25.750000
15 7 17.500000
15 8 19.250000
15 9 23.750000
15 10 24.500000
15 11 19.750000
15 12 22.500000

20 1 96.400000
20 2 90.833333
20 3 82.250000
20 4 78.500000
20 5 71.250000
20 6 48.000000
20 7 51.000000
20 8 44.250000
20 9 49.750000
20 10 40.000000
20 11 42.500000
20 12 46.500000

25 1 95.600000
25 2 88.333333
25 3 84.375000
25 4 77.125000
25 5 74.250000
25 6 52.000000
25 7 47.000000
25 8 51.500000
25 9 50.500000
25 10 50.500000
25 11 50.000000
25 12 48.000000

30 1 94.200000
30 2 85.500000
30 3 83.750000
30 4 73.250000
30 5 75.500000
30 6 50.750000
30 7 55.000000
30 8 51.000000
30 9 51.000000
30 10 56.500000
30 11 48.000000
30 12 54.750000



==> data/sa_config1_CS5-10s5s-ssuccesses.csv <==
5 1 99.825175
5 2 81.790123
5 3 67.228916
5 4 66.513761
5 5 63.926941
5 6 26.250000
5 7 19.417476
5 8 17.796610
5 9 13.698630
5 10 15.789474
5 11 16.431925
5 12 12.719298

10 1 99.650350
10 2 91.666667
10 3 79.518072
10 4 72.706422
10 5 68.949772
10 6 31.250000
10 7 23.300971
10 8 22.457627
10 9 19.178082
10 10 15.789474
10 11 19.718310
10 12 17.982456

15 1 98.776224
15 2 98.456790
15 3 93.253012
15 4 84.403670
15 5 78.082192
15 6 44.583333
15 7 31.067961
15 8 38.559322
15 9 32.876712
15 10 32.631579
15 11 36.150235
15 12 30.263158

20 1 98.598949
20 2 96.284830
20 3 92.457421
20 4 85.977011
20 5 78.604651
20 6 63.445378
20 7 57.843137
20 8 58.547009
20 9 57.077626
20 10 51.578947
20 11 53.051643
20 12 54.666667

25 1 97.548161
25 2 93.498452
25 3 90.024331
25 4 84.137931
25 5 80.930233
25 6 67.510549
25 7 67.647059
25 8 63.247863
25 9 56.880734
25 10 53.684211
25 11 66.197183
25 12 63.111111

30 1 97.022767
30 2 90.062112
30 3 86.861314
30 4 84.597701
30 5 80.465116
30 6 63.291139
30 7 60.784314
30 8 58.974359
30 9 58.256881
30 10 60.000000
30 11 62.910798
30 12 56.444444



==> data/sa_config1_CS5_acdf.csv <==
0.000000 0.325054 0.328221 0.324662 0.298582 0.305959 0.265211
0.100000 0.329388 0.340057 0.346340 0.346289 0.368887 0.327721
0.200000 0.329555 0.340557 0.349008 0.356631 0.381405 0.342390
0.300000 0.329555 0.340557 0.349008 0.356631 0.381405 0.342557
0.400000 0.329555 0.340557 0.349008 0.356631 0.381405 0.342557
0.500000 0.329555 0.340557 0.349008 0.356631 0.381405 0.342557
0.600000 0.329555 0.340557 0.349008 0.356631 0.381405 0.342557
0.700000 0.329555 0.340557 0.349008 0.356631 0.381405 0.342557
0.800000 0.329555 0.340557 0.349008 0.356631 0.381405 0.342557
0.900000 0.329555 0.340557 0.349008 0.356631 0.381405 0.342557
1.000000 0.329555 0.340557 0.349008 0.356631 0.381405 0.342557
1.100000 0.329555 0.340557 0.349008 0.356631 0.381405 0.342557
1.200000 0.329555 0.340557 0.349008 0.356631 0.381405 0.342557
1.300000 0.329555 0.340557 0.349008 0.356631 0.381405 0.342557
1.400000 0.329555 0.340557 0.349008 0.356631 0.381405 0.342557
1.500000 0.329555 0.340557 0.349008 0.356631 0.381405 0.342557
1.600000 0.329555 0.340557 0.349008 0.356631 0.381405 0.342557
1.700000 0.329555 0.340557 0.349008 0.356631 0.381405 0.342557
1.800000 0.329555 0.340557 0.349008 0.356631 0.381405 0.342557
1.900000 0.329722 0.340557 0.349175 0.356631 0.381906 0.342724
2.000000 0.365728 0.384064 0.418876 0.442535 0.462193 0.429572
2.100000 0.371062 0.391399 0.438886 0.485405 0.509598 0.478080
2.200000 0.371562 0.392399 0.442888 0.496747 0.524453 0.494416
2.300000 0.371562 0.392399 0.443222 0.497081 0.524787 0.494416
2.400000 0.371562 0.392399 0.443222 0.497081 0.524787 0.494416
2.500000 0.371562 0.392399 0.443222 0.497081 0.524787 0.494416
2.600000 0.371562 0.392399 0.443222 0.497081 0.524787 0.494416
2.700000 0.371562 0.392399 0.443222 0.497081 0.524787 0.494416
2.800000 0.371562 0.392399 0.443222 0.497081 0.524787 0.494416
2.900000 0.371562 0.392399 0.443222 0.497081 0.524787 0.494416
3.000000 0.371562 0.392399 0.443222 0.497081 0.524787 0.494416
3.100000 0.371562 0.392399 0.443222 0.497081 0.524787 0.494416
3.200000 0.371562 0.392399 0.443222 0.497081 0.524787 0.494416
3.300000 0.371562 0.392399 0.443222 0.497081 0.524787 0.494416
3.400000 0.371562 0.392399 0.443222 0.497081 0.524787 0.494416
3.500000 0.371562 0.392399 0.443222 0.497081 0.524787 0.494416
3.600000 0.371562 0.392399 0.443222 0.497081 0.524787 0.494416
3.700000 0.371562 0.392399 0.443222 0.497081 0.524787 0.494416
3.800000 0.371562 0.392399 0.443222 0.497081 0.524787 0.494582
3.900000 0.371729 0.392399 0.443222 0.497415 0.524954 0.495416
4.000000 0.383564 0.407401 0.476071 0.539950 0.566016 0.540590
4.100000 0.385564 0.413236 0.491746 0.573978 0.594058 0.575263
4.200000 0.385898 0.415236 0.499416 0.583653 0.607912 0.589098
4.300000 0.385898 0.415236 0.499583 0.584320 0.608246 0.589932
4.400000 0.385898 0.415236 0.499583 0.584320 0.608246 0.589932
4.500000 0.385898 0.415236 0.499583 0.584320 0.608246 0.589932
4.600000 0.385898 0.415236 0.499583 0.584320 0.608246 0.589932
4.700000 0.385898 0.415236 0.499583 0.584320 0.608246 0.589932
4.800000 0.385898 0.415236 0.499583 0.584320 0.608246 0.589932
4.900000 0.385898 0.415236 0.499583 0.584320 0.608246 0.589932
5.000000 0.385898 0.415236 0.499583 0.584320 0.608246 0.589932
5.100000 0.385898 0.415236 0.499583 0.584320 0.608246 0.589932
5.200000 0.385898 0.415236 0.499583 0.584320 0.608246 0.589932
5.300000 0.385898 0.415236 0.499583 0.584320 0.608246 0.589932
5.400000 0.385898 0.415236 0.499583 0.584320 0.608246 0.589932
5.500000 0.385898 0.415236 0.499583 0.584320 0.608246 0.589932
5.600000 0.385898 0.415236 0.499583 0.584320 0.608246 0.589932
5.700000 0.385898 0.415236 0.499583 0.584320 0.608246 0.589932
5.800000 0.385898 0.415236 0.499583 0.584320 0.608246 0.589932
5.900000 0.385898 0.415236 0.499917 0.584487 0.608413 0.590265
6.000000 0.391565 0.427905 0.520427 0.611176 0.633116 0.616769
6.100000 0.393066 0.431905 0.535601 0.631026 0.656485 0.642274
6.200000 0.393066 0.433072 0.540437 0.644037 0.669170 0.653276
6.300000 0.393066 0.433072 0.540604 0.644704 0.669838 0.655276
6.400000 0.393066 0.433072 0.540604 0.644704 0.669838 0.655276
6.500000 0.393066 0.433072 0.540604 0.644704 0.669838 0.655276
6.600000 0.393066 0.433072 0.540604 0.644704 0.669838 0.655276
6.700000 0.393066 0.433072 0.540604 0.644704 0.669838 0.655276
6.800000 0.393066 0.433072 0.540604 0.644704 0.669838 0.655276
6.900000 0.393066 0.433072 0.540604 0.644704 0.669838 0.655276
7.000000 0.393066 0.433072 0.540604 0.644704 0.669838 0.655276
7.100000 0.393066 0.433072 0.540604 0.644704 0.669838 0.655276
7.200000 0.393066 0.433072 0.540604 0.644704 0.669838 0.655276
7.300000 0.393066 0.433072 0.540604 0.644704 0.669838 0.655276
7.400000 0.393066 0.433072 0.540604 0.644704 0.669838 0.655276
7.500000 0.393066 0.433072 0.540604 0.644704 0.669838 0.655276
7.600000 0.393066 0.433072 0.540604 0.644704 0.669838 0.655276
7.700000 0.393066 0.433072 0.540604 0.644704 0.669838 0.655276
7.800000 0.393066 0.433072 0.540604 0.644704 0.669838 0.655276
7.900000 0.393066 0.433072 0.540604 0.644871 0.670172 0.655276
8.000000 0.397400 0.444074 0.553443 0.662719 0.686196 0.676113
8.100000 0.399567 0.447908 0.565449 0.686906 0.701886 0.696449
8.200000 0.399733 0.449408 0.571953 0.697415 0.712569 0.707951
8.300000 0.399733 0.449575 0.572453 0.698249 0.714071 0.709618
8.400000 0.399733 0.449575 0.572453 0.698249 0.714071 0.709785
8.500000 0.399733 0.449575 0.572453 0.698249 0.714071 0.709785
8.600000 0.399733 0.449575 0.572453 0.698249 0.714071 0.709785
8.700000 0.399733 0.449575 0.572453 0.698249 0.714071 0.709785
8.800000 0.399733 0.449575 0.572453 0.698249 0.714071 0.709785
8.900000 0.399733 0.449575 0.572453 0.698249 0.714071 0.709785
9.000000 0.399733 0.449575 0.572453 0.698249 0.714071 0.709785
9.100000 0.399733 0.449575 0.572453 0.698249 0.714071 0.709785
9.200000 0.399733 0.449575 0.572453 0.698249 0.714071 0.709785
9.300000 0.399733 0.449575 0.572453 0.698249 0.714071 0.709785
9.400000 0.399733 0.449575 0.572453 0.698249 0.714071 0.709785
9.500000 0.399733 0.449575 0.572453 0.698249 0.714071 0.709785
9.600000 0.399733 0.449575 0.572453 0.698249 0.714071 0.709785
9.700000 0.399733 0.449575 0.572453 0.698249 0.714071 0.709785
9.800000 0.399733 0.449575 0.572453 0.698249 0.714071 0.709785
9.900000 0.399733 0.449742 0.572453 0.698249 0.714071 0.709785
10.000000 0.399733 0.449742 0.572453 0.698249 0.714071 0.709785
10.100000 0.399733 0.449742 0.572453 0.698249 0.714071 0.709785
10.200000 0.399733 0.449742 0.572453 0.698249 0.714071 0.709785
10.300000 0.399733 0.449742 0.572453 0.698249 0.714071 0.709785
10.400000 0.399733 0.449742 0.572453 0.698249 0.714071 0.709785
10.500000 0.399733 0.449742 0.572453 0.698249 0.714071 0.709785
10.600000 0.399733 0.449742 0.572453 0.698249 0.714071 0.709785
10.700000 0.399733 0.449742 0.572453 0.698249 0.714071 0.709785
10.800000 0.399733 0.449742 0.572453 0.698249 0.714071 0.709785
10.900000 0.399733 0.449742 0.572453 0.698249 0.714071 0.709785
11.000000 0.399733 0.449742 0.572453 0.698249 0.714071 0.709785
11.100000 0.399733 0.449742 0.572453 0.698249 0.714071 0.709785
11.200000 0.399733 0.449742 0.572453 0.698249 0.714071 0.709785
11.300000 0.399733 0.449742 0.572453 0.698249 0.714071 0.709785
11.400000 0.399733 0.449742 0.572453 0.698249 0.714071 0.709785
11.500000 0.399733 0.449742 0.572453 0.698249 0.714071 0.709785
11.600000 0.399733 0.449742 0.572453 0.698249 0.714071 0.709785
11.700000 0.399733 0.449742 0.572453 0.698249 0.714071 0.709785
11.800000 0.399733 0.449742 0.572453 0.698249 0.714071 0.709785
11.900000 0.399733 0.449742 0.572453 0.698249 0.714071 0.709785


==> data/sa_config1_CS5_scdf.csv <==
0.000000 0.400121 0.399818 0.398476 0.363137 0.359389 0.340763
0.100000 0.450743 0.462261 0.475305 0.471163 0.480611 0.458931
0.200000 0.451955 0.464383 0.480183 0.483064 0.490992 0.471145
0.300000 0.451955 0.464383 0.480183 0.483064 0.491298 0.471145
0.400000 0.451955 0.464383 0.480183 0.483064 0.491298 0.471145
0.500000 0.451955 0.464383 0.480183 0.483064 0.491298 0.471145
0.600000 0.451955 0.464383 0.480183 0.483064 0.491298 0.471145
0.700000 0.451955 0.464383 0.480183 0.483064 0.491298 0.471145
0.800000 0.451955 0.464383 0.480183 0.483064 0.491298 0.471145
0.900000 0.451955 0.464383 0.480183 0.483064 0.491298 0.471145
1.000000 0.451955 0.464383 0.480183 0.483064 0.491298 0.471145
1.100000 0.451955 0.464383 0.480183 0.483064 0.491298 0.471145
1.200000 0.451955 0.464383 0.480183 0.483064 0.491298 0.471145
1.300000 0.451955 0.464383 0.480183 0.483064 0.491298 0.471145
1.400000 0.451955 0.464383 0.480183 0.483064 0.491298 0.471145
1.500000 0.451955 0.464383 0.480183 0.483064 0.491298 0.471145
1.600000 0.451955 0.464383 0.480183 0.483064 0.491298 0.471145
1.700000 0.451955 0.464383 0.480183 0.483064 0.491298 0.471145
1.800000 0.451955 0.464383 0.480183 0.483064 0.491298 0.471145
1.900000 0.451955 0.464383 0.481098 0.483064 0.491603 0.471145
2.000000 0.488936 0.513792 0.550000 0.570034 0.577099 0.547786
2.100000 0.493483 0.516823 0.567073 0.606347 0.615878 0.587786
2.200000 0.493786 0.517733 0.569207 0.615502 0.625038 0.597557
2.300000 0.493786 0.517733 0.569207 0.616112 0.626260 0.597863
2.400000 0.493786 0.517733 0.569207 0.616112 0.626260 0.597863
2.500000 0.493786 0.517733 0.569207 0.616112 0.626260 0.597863
2.600000 0.493786 0.517733 0.569207 0.616112 0.626260 0.597863
2.700000 0.493786 0.517733 0.569207 0.616112 0.626260 0.597863
2.800000 0.493786 0.517733 0.569207 0.616112 0.626260 0.597863
2.900000 0.493786 0.517733 0.569207 0.616112 0.626260 0.597863
3.000000 0.493786 0.517733 0.569207 0.616112 0.626260 0.597863
3.100000 0.493786 0.517733 0.569207 0.616112 0.626260 0.597863
3.200000 0.493786 0.517733 0.569207 0.616112 0.626260 0.597863
3.300000 0.493786 0.517733 0.569207 0.616112 0.626260 0.597863
3.400000 0.493786 0.517733 0.569207 0.616112 0.626260 0.597863
3.500000 0.493786 0.517733 0.569207 0.616112 0.626260 0.597863
3.600000 0.493786 0.517733 0.569207 0.616112 0.626260 0.597863
3.700000 0.493786 0.517733 0.569207 0.616112 0.626260 0.597863
3.800000 0.493786 0.517733 0.569207 0.616112 0.626260 0.597863
3.900000 0.493786 0.517733 0.569207 0.616112 0.627481 0.598473
4.000000 0.505305 0.538648 0.601220 0.650595 0.659847 0.637557
4.100000 0.511064 0.545014 0.614634 0.679890 0.685191 0.667786
4.200000 0.511064 0.545317 0.619512 0.686909 0.694046 0.677252
4.300000 0.511064 0.545317 0.619512 0.687214 0.694962 0.677863
4.400000 0.511064 0.545317 0.619512 0.687214 0.694962 0.677863
4.500000 0.511064 0.545317 0.619512 0.687214 0.694962 0.677863
4.600000 0.511064 0.545317 0.619512 0.687214 0.694962 0.677863
4.700000 0.511064 0.545317 0.619512 0.687214 0.694962 0.677863
4.800000 0.511064 0.545317 0.619512 0.687214 0.694962 0.677863
4.900000 0.511064 0.545317 0.619512 0.687214 0.694962 0.677863
5.000000 0.511064 0.545317 0.619512 0.687214 0.694962 0.677863
5.100000 0.511064 0.545317 0.619512 0.687214 0.694962 0.677863
5.200000 0.511064 0.545317 0.619512 0.687214 0.694962 0.677863
5.300000 0.511064 0.545317 0.619512 0.687214 0.694962 0.677863
5.400000 0.511064 0.545317 0.619512 0.687214 0.694962 0.677863
5.500000 0.511064 0.545317 0.619512 0.687214 0.694962 0.677863
5.600000 0.511064 0.545317 0.619512 0.687214 0.694962 0.677863
5.700000 0.511064 0.545317 0.619512 0.687214 0.694962 0.677863
5.800000 0.511064 0.545317 0.619512 0.687214 0.694962 0.677863
5.900000 0.511064 0.545620 0.620427 0.687214 0.694962 0.678473
6.000000 0.520764 0.564110 0.640244 0.703998 0.717252 0.702595
6.100000 0.524401 0.569263 0.656707 0.724138 0.740153 0.722443
6.200000 0.524401 0.570173 0.660061 0.733598 0.747481 0.730076
6.300000 0.524401 0.570173 0.660061 0.734208 0.748092 0.731603
6.400000 0.524401 0.570173 0.660061 0.734208 0.748092 0.731603
6.500000 0.524401 0.570173 0.660061 0.734208 0.748092 0.731603
6.600000 0.524401 0.570173 0.660061 0.734208 0.748092 0.731603
6.700000 0.524401 0.570173 0.660061 0.734208 0.748092 0.731603
6.800000 0.524401 0.570173 0.660061 0.734208 0.748092 0.731603
6.900000 0.524401 0.570173 0.660061 0.734208 0.748092 0.731603
7.000000 0.524401 0.570173 0.660061 0.734208 0.748092 0.731603
7.100000 0.524401 0.570173 0.660061 0.734208 0.748092 0.731603
7.200000 0.524401 0.570173 0.660061 0.734208 0.748092 0.731603
7.300000 0.524401 0.570173 0.660061 0.734208 0.748092 0.731603
7.400000 0.524401 0.570173 0.660061 0.734208 0.748092 0.731603
7.500000 0.524401 0.570173 0.660061 0.734208 0.748092 0.731603
7.600000 0.524401 0.570173 0.660061 0.734208 0.748092 0.731603
7.700000 0.524401 0.570173 0.660061 0.734208 0.748092 0.731603
7.800000 0.524401 0.570173 0.660061 0.734208 0.748092 0.731603
7.900000 0.524401 0.570173 0.660671 0.734513 0.748702 0.732214
8.000000 0.535314 0.581388 0.677134 0.748245 0.765802 0.748702
8.100000 0.538951 0.590785 0.691768 0.767775 0.786565 0.765496
8.200000 0.539254 0.592907 0.697866 0.778151 0.793893 0.773740
8.300000 0.539254 0.593210 0.697866 0.779371 0.795115 0.774656
8.400000 0.539254 0.593210 0.697866 0.779371 0.795115 0.774656
8.500000 0.539254 0.593210 0.697866 0.779371 0.795115 0.774656
8.600000 0.539254 0.593210 0.697866 0.779371 0.795115 0.774656
8.700000 0.539254 0.593210 0.697866 0.779371 0.795115 0.774656
8.800000 0.539254 0.593210 0.697866 0.779371 0.795115 0.774656
8.900000 0.539254 0.593210 0.697866 0.779371 0.795115 0.774656
9.000000 0.539254 0.593210 0.697866 0.779371 0.795115 0.774656
9.100000 0.539254 0.593210 0.697866 0.779371 0.795115 0.774656
9.200000 0.539254 0.593210 0.697866 0.779371 0.795115 0.774656
9.300000 0.539254 0.593210 0.697866 0.779371 0.795115 0.774656
9.400000 0.539254 0.593210 0.697866 0.779371 0.795115 0.774656
9.500000 0.539254 0.593210 0.697866 0.779371 0.795115 0.774656
9.600000 0.539254 0.593210 0.697866 0.779371 0.795115 0.774656
9.700000 0.539254 0.593210 0.697866 0.779371 0.795115 0.774656
9.800000 0.539254 0.593210 0.697866 0.779371 0.795115 0.774656
9.900000 0.539254 0.593210 0.697866 0.779371 0.795115 0.774656
10.000000 0.539254 0.593210 0.697866 0.779371 0.795115 0.774656
10.100000 0.539254 0.593210 0.697866 0.779371 0.795115 0.774656
10.200000 0.539254 0.593210 0.697866 0.779371 0.795115 0.774656
10.300000 0.539254 0.593210 0.697866 0.779371 0.795115 0.774656
10.400000 0.539254 0.593210 0.697866 0.779371 0.795115 0.774656
10.500000 0.539254 0.593210 0.697866 0.779371 0.795115 0.774656
10.600000 0.539254 0.593210 0.697866 0.779371 0.795115 0.774656
10.700000 0.539254 0.593210 0.697866 0.779371 0.795115 0.774656
10.800000 0.539254 0.593210 0.697866 0.779371 0.795115 0.774656
10.900000 0.539254 0.593210 0.697866 0.779371 0.795115 0.774656
11.000000 0.539254 0.593210 0.697866 0.779371 0.795115 0.774656
11.100000 0.539254 0.593210 0.697866 0.779371 0.795115 0.774656
11.200000 0.539254 0.593210 0.697866 0.779371 0.795115 0.774656
11.300000 0.539254 0.593210 0.697866 0.779371 0.795115 0.774656
11.400000 0.539254 0.593210 0.697866 0.779371 0.795115 0.774656
11.500000 0.539254 0.593210 0.697866 0.779371 0.795115 0.774656
11.600000 0.539254 0.593210 0.697866 0.779371 0.795115 0.774656
11.700000 0.539254 0.593210 0.697866 0.779371 0.795115 0.774656
11.800000 0.539254 0.593210 0.697866 0.779371 0.795115 0.774656
11.900000 0.539254 0.593210 0.697866 0.779371 0.795115 0.774656


==> data/sa_config1_pit15_CS20_goodputs.csv <==
0 4.562500 0.281250 0.281250 0.281250 0.218750 0.343750 0.281250 0.343750 0.250000 0.312500 0.343750 0.250000 0.343750 0.281250 0.312500 0.312500 0.281250 0.281250 0.281250 0.281250 0.281250 0.281250 0.343750 0.281250 0.343750 0.343750 0.312500 0.250000 0.343750 0.343750 0.375000
1 4.906250 0.375000 0.281250 0.406250 0.343750 0.343750 0.375000 0.375000 0.312500 0.343750 0.343750 0.375000 0.312500 0.375000 0.406250 0.406250 0.312500 0.375000 0.312500 0.406250 0.406250 0.375000 0.375000 0.312500 0.406250 0.375000 0.343750 0.343750 0.406250 0.312500 0.375000
2 5.187500 0.343750 0.437500 0.437500 0.343750 0.250000 0.343750 0.375000 0.281250 0.343750 0.375000 0.312500 0.281250 0.437500 0.406250 0.375000 0.312500 0.375000 0.343750 0.375000 0.375000 0.343750 0.406250 0.343750 0.468750 0.375000 0.312500 0.343750 0.375000 0.406250 0.343750
3 5.093750 0.281250 0.250000 0.312500 0.375000 0.343750 0.250000 0.375000 0.312500 0.406250 0.437500 0.312500 0.218750 0.343750 0.343750 0.375000 0.375000 0.375000 0.312500 0.375000 0.406250 0.281250 0.406250 0.375000 0.343750 0.406250 0.375000 0.250000 0.375000 0.375000 0.406250
4 4.687500 0.343750 0.312500 0.218750 0.281250 0.281250 0.281250 0.218750 0.218750 0.312500 0.343750 0.281250 0.250000 0.375000 0.343750 0.375000 0.312500 0.312500 0.343750 0.343750 0.343750 0.312500 0.343750 0.187500 0.375000 0.343750 0.218750 0.312500 0.375000 0.406250 0.343750
5 3.968750 0.093750 0.343750 0.218750 0.281250 0.250000 0.187500 0.250000 0.250000 0.312500 0.343750 0.218750 0.250000 0.343750 0.375000 0.343750 0.156250 0.406250 0.312500 0.406250 0.375000 0.187500 0.437500 0.218750 0.343750 0.375000 0.250000 0.187500 0.375000 0.343750 0.406250
6 3.500000 0.062500 0.031250 0.156250 0.125000 0.125000 0.187500 0.156250 0.093750 0.250000 0.343750 0.093750 0.000000 0.312500 0.406250 0.375000 0.093750 0.343750 0.187500 0.312500 0.312500 0.156250 0.375000 0.125000 0.375000 0.375000 0.125000 0.000000 0.343750 0.375000 0.375000
7 3.187500 0.156250 0.000000 0.000000 0.000000 0.062500 0.062500 0.125000 0.093750 0.156250 0.343750 0.031250 0.062500 0.343750 0.375000 0.375000 0.031250 0.312500 0.218750 0.187500 0.343750 0.031250 0.375000 0.062500 0.468750 0.406250 0.156250 0.062500 0.375000 0.406250 0.375000
8 3.468750 0.156250 0.031250 0.031250 0.156250 0.093750 0.062500 0.187500 0.062500 0.218750 0.406250 0.156250 0.062500 0.375000 0.312500 0.343750 0.093750 0.406250 0.281250 0.250000 0.343750 0.000000 0.343750 0.031250 0.375000 0.375000 0.125000 0.031250 0.375000 0.343750 0.375000
9 2.937500 0.031250 0.093750 0.031250 0.000000 0.062500 0.062500 0.093750 0.000000 0.125000 0.406250 0.000000 0.000000 0.406250 0.375000 0.343750 0.031250 0.343750 0.093750 0.250000 0.312500 0.000000 0.437500 0.031250 0.375000 0.375000 0.062500 0.031250 0.343750 0.375000 0.406250
10 4.875000 0.312500 0.312500 0.281250 0.218750 0.250000 0.281250 0.281250 0.343750 0.406250 0.437500 0.250000 0.281250 0.375000 0.343750 0.375000 0.312500 0.406250 0.312500 0.375000 0.312500 0.250000 0.375000 0.281250 0.343750 0.343750 0.312500 0.281250 0.406250 0.343750 0.343750
11 4.968750 0.343750 0.281250 0.281250 0.218750 0.312500 0.375000 0.312500 0.281250 0.281250 0.343750 0.312500 0.343750 0.312500 0.343750 0.375000 0.281250 0.375000 0.250000 0.343750 0.343750 0.343750 0.312500 0.343750 0.375000 0.375000 0.343750 0.250000 0.343750 0.375000 0.406250
12 5.000000 0.312500 0.281250 0.406250 0.312500 0.375000 0.343750 0.343750 0.312500 0.437500 0.406250 0.312500 0.343750 0.375000 0.437500 0.343750 0.375000 0.343750 0.312500 0.406250 0.375000 0.281250 0.343750 0.343750 0.375000 0.375000 0.375000 0.281250 0.406250 0.375000 0.406250
13 4.937500 0.250000 0.250000 0.312500 0.375000 0.375000 0.406250 0.281250 0.343750 0.343750 0.343750 0.281250 0.343750 0.375000 0.375000 0.375000 0.375000 0.375000 0.375000 0.343750 0.343750 0.406250 0.375000 0.343750 0.406250 0.375000 0.312500 0.343750 0.375000 0.343750 0.375000
14 4.718750 0.281250 0.312500 0.218750 0.250000 0.250000 0.312500 0.312500 0.218750 0.375000 0.406250 0.250000 0.250000 0.312500 0.375000 0.406250 0.343750 0.312500 0.250000 0.406250 0.406250 0.281250 0.375000 0.281250 0.343750 0.343750 0.250000 0.312500 0.375000 0.406250 0.343750
15 4.656250 0.343750 0.312500 0.343750 0.343750 0.343750 0.281250 0.375000 0.343750 0.343750 0.343750 0.281250 0.343750 0.375000 0.406250 0.312500 0.312500 0.375000 0.343750 0.312500 0.375000 0.187500 0.375000 0.281250 0.375000 0.375000 0.375000 0.187500 0.406250 0.437500 0.406250
16 5.312500 0.093750 0.093750 0.187500 0.187500 0.187500 0.125000 0.375000 0.312500 0.218750 0.093750 0.250000 0.125000 0.343750 0.250000 0.343750 0.125000 0.406250 0.375000 0.218750 0.218750 0.250000 0.218750 0.312500 0.125000 0.312500 0.312500 0.062500 0.187500 0.187500 0.187500
17 5.437500 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.062500 0.000000 0.000000 0.000000 0.000000 0.093750 0.000000 0.000000 0.000000 0.093750 0.156250 0.000000 0.000000 0.000000 0.000000 0.031250 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
18 5.343750 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000


==> data/sa_config1_pit30_CS20_goodputs.csv <==
0 4.718750 0.343750 0.312500 0.312500 0.281250 0.312500 0.312500 0.343750 0.312500 0.343750 0.343750 0.312500 0.343750 0.281250 0.312500 0.343750 0.312500 0.281250 0.281250 0.281250 0.281250 0.312500 0.375000 0.312500 0.343750 0.343750 0.281250 0.312500 0.343750 0.343750 0.375000
1 4.968750 0.375000 0.250000 0.343750 0.312500 0.312500 0.312500 0.406250 0.250000 0.343750 0.343750 0.375000 0.375000 0.281250 0.406250 0.343750 0.343750 0.343750 0.250000 0.406250 0.406250 0.343750 0.375000 0.281250 0.406250 0.375000 0.281250 0.312500 0.375000 0.375000 0.375000
2 5.031250 0.343750 0.406250 0.375000 0.312500 0.343750 0.312500 0.375000 0.281250 0.312500 0.375000 0.437500 0.375000 0.375000 0.343750 0.250000 0.312500 0.406250 0.343750 0.375000 0.406250 0.343750 0.406250 0.187500 0.437500 0.375000 0.343750 0.343750 0.406250 0.312500 0.343750
3 5.000000 0.312500 0.218750 0.406250 0.312500 0.343750 0.218750 0.343750 0.312500 0.437500 0.437500 0.343750 0.375000 0.343750 0.375000 0.375000 0.343750 0.375000 0.375000 0.375000 0.406250 0.343750 0.406250 0.343750 0.343750 0.406250 0.250000 0.343750 0.375000 0.406250 0.375000
4 4.531250 0.375000 0.187500 0.250000 0.250000 0.312500 0.312500 0.343750 0.312500 0.343750 0.375000 0.375000 0.375000 0.250000 0.375000 0.156250 0.312500 0.312500 0.281250 0.375000 0.375000 0.312500 0.281250 0.343750 0.343750 0.343750 0.312500 0.375000 0.343750 0.375000 0.375000
5 4.937500 0.187500 0.343750 0.281250 0.375000 0.406250 0.375000 0.375000 0.312500 0.375000 0.343750 0.343750 0.375000 0.312500 0.343750 0.281250 0.375000 0.375000 0.312500 0.343750 0.406250 0.250000 0.500000 0.281250 0.406250 0.375000 0.343750 0.281250 0.375000 0.375000 0.406250
6 4.875000 0.250000 0.281250 0.281250 0.343750 0.281250 0.375000 0.375000 0.281250 0.406250 0.406250 0.343750 0.406250 0.312500 0.406250 0.406250 0.343750 0.343750 0.406250 0.437500 0.343750 0.343750 0.375000 0.343750 0.343750 0.375000 0.281250 0.375000 0.375000 0.375000 0.375000
7 4.937500 0.281250 0.312500 0.343750 0.312500 0.375000 0.343750 0.343750 0.250000 0.312500 0.312500 0.312500 0.343750 0.281250 0.375000 0.312500 0.281250 0.312500 0.312500 0.375000 0.343750 0.218750 0.343750 0.218750 0.437500 0.406250 0.312500 0.281250 0.375000 0.406250 0.375000
8 4.937500 0.343750 0.343750 0.281250 0.187500 0.343750 0.281250 0.343750 0.218750 0.375000 0.406250 0.406250 0.343750 0.312500 0.312500 0.250000 0.281250 0.406250 0.375000 0.437500 0.375000 0.312500 0.375000 0.250000 0.406250 0.343750 0.281250 0.281250 0.375000 0.375000 0.375000
9 5.125000 0.343750 0.312500 0.218750 0.250000 0.312500 0.375000 0.343750 0.312500 0.406250 0.406250 0.375000 0.343750 0.343750 0.343750 0.375000 0.343750 0.312500 0.281250 0.375000 0.343750 0.375000 0.437500 0.343750 0.375000 0.406250 0.375000 0.343750 0.343750 0.375000 0.406250
10 5.062500 0.281250 0.312500 0.343750 0.406250 0.375000 0.406250 0.375000 0.281250 0.406250 0.406250 0.375000 0.375000 0.343750 0.406250 0.375000 0.343750 0.375000 0.375000 0.375000 0.343750 0.343750 0.343750 0.250000 0.343750 0.343750 0.437500 0.312500 0.406250 0.343750 0.343750
11 4.875000 0.312500 0.281250 0.312500 0.218750 0.375000 0.250000 0.250000 0.375000 0.375000 0.406250 0.312500 0.343750 0.250000 0.375000 0.375000 0.375000 0.343750 0.281250 0.375000 0.343750 0.218750 0.343750 0.312500 0.375000 0.343750 0.312500 0.343750 0.437500 0.343750 0.406250
12 4.812500 0.343750 0.375000 0.281250 0.312500 0.281250 0.250000 0.281250 0.250000 0.406250 0.406250 0.343750 0.437500 0.281250 0.343750 0.281250 0.281250 0.375000 0.343750 0.406250 0.343750 0.343750 0.312500 0.312500 0.375000 0.375000 0.375000 0.343750 0.343750 0.343750 0.375000
13 5.000000 0.375000 0.312500 0.312500 0.406250 0.375000 0.281250 0.406250 0.312500 0.437500 0.343750 0.406250 0.312500 0.250000 0.343750 0.218750 0.406250 0.375000 0.343750 0.375000 0.312500 0.312500 0.343750 0.312500 0.343750 0.375000 0.312500 0.343750 0.375000 0.406250 0.375000
14 5.000000 0.375000 0.343750 0.281250 0.343750 0.375000 0.281250 0.343750 0.250000 0.375000 0.437500 0.312500 0.375000 0.343750 0.406250 0.312500 0.343750 0.343750 0.406250 0.343750 0.406250 0.343750 0.375000 0.312500 0.375000 0.375000 0.312500 0.343750 0.375000 0.406250 0.406250
15 4.937500 0.375000 0.312500 0.312500 0.343750 0.312500 0.375000 0.312500 0.375000 0.343750 0.312500 0.375000 0.343750 0.250000 0.343750 0.375000 0.343750 0.375000 0.375000 0.375000 0.375000 0.312500 0.375000 0.312500 0.343750 0.343750 0.312500 0.281250 0.375000 0.437500 0.375000
16 5.281250 0.093750 0.125000 0.250000 0.218750 0.156250 0.218750 0.343750 0.406250 0.218750 0.125000 0.343750 0.250000 0.281250 0.375000 0.187500 0.156250 0.406250 0.343750 0.218750 0.218750 0.281250 0.218750 0.375000 0.125000 0.312500 0.250000 0.062500 0.187500 0.187500 0.187500
17 5.468750 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.062500 0.000000 0.000000 0.093750 0.000000 0.000000 0.000000 0.000000 0.000000 0.093750 0.156250 0.000000 0.000000 0.000000 0.000000 0.062500 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
18 5.312500 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000


==> data/sa_config1_pit30_CS5_goodputboxes.csv <==
0 4.437500 0.300000 0.291667 0.312500 0.296875 0.265625 0.234375 0.187500 0.203125 0.203125 0.218750 0.218750 0.234375
1 3.718750 0.343750 0.260417 0.273438 0.281250 0.296875 0.203125 0.250000 0.171875 0.203125 0.187500 0.140625 0.171875
2 3.531250 0.375000 0.312500 0.281250 0.250000 0.250000 0.125000 0.156250 0.125000 0.140625 0.187500 0.046875 0.203125
3 3.562500 0.343750 0.302083 0.328125 0.257812 0.234375 0.250000 0.125000 0.171875 0.187500 0.218750 0.125000 0.171875
4 3.843750 0.343750 0.312500 0.304688 0.289062 0.296875 0.187500 0.156250 0.218750 0.171875 0.218750 0.203125 0.218750
5 3.500000 0.362500 0.302083 0.304688 0.273438 0.234375 0.125000 0.187500 0.218750 0.187500 0.125000 0.171875 0.250000
6 3.562500 0.368750 0.302083 0.335938 0.257812 0.250000 0.078125 0.187500 0.203125 0.046875 0.093750 0.156250 0.125000
7 3.500000 0.331250 0.312500 0.296875 0.210938 0.234375 0.125000 0.250000 0.203125 0.203125 0.250000 0.203125 0.171875
8 3.937500 0.362500 0.333333 0.312500 0.250000 0.296875 0.203125 0.218750 0.156250 0.187500 0.218750 0.203125 0.187500
9 3.718750 0.362500 0.312500 0.320312 0.320312 0.281250 0.156250 0.250000 0.218750 0.140625 0.250000 0.187500 0.250000
10 3.750000 0.337500 0.312500 0.328125 0.265625 0.281250 0.187500 0.156250 0.140625 0.203125 0.218750 0.203125 0.156250
11 4.343750 0.356250 0.322917 0.281250 0.281250 0.328125 0.218750 0.250000 0.156250 0.265625 0.218750 0.218750 0.171875
12 3.875000 0.343750 0.354167 0.320312 0.289062 0.296875 0.203125 0.125000 0.187500 0.187500 0.218750 0.140625 0.218750
13 4.312500 0.368750 0.322917 0.335938 0.328125 0.343750 0.265625 0.281250 0.281250 0.234375 0.250000 0.265625 0.234375
14 4.250000 0.362500 0.322917 0.328125 0.265625 0.265625 0.218750 0.281250 0.171875 0.171875 0.218750 0.140625 0.218750
15 3.781250 0.356250 0.333333 0.343750 0.273438 0.312500 0.187500 0.156250 0.234375 0.218750 0.250000 0.171875 0.265625
16 4.187500 0.268750 0.322917 0.210938 0.187500 0.250000 0.203125 0.218750 0.125000 0.218750 0.187500 0.203125 0.171875
17 5.406250 {} 0.010417 0.015625 {} {} {} {} {} 0.015625 {} {} {}
18 5.375000 {} {} {} {} {} {} {} {} {} {} {} {}


==> data/sa_config1_pit30_CS5_goodputs.csv <==
0 4.437500 0.187500 0.187500 0.218750 0.250000 0.312500 0.187500 0.343750 0.218750 0.281250 0.281250 0.218750 0.250000 0.312500 0.312500 0.250000 0.218750 0.343750 0.281250 0.312500 0.312500 0.218750 0.312500 0.218750 0.312500 0.343750 0.218750 0.218750 0.218750 0.250000 0.343750
1 3.718750 0.156250 0.250000 0.156250 0.250000 0.218750 0.187500 0.250000 0.093750 0.250000 0.250000 0.187500 0.187500 0.312500 0.312500 0.281250 0.281250 0.218750 0.343750 0.312500 0.312500 0.187500 0.375000 0.218750 0.281250 0.375000 0.187500 0.156250 0.281250 0.312500 0.343750
2 3.531250 0.125000 0.156250 0.156250 0.187500 0.125000 0.156250 0.250000 0.031250 0.312500 0.281250 0.062500 0.250000 0.343750 0.250000 0.375000 0.156250 0.312500 0.375000 0.250000 0.281250 0.125000 0.343750 0.125000 0.343750 0.406250 0.187500 0.062500 0.343750 0.281250 0.406250
3 3.562500 0.093750 0.125000 0.187500 0.343750 0.156250 0.156250 0.312500 0.187500 0.281250 0.343750 0.062500 0.156250 0.312500 0.375000 0.281250 0.156250 0.218750 0.343750 0.218750 0.375000 0.250000 0.281250 0.218750 0.281250 0.343750 0.218750 0.156250 0.375000 0.406250 0.375000
4 3.843750 0.187500 0.156250 0.218750 0.156250 0.281250 0.125000 0.250000 0.281250 0.250000 0.312500 0.125000 0.218750 0.343750 0.312500 0.312500 0.250000 0.312500 0.375000 0.250000 0.312500 0.250000 0.375000 0.218750 0.375000 0.343750 0.218750 0.218750 0.312500 0.343750 0.312500
5 3.500000 0.281250 0.187500 0.218750 0.093750 0.312500 0.156250 0.281250 0.125000 0.312500 0.343750 0.218750 0.281250 0.343750 0.281250 0.281250 0.125000 0.375000 0.375000 0.218750 0.250000 0.156250 0.281250 0.218750 0.250000 0.343750 0.125000 0.156250 0.406250 0.312500 0.406250
6 3.562500 0.187500 0.187500 0.125000 0.062500 0.156250 0.000000 0.343750 0.218750 0.281250 0.312500 0.093750 0.125000 0.375000 0.281250 0.406250 0.125000 0.343750 0.406250 0.187500 0.250000 0.218750 0.375000 0.093750 0.312500 0.375000 0.093750 0.093750 0.343750 0.406250 0.343750
7 3.500000 0.218750 0.250000 0.187500 0.125000 0.125000 0.218750 0.218750 0.250000 0.375000 0.250000 0.156250 0.156250 0.250000 0.250000 0.281250 0.218750 0.343750 0.375000 0.187500 0.312500 0.187500 0.312500 0.187500 0.312500 0.375000 0.250000 0.125000 0.250000 0.312500 0.343750
8 3.937500 0.125000 0.218750 0.218750 0.218750 0.218750 0.187500 0.218750 0.187500 0.281250 0.375000 0.218750 0.156250 0.375000 0.312500 0.281250 0.218750 0.375000 0.343750 0.187500 0.312500 0.187500 0.312500 0.187500 0.343750 0.375000 0.218750 0.187500 0.375000 0.343750 0.406250
9 3.718750 0.281250 0.250000 0.250000 0.125000 0.250000 0.125000 0.343750 0.187500 0.343750 0.375000 0.187500 0.250000 0.375000 0.312500 0.406250 0.187500 0.343750 0.375000 0.312500 0.281250 0.156250 0.312500 0.156250 0.218750 0.375000 0.250000 0.187500 0.375000 0.312500 0.375000
10 3.750000 0.125000 0.156250 0.125000 0.125000 0.281250 0.281250 0.312500 0.250000 0.250000 0.343750 0.156250 0.187500 0.343750 0.281250 0.250000 0.218750 0.312500 0.375000 0.250000 0.343750 0.156250 0.281250 0.125000 0.343750 0.343750 0.218750 0.250000 0.312500 0.343750 0.375000
11 4.343750 0.218750 0.250000 0.125000 0.156250 0.312500 0.343750 0.156250 0.187500 0.343750 0.343750 0.250000 0.218750 0.375000 0.312500 0.343750 0.281250 0.343750 0.343750 0.156250 0.312500 0.093750 0.375000 0.187500 0.281250 0.375000 0.218750 0.281250 0.312500 0.312500 0.375000
12 3.875000 0.156250 0.125000 0.218750 0.156250 0.281250 0.218750 0.281250 0.125000 0.406250 0.343750 0.156250 0.218750 0.375000 0.343750 0.281250 0.218750 0.312500 0.375000 0.250000 0.312500 0.218750 0.312500 0.156250 0.312500 0.375000 0.218750 0.250000 0.281250 0.375000 0.375000
13 4.312500 0.312500 0.281250 0.156250 0.250000 0.312500 0.218750 0.281250 0.281250 0.312500 0.281250 0.250000 0.312500 0.312500 0.312500 0.375000 0.375000 0.343750 0.375000 0.312500 0.343750 0.250000 0.406250 0.250000 0.375000 0.343750 0.250000 0.281250 0.343750 0.375000 0.375000
14 4.250000 0.187500 0.281250 0.187500 0.187500 0.218750 0.187500 0.281250 0.156250 0.312500 0.312500 0.125000 0.250000 0.343750 0.281250 0.312500 0.187500 0.281250 0.406250 0.250000 0.375000 0.156250 0.375000 0.156250 0.343750 0.343750 0.218750 0.250000 0.343750 0.375000 0.343750
15 3.781250 0.312500 0.156250 0.343750 0.187500 0.125000 0.187500 0.343750 0.156250 0.281250 0.375000 0.187500 0.187500 0.375000 0.375000 0.343750 0.250000 0.343750 0.343750 0.250000 0.375000 0.156250 0.312500 0.250000 0.343750 0.375000 0.250000 0.187500 0.343750 0.312500 0.406250
16 4.187500 0.156250 0.218750 0.218750 0.187500 0.093750 0.156250 0.125000 0.187500 0.375000 0.281250 0.218750 0.125000 0.250000 0.250000 0.218750 0.250000 0.312500 0.250000 0.187500 0.218750 0.093750 0.250000 0.281250 0.312500 0.281250 0.187500 0.218750 0.250000 0.187500 0.312500
17 5.406250 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.031250 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.062500 0.000000 0.000000 0.000000 0.000000 0.000000 0.031250 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
18 5.375000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000


==> data/sa_config1_pit5_CS20_goodputs.csv <==
0 3.093750 0.031250 0.093750 0.031250 0.031250 0.062500 0.031250 0.031250 0.000000 0.156250 0.343750 0.031250 0.312500 0.343750 0.031250 0.312500 0.062500 0.281250 0.125000 0.031250 0.187500 0.000000 0.375000 0.000000 0.343750 0.343750 0.031250 0.031250 0.343750 0.343750 0.375000
1 2.156250 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.375000 0.000000 0.375000 0.406250 0.000000 0.406250 0.000000 0.375000 0.062500 0.031250 0.093750 0.000000 0.375000 0.000000 0.406250 0.375000 0.000000 0.000000 0.375000 0.375000 0.375000
2 2.500000 0.000000 0.000000 0.000000 0.031250 0.000000 0.031250 0.000000 0.000000 0.031250 0.375000 0.000000 0.437500 0.375000 0.031250 0.375000 0.000000 0.375000 0.031250 0.031250 0.093750 0.000000 0.406250 0.000000 0.437500 0.375000 0.000000 0.000000 0.406250 0.375000 0.343750
3 2.281250 0.000000 0.000000 0.031250 0.000000 0.000000 0.000000 0.000000 0.000000 0.031250 0.437500 0.031250 0.343750 0.343750 0.000000 0.375000 0.000000 0.343750 0.093750 0.000000 0.093750 0.031250 0.406250 0.000000 0.343750 0.406250 0.000000 0.000000 0.375000 0.375000 0.375000
4 2.437500 0.000000 0.000000 0.031250 0.031250 0.000000 0.000000 0.000000 0.000000 0.031250 0.375000 0.000000 0.343750 0.375000 0.000000 0.375000 0.031250 0.375000 0.062500 0.000000 0.000000 0.031250 0.343750 0.031250 0.375000 0.343750 0.031250 0.000000 0.375000 0.406250 0.375000
5 2.562500 0.000000 0.000000 0.000000 0.031250 0.000000 0.000000 0.000000 0.000000 0.062500 0.312500 0.031250 0.375000 0.375000 0.000000 0.375000 0.031250 0.375000 0.031250 0.031250 0.062500 0.031250 0.406250 0.000000 0.343750 0.343750 0.031250 0.000000 0.406250 0.343750 0.406250
6 2.375000 0.000000 0.031250 0.000000 0.000000 0.000000 0.000000 0.062500 0.000000 0.000000 0.406250 0.000000 0.343750 0.406250 0.000000 0.375000 0.000000 0.343750 0.031250 0.000000 0.093750 0.000000 0.375000 0.000000 0.375000 0.406250 0.000000 0.000000 0.343750 0.375000 0.375000
7 2.125000 0.000000 0.000000 0.000000 0.031250 0.000000 0.000000 0.031250 0.000000 0.000000 0.343750 0.000000 0.343750 0.375000 0.000000 0.375000 0.000000 0.343750 0.062500 0.031250 0.062500 0.000000 0.375000 0.000000 0.468750 0.406250 0.031250 0.000000 0.375000 0.406250 0.343750
8 2.656250 0.000000 0.000000 0.000000 0.000000 0.000000 0.031250 0.031250 0.000000 0.031250 0.406250 0.000000 0.343750 0.312500 0.000000 0.343750 0.000000 0.375000 0.062500 0.062500 0.062500 0.000000 0.343750 0.000000 0.375000 0.375000 0.031250 0.000000 0.375000 0.375000 0.406250
9 2.437500 0.000000 0.031250 0.000000 0.000000 0.031250 0.000000 0.000000 0.000000 0.000000 0.406250 0.000000 0.437500 0.406250 0.000000 0.343750 0.000000 0.343750 0.062500 0.000000 0.062500 0.000000 0.437500 0.000000 0.343750 0.375000 0.000000 0.000000 0.343750 0.375000 0.406250
10 2.437500 0.031250 0.000000 0.000000 0.031250 0.031250 0.000000 0.031250 0.000000 0.000000 0.437500 0.000000 0.375000 0.343750 0.031250 0.375000 0.000000 0.406250 0.000000 0.031250 0.062500 0.000000 0.343750 0.000000 0.343750 0.343750 0.031250 0.000000 0.406250 0.343750 0.343750
11 2.593750 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.031250 0.000000 0.000000 0.406250 0.000000 0.312500 0.343750 0.000000 0.375000 0.031250 0.343750 0.093750 0.062500 0.093750 0.000000 0.375000 0.000000 0.343750 0.375000 0.093750 0.000000 0.437500 0.375000 0.406250
12 2.406250 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.062500 0.000000 0.000000 0.375000 0.000000 0.375000 0.437500 0.000000 0.343750 0.000000 0.375000 0.125000 0.031250 0.062500 0.000000 0.312500 0.000000 0.375000 0.343750 0.125000 0.000000 0.343750 0.312500 0.406250
13 2.718750 0.000000 0.000000 0.000000 0.031250 0.031250 0.000000 0.031250 0.000000 0.031250 0.375000 0.000000 0.375000 0.375000 0.000000 0.375000 0.000000 0.375000 0.156250 0.062500 0.062500 0.000000 0.375000 0.000000 0.406250 0.375000 0.031250 0.000000 0.343750 0.406250 0.343750
14 2.500000 0.000000 0.031250 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.031250 0.406250 0.000000 0.343750 0.406250 0.000000 0.406250 0.000000 0.343750 0.062500 0.031250 0.156250 0.000000 0.375000 0.031250 0.343750 0.375000 0.093750 0.000000 0.406250 0.406250 0.406250
15 2.312500 0.031250 0.031250 0.000000 0.031250 0.000000 0.000000 0.000000 0.000000 0.000000 0.343750 0.000000 0.375000 0.375000 0.000000 0.375000 0.031250 0.375000 0.000000 0.062500 0.062500 0.000000 0.375000 0.031250 0.375000 0.343750 0.031250 0.000000 0.343750 0.437500 0.375000
16 2.812500 0.000000 0.031250 0.000000 0.062500 0.000000 0.000000 0.000000 0.000000 0.031250 0.093750 0.031250 0.343750 0.250000 0.000000 0.343750 0.000000 0.406250 0.062500 0.000000 0.031250 0.000000 0.218750 0.031250 0.125000 0.312500 0.031250 0.000000 0.218750 0.187500 0.187500
17 5.312500 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.031250 0.000000 0.000000 0.000000 0.093750 0.000000 0.000000 0.000000 0.000000 0.093750 0.093750 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
18 5.312500 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000


==> data/sa_config1_pit5_CS5_goodputboxes.csv <==
0 3.187500 0.281250 0.250000 0.226562 0.187500 0.187500 0.093750 0.031250 0.031250 0.046875 0.062500 0.046875 0.046875
1 2.062500 0.300000 0.250000 0.187500 0.195312 0.171875 {} {} {} 0.015625 {} {} {}
2 2.531250 0.318750 0.239583 0.203125 0.210938 0.203125 0.015625 {} 0.015625 0.015625 {} {} {}
3 2.656250 0.300000 0.239583 0.226562 0.226562 0.203125 0.031250 {} 0.015625 0.031250 {} {} {}
4 2.500000 0.306250 0.260417 0.203125 0.210938 0.171875 0.015625 {} 0.031250 0.062500 0.031250 {} 0.015625
5 2.531250 0.312500 0.260417 0.210938 0.187500 0.203125 {} {} {} 0.015625 {} {} {}
6 2.343750 0.306250 0.250000 0.210938 0.203125 0.171875 {} {} {} {} {} {} {}
7 2.218750 0.300000 0.260417 0.195312 0.218750 0.187500 0.015625 {} {} 0.015625 {} {} {}
8 2.656250 0.306250 0.260417 0.234375 0.210938 0.187500 {} {} {} 0.015625 {} {} {}
9 2.593750 0.293750 0.250000 0.203125 0.226562 0.187500 0.015625 {} 0.031250 0.015625 {} {} {}
10 2.375000 0.325000 0.260417 0.203125 0.171875 0.203125 0.031250 {} {} {} {} {} {}
11 2.093750 0.287500 0.250000 0.218750 0.179688 0.187500 {} {} {} {} {} 0.015625 0.015625
12 2.531250 0.318750 0.250000 0.218750 0.234375 0.187500 {} 0.031250 {} 0.015625 {} {} {}
13 2.437500 0.306250 0.250000 0.187500 0.195312 0.203125 0.015625 {} {} {} {} 0.015625 {}
14 2.437500 0.312500 0.260417 0.250000 0.226562 0.218750 0.015625 {} 0.015625 {} {} 0.015625 0.015625
15 2.187500 0.312500 0.250000 0.210938 0.187500 0.203125 0.015625 {} {} {} {} {} 0.015625
16 3.000000 0.231250 0.218750 0.187500 0.148438 0.140625 0.015625 {} {} 0.031250 {} 0.015625 {}
17 5.562500 {} 0.010417 0.015625 {} {} {} {} {} {} {} 0.015625 {}
18 5.312500 {} {} {} {} {} {} {} {} {} {} {} {}


==> data/sa_config1_pit5_CS5_goodputs.csv <==
0 3.187500 0.031250 0.031250 0.031250 0.031250 0.062500 0.062500 0.125000 0.062500 0.093750 0.343750 0.062500 0.031250 0.312500 0.312500 0.312500 0.062500 0.343750 0.062500 0.031250 0.125000 0.031250 0.343750 0.062500 0.312500 0.343750 0.125000 0.062500 0.343750 0.312500 0.343750
1 2.062500 0.000000 0.000000 0.000000 0.031250 0.000000 0.000000 0.000000 0.000000 0.000000 0.375000 0.000000 0.000000 0.343750 0.375000 0.375000 0.000000 0.343750 0.031250 0.031250 0.031250 0.000000 0.375000 0.000000 0.375000 0.343750 0.000000 0.000000 0.375000 0.375000 0.375000
2 2.531250 0.000000 0.000000 0.031250 0.031250 0.000000 0.000000 0.000000 0.000000 0.000000 0.375000 0.000000 0.000000 0.375000 0.406250 0.406250 0.031250 0.375000 0.031250 0.062500 0.062500 0.000000 0.375000 0.000000 0.343750 0.437500 0.031250 0.000000 0.343750 0.375000 0.375000
3 2.656250 0.000000 0.000000 0.000000 0.031250 0.031250 0.031250 0.000000 0.000000 0.000000 0.375000 0.000000 0.000000 0.406250 0.375000 0.375000 0.000000 0.406250 0.125000 0.031250 0.125000 0.031250 0.375000 0.031250 0.343750 0.343750 0.031250 0.000000 0.375000 0.375000 0.375000
4 2.500000 0.031250 0.000000 0.031250 0.062500 0.000000 0.031250 0.031250 0.000000 0.000000 0.375000 0.000000 0.000000 0.343750 0.375000 0.375000 0.000000 0.312500 0.062500 0.031250 0.093750 0.031250 0.375000 0.062500 0.406250 0.375000 0.031250 0.031250 0.375000 0.375000 0.375000
5 2.531250 0.000000 0.000000 0.000000 0.031250 0.000000 0.000000 0.000000 0.000000 0.062500 0.343750 0.000000 0.000000 0.406250 0.343750 0.375000 0.000000 0.375000 0.031250 0.062500 0.093750 0.000000 0.375000 0.000000 0.375000 0.343750 0.000000 0.000000 0.406250 0.375000 0.375000
6 2.343750 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.031250 0.375000 0.000000 0.000000 0.343750 0.375000 0.406250 0.000000 0.375000 0.031250 0.031250 0.093750 0.000000 0.406250 0.000000 0.343750 0.375000 0.000000 0.000000 0.375000 0.375000 0.343750
7 2.218750 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.031250 0.000000 0.031250 0.375000 0.000000 0.000000 0.375000 0.406250 0.343750 0.000000 0.375000 0.125000 0.000000 0.031250 0.000000 0.343750 0.031250 0.375000 0.406250 0.031250 0.000000 0.375000 0.343750 0.375000
8 2.656250 0.000000 0.000000 0.000000 0.031250 0.000000 0.031250 0.000000 0.000000 0.000000 0.343750 0.000000 0.000000 0.375000 0.343750 0.406250 0.000000 0.375000 0.062500 0.000000 0.187500 0.000000 0.375000 0.000000 0.437500 0.406250 0.000000 0.000000 0.375000 0.375000 0.375000
9 2.593750 0.000000 0.000000 0.062500 0.031250 0.000000 0.031250 0.031250 0.000000 0.031250 0.375000 0.000000 0.000000 0.375000 0.406250 0.375000 0.000000 0.375000 0.093750 0.031250 0.031250 0.000000 0.343750 0.000000 0.343750 0.343750 0.031250 0.000000 0.375000 0.375000 0.375000
10 2.375000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.406250 0.000000 0.000000 0.406250 0.375000 0.312500 0.000000 0.343750 0.000000 0.062500 0.062500 0.000000 0.406250 0.000000 0.375000 0.375000 0.062500 0.000000 0.406250 0.406250 0.375000
11 2.093750 0.031250 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.031250 0.343750 0.000000 0.031250 0.375000 0.343750 0.375000 0.000000 0.375000 0.000000 0.031250 0.125000 0.000000 0.312500 0.000000 0.375000 0.375000 0.000000 0.000000 0.375000 0.375000 0.343750
12 2.531250 0.000000 0.031250 0.000000 0.031250 0.000000 0.031250 0.000000 0.000000 0.000000 0.375000 0.000000 0.000000 0.375000 0.375000 0.406250 0.000000 0.375000 0.125000 0.062500 0.125000 0.000000 0.406250 0.000000 0.375000 0.375000 0.000000 0.000000 0.343750 0.375000 0.406250
13 2.437500 0.000000 0.000000 0.000000 0.000000 0.000000 0.031250 0.000000 0.000000 0.000000 0.375000 0.000000 0.031250 0.375000 0.375000 0.375000 0.031250 0.312500 0.000000 0.031250 0.062500 0.000000 0.406250 0.000000 0.375000 0.375000 0.031250 0.000000 0.375000 0.375000 0.343750
14 2.437500 0.000000 0.000000 0.031250 0.000000 0.000000 0.000000 0.031250 0.031250 0.031250 0.375000 0.031250 0.000000 0.375000 0.406250 0.375000 0.062500 0.343750 0.125000 0.125000 0.218750 0.000000 0.375000 0.000000 0.375000 0.343750 0.031250 0.000000 0.343750 0.406250 0.375000
15 2.187500 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.375000 0.031250 0.000000 0.406250 0.375000 0.375000 0.000000 0.375000 0.000000 0.031250 0.093750 0.000000 0.375000 0.000000 0.375000 0.375000 0.031250 0.000000 0.406250 0.375000 0.375000
16 3.000000 0.000000 0.000000 0.000000 0.031250 0.000000 0.000000 0.000000 0.000000 0.031250 0.312500 0.000000 0.031250 0.281250 0.281250 0.250000 0.000000 0.375000 0.062500 0.000000 0.125000 0.000000 0.281250 0.031250 0.312500 0.312500 0.031250 0.000000 0.250000 0.250000 0.312500
17 5.562500 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.031250 0.000000 0.000000 0.031250 0.000000 0.000000 0.000000 0.000000 0.062500 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
18 5.312500 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000


==> data/sa_config3_CS20-10s5s-asuccesses.csv <==
5 1 99.700000
5 2 99.166667
5 3 97.625000
5 4 93.625000
5 5 86.500000
5 6 72.750000
5 7 48.000000
5 8 64.750000
5 9 64.000000
5 10 45.000000
5 11 64.000000
5 12 65.750000

10 1 99.400000
10 2 98.833333
10 3 98.250000
10 4 93.875000
10 5 92.500000
10 6 83.500000
10 7 81.500000
10 8 82.500000
10 9 84.250000
10 10 86.500000
10 11 83.250000
10 12 83.000000

15 1 99.000000
15 2 98.000000
15 3 96.750000
15 4 94.250000
15 5 95.500000
15 6 87.500000
15 7 88.500000
15 8 84.250000
15 9 87.500000
15 10 86.000000
15 11 83.250000
15 12 82.750000

20 1 99.300000
20 2 99.166667
20 3 97.375000
20 4 94.875000
20 5 93.000000
20 6 87.000000
20 7 82.500000
20 8 83.500000
20 9 86.250000
20 10 81.000000
20 11 82.750000
20 12 82.250000

25 1 99.100000
25 2 98.166667
25 3 96.750000
25 4 94.750000
25 5 93.250000
25 6 88.000000
25 7 84.500000
25 8 80.250000
25 9 79.750000
25 10 81.500000
25 11 81.000000
25 12 78.250000

30 1 99.500000
30 2 98.166667
30 3 97.750000
30 4 94.500000
30 5 93.250000
30 6 85.250000
30 7 83.000000
30 8 83.500000
30 9 82.750000
30 10 88.000000
30 11 81.500000
30 12 84.000000



==> data/sa_config3_CS20-10s5s-ssuccesses.csv <==
5 1 99.816176
5 2 96.732026
5 3 92.947103
5 4 89.950980
5 5 87.922705
5 6 67.543860
5 7 59.375000
5 8 58.371041
5 9 43.333333
5 10 37.777778
5 11 38.500000
5 12 37.674419

10 1 99.825175
10 2 98.456790
10 3 97.349398
10 4 94.036697
10 5 92.237443
10 6 82.083333
10 7 75.728155
10 8 76.271186
10 9 69.863014
10 10 72.631579
10 11 76.056338
10 12 72.368421

15 1 99.650350
15 2 99.382716
15 3 98.072289
15 4 97.477064
15 5 96.347032
15 6 91.666667
15 7 87.378641
15 8 88.983051
15 9 86.757991
15 10 89.473684
15 11 82.629108
15 12 87.280702

20 1 99.475524
20 2 99.691358
20 3 97.831325
20 4 96.788991
20 5 95.890411
20 6 89.121339
20 7 88.349515
20 8 89.830508
20 9 90.410959
20 10 87.368421
20 11 90.140845
20 12 87.280702

25 1 99.300699
25 2 98.148148
25 3 96.144578
25 4 96.788991
25 5 96.803653
25 6 89.166667
25 7 91.262136
25 8 88.983051
25 9 85.388128
25 10 88.421053
25 11 86.384977
25 12 86.842105

30 1 100.000000
30 2 98.765432
30 3 97.831325
30 4 95.642202
30 5 96.347032
30 6 89.583333
30 7 91.262136
30 8 91.949153
30 9 90.867580
30 10 88.421053
30 11 88.732394
30 12 83.333333



==> data/sa_config3_CS20_acdf.csv <==
0.000000 0.437906 0.407901 0.411775 0.413569 0.401967 0.404170
0.100000 0.506751 0.506751 0.529853 0.532755 0.513505 0.517598
0.200000 0.514586 0.531089 0.554536 0.556259 0.537012 0.541118
0.300000 0.514586 0.531089 0.554536 0.556759 0.537179 0.541118
0.400000 0.514586 0.531089 0.554536 0.556759 0.537179 0.541118
0.500000 0.514586 0.531089 0.554536 0.556759 0.537179 0.541118
0.600000 0.514586 0.531089 0.554536 0.556759 0.537179 0.541118
0.700000 0.514586 0.531089 0.554536 0.556759 0.537179 0.541118
0.800000 0.514586 0.531089 0.554536 0.556759 0.537179 0.541118
0.900000 0.514586 0.531089 0.554536 0.556759 0.537179 0.541118
1.000000 0.514586 0.531089 0.554536 0.556759 0.537179 0.541118
1.100000 0.514586 0.531089 0.554536 0.556759 0.537179 0.541118
1.200000 0.514586 0.531089 0.554536 0.556759 0.537179 0.541118
1.300000 0.514586 0.531089 0.554536 0.556759 0.537179 0.541118
1.400000 0.514586 0.531089 0.554536 0.556759 0.537179 0.541118
1.500000 0.514586 0.531089 0.554536 0.556759 0.537179 0.541118
1.600000 0.514586 0.531089 0.554536 0.556759 0.537179 0.541118
1.700000 0.514586 0.531089 0.554536 0.556759 0.537179 0.541118
1.800000 0.514586 0.531089 0.554536 0.556759 0.537179 0.541118
1.900000 0.514919 0.531422 0.555537 0.557260 0.537679 0.541785
2.000000 0.594932 0.627105 0.661775 0.651942 0.641714 0.648874
2.100000 0.649442 0.698116 0.737658 0.721954 0.706402 0.718766
2.200000 0.662777 0.721120 0.758172 0.742290 0.725742 0.739616
2.300000 0.662944 0.721287 0.758339 0.742790 0.725742 0.739783
2.400000 0.662944 0.721287 0.758339 0.742790 0.725742 0.739783
2.500000 0.662944 0.721287 0.758339 0.742790 0.725742 0.739783
2.600000 0.662944 0.721287 0.758339 0.742790 0.725742 0.739783
2.700000 0.662944 0.721287 0.758339 0.742790 0.725742 0.739783
2.800000 0.662944 0.721287 0.758339 0.742790 0.725742 0.739783
2.900000 0.662944 0.721287 0.758339 0.742790 0.725742 0.739783
3.000000 0.662944 0.721287 0.758339 0.742790 0.725742 0.739783
3.100000 0.662944 0.721287 0.758339 0.742790 0.725742 0.739783
3.200000 0.662944 0.721287 0.758339 0.742790 0.725742 0.739783
3.300000 0.662944 0.721287 0.758339 0.742790 0.725742 0.739783
3.400000 0.662944 0.721287 0.758339 0.742790 0.725742 0.739783
3.500000 0.662944 0.721287 0.758339 0.742790 0.725742 0.739783
3.600000 0.662944 0.721287 0.758339 0.742790 0.725742 0.739783
3.700000 0.662944 0.721287 0.758339 0.742790 0.725742 0.739783
3.800000 0.662944 0.721287 0.758339 0.742790 0.725742 0.739783
3.900000 0.662944 0.721454 0.758672 0.743457 0.726075 0.739950
4.000000 0.696949 0.764961 0.796698 0.787131 0.770257 0.783653
4.100000 0.728788 0.800633 0.831388 0.821137 0.807936 0.818015
4.200000 0.741624 0.814469 0.841728 0.833472 0.821274 0.831193
4.300000 0.742124 0.814802 0.842061 0.834639 0.821440 0.831526
4.400000 0.742124 0.814802 0.842061 0.834639 0.821440 0.831526
4.500000 0.742124 0.814802 0.842061 0.834639 0.821440 0.831526
4.600000 0.742124 0.814802 0.842061 0.834639 0.821440 0.831526
4.700000 0.742124 0.814802 0.842061 0.834639 0.821440 0.831526
4.800000 0.742124 0.814802 0.842061 0.834639 0.821440 0.831526
4.900000 0.742124 0.814802 0.842061 0.834639 0.821440 0.831526
5.000000 0.742124 0.814802 0.842061 0.834639 0.821440 0.831526
5.100000 0.742124 0.814802 0.842061 0.834639 0.821440 0.831526
5.200000 0.742124 0.814802 0.842061 0.834639 0.821440 0.831526
5.300000 0.742124 0.814802 0.842061 0.834639 0.821440 0.831526
5.400000 0.742124 0.814802 0.842061 0.834639 0.821440 0.831526
5.500000 0.742124 0.814802 0.842061 0.834639 0.821440 0.831526
5.600000 0.742124 0.814802 0.842061 0.834639 0.821440 0.831526
5.700000 0.742124 0.814802 0.842061 0.834639 0.821440 0.831526
5.800000 0.742124 0.814802 0.842061 0.834639 0.821440 0.831526
5.900000 0.742124 0.814969 0.842395 0.834806 0.821607 0.831526
6.000000 0.756959 0.840473 0.861741 0.856643 0.842447 0.852544
6.100000 0.777963 0.863311 0.884256 0.875646 0.862621 0.874896
6.200000 0.792632 0.874812 0.892595 0.883647 0.871290 0.883403
6.300000 0.792632 0.875146 0.893095 0.884314 0.871457 0.883570
6.400000 0.792632 0.875146 0.893095 0.884314 0.871457 0.883570
6.500000 0.792632 0.875146 0.893095 0.884314 0.871457 0.883570
6.600000 0.792632 0.875146 0.893095 0.884314 0.871457 0.883570
6.700000 0.792632 0.875146 0.893095 0.884314 0.871457 0.883570
6.800000 0.792632 0.875146 0.893095 0.884314 0.871457 0.883570
6.900000 0.792632 0.875146 0.893095 0.884314 0.871457 0.883570
7.000000 0.792632 0.875146 0.893095 0.884314 0.871457 0.883570
7.100000 0.792632 0.875146 0.893095 0.884314 0.871457 0.883570
7.200000 0.792632 0.875146 0.893095 0.884314 0.871457 0.883570
7.300000 0.792632 0.875146 0.893095 0.884314 0.871457 0.883570
7.400000 0.792632 0.875146 0.893095 0.884314 0.871457 0.883570
7.500000 0.792632 0.875146 0.893095 0.884314 0.871457 0.883570
7.600000 0.792632 0.875146 0.893095 0.884314 0.871457 0.883570
7.700000 0.792632 0.875146 0.893095 0.884314 0.871457 0.883570
7.800000 0.792632 0.875146 0.893095 0.884314 0.871457 0.883570
7.900000 0.792632 0.875646 0.893262 0.884314 0.871457 0.883736
8.000000 0.801467 0.890648 0.903102 0.898150 0.885795 0.898415
8.100000 0.817636 0.908485 0.917111 0.911985 0.900800 0.911927
8.200000 0.829805 0.915486 0.922949 0.917653 0.907636 0.917431
8.300000 0.829972 0.915986 0.923616 0.918486 0.907969 0.918265
8.400000 0.829972 0.916153 0.923616 0.918486 0.907969 0.918265
8.500000 0.829972 0.916153 0.923616 0.918486 0.907969 0.918265
8.600000 0.829972 0.916153 0.923616 0.918486 0.907969 0.918265
8.700000 0.829972 0.916153 0.923616 0.918486 0.907969 0.918265
8.800000 0.829972 0.916153 0.923616 0.918486 0.907969 0.918265
8.900000 0.829972 0.916153 0.923616 0.918486 0.907969 0.918265
9.000000 0.829972 0.916153 0.923616 0.918486 0.907969 0.918265
9.100000 0.829972 0.916153 0.923616 0.918486 0.907969 0.918265
9.200000 0.829972 0.916153 0.923616 0.918486 0.907969 0.918265
9.300000 0.829972 0.916153 0.923616 0.918486 0.907969 0.918265
9.400000 0.829972 0.916153 0.923616 0.918486 0.907969 0.918265
9.500000 0.829972 0.916153 0.923616 0.918486 0.907969 0.918265
9.600000 0.829972 0.916153 0.923616 0.918486 0.907969 0.918265
9.700000 0.829972 0.916153 0.923616 0.918486 0.907969 0.918265
9.800000 0.829972 0.916153 0.923616 0.918486 0.907969 0.918265
9.900000 0.829972 0.916153 0.923616 0.918653 0.907969 0.918265
10.000000 0.829972 0.916153 0.923616 0.918820 0.907969 0.918265
10.100000 0.829972 0.916153 0.923616 0.918820 0.907969 0.918265
10.200000 0.829972 0.916153 0.923616 0.918820 0.907969 0.918265
10.300000 0.829972 0.916153 0.923616 0.918820 0.907969 0.918265
10.400000 0.829972 0.916153 0.923616 0.918820 0.907969 0.918265
10.500000 0.829972 0.916153 0.923616 0.918820 0.907969 0.918265
10.600000 0.829972 0.916153 0.923616 0.918820 0.907969 0.918265
10.700000 0.829972 0.916153 0.923616 0.918820 0.907969 0.918265
10.800000 0.829972 0.916153 0.923616 0.918820 0.907969 0.918265
10.900000 0.829972 0.916153 0.923616 0.918820 0.907969 0.918265
11.000000 0.829972 0.916153 0.923616 0.918820 0.907969 0.918265
11.100000 0.829972 0.916153 0.923616 0.918820 0.907969 0.918265
11.200000 0.829972 0.916153 0.923616 0.918820 0.907969 0.918265
11.300000 0.829972 0.916153 0.923616 0.918820 0.907969 0.918265
11.400000 0.829972 0.916153 0.923616 0.918820 0.907969 0.918265
11.500000 0.829972 0.916153 0.923616 0.918820 0.907969 0.918265
11.600000 0.829972 0.916153 0.923616 0.918820 0.907969 0.918265
11.700000 0.829972 0.916153 0.923616 0.918820 0.907969 0.918265
11.800000 0.829972 0.916153 0.923616 0.918820 0.907969 0.918265
11.900000 0.829972 0.916153 0.923616 0.918820 0.907969 0.918265


==> data/sa_config3_CS20_scdf.csv <==
0.000000 0.416211 0.444983 0.473780 0.463008 0.447544 0.454407
0.100000 0.496944 0.584723 0.641710 0.641904 0.626137 0.627964
0.200000 0.504021 0.603213 0.666869 0.664645 0.651304 0.651368
0.300000 0.504021 0.603516 0.666869 0.664645 0.651304 0.651368
0.400000 0.504021 0.603516 0.666869 0.664645 0.651304 0.651368
0.500000 0.504021 0.603516 0.666869 0.664645 0.651304 0.651368
0.600000 0.504021 0.603516 0.666869 0.664645 0.651304 0.651368
0.700000 0.504021 0.603516 0.666869 0.664645 0.651304 0.651368
0.800000 0.504021 0.603516 0.666869 0.664645 0.651304 0.651368
0.900000 0.504021 0.603516 0.666869 0.664645 0.651304 0.651368
1.000000 0.504021 0.603516 0.666869 0.664645 0.651304 0.651368
1.100000 0.504021 0.603516 0.666869 0.664645 0.651304 0.651368
1.200000 0.504021 0.603516 0.666869 0.664645 0.651304 0.651368
1.300000 0.504021 0.603516 0.666869 0.664645 0.651304 0.651368
1.400000 0.504021 0.603516 0.666869 0.664645 0.651304 0.651368
1.500000 0.504021 0.603516 0.666869 0.664645 0.651304 0.651368
1.600000 0.504021 0.603516 0.666869 0.664645 0.651304 0.651368
1.700000 0.504021 0.603516 0.666869 0.664645 0.651304 0.651368
1.800000 0.504021 0.603516 0.666869 0.664645 0.651304 0.651368
1.900000 0.504342 0.603516 0.667172 0.664948 0.651304 0.651368
2.000000 0.577356 0.688997 0.750834 0.754093 0.744694 0.748328
2.100000 0.609199 0.728403 0.791755 0.795634 0.785021 0.792705
2.200000 0.614667 0.742043 0.809336 0.809582 0.799576 0.804559
2.300000 0.614667 0.742043 0.809336 0.810491 0.799576 0.804559
2.400000 0.614667 0.742043 0.809336 0.810491 0.799576 0.804559
2.500000 0.614667 0.742043 0.809336 0.810491 0.799576 0.804559
2.600000 0.614667 0.742043 0.809336 0.810491 0.799576 0.804559
2.700000 0.614667 0.742043 0.809336 0.810491 0.799576 0.804559
2.800000 0.614667 0.742043 0.809336 0.810491 0.799576 0.804559
2.900000 0.614667 0.742043 0.809336 0.810491 0.799576 0.804559
3.000000 0.614667 0.742043 0.809336 0.810491 0.799576 0.804559
3.100000 0.614667 0.742043 0.809336 0.810491 0.799576 0.804559
3.200000 0.614667 0.742043 0.809336 0.810491 0.799576 0.804559
3.300000 0.614667 0.742043 0.809336 0.810491 0.799576 0.804559
3.400000 0.614667 0.742043 0.809336 0.810491 0.799576 0.804559
3.500000 0.614667 0.742043 0.809336 0.810491 0.799576 0.804559
3.600000 0.614667 0.742043 0.809336 0.810491 0.799576 0.804559
3.700000 0.614667 0.742043 0.809336 0.810491 0.799576 0.804559
3.800000 0.614667 0.742043 0.809336 0.810491 0.799576 0.804559
3.900000 0.614989 0.742952 0.809336 0.811098 0.799576 0.806079
4.000000 0.656481 0.780843 0.849651 0.847180 0.836871 0.850760
4.100000 0.677388 0.800242 0.873901 0.872650 0.857489 0.874468
4.200000 0.680605 0.809336 0.880570 0.885082 0.866586 0.881155
4.300000 0.680605 0.809336 0.880570 0.885385 0.866586 0.881155
4.400000 0.680605 0.809336 0.880570 0.885385 0.866586 0.881155
4.500000 0.680605 0.809336 0.880570 0.885385 0.866586 0.881155
4.600000 0.680605 0.809336 0.880570 0.885385 0.866586 0.881155
4.700000 0.680605 0.809336 0.880570 0.885385 0.866586 0.881155
4.800000 0.680605 0.809336 0.880570 0.885385 0.866586 0.881155
4.900000 0.680605 0.809336 0.880570 0.885385 0.866586 0.881155
5.000000 0.680605 0.809336 0.880570 0.885385 0.866586 0.881155
5.100000 0.680605 0.809336 0.880570 0.885385 0.866586 0.881155
5.200000 0.680605 0.809336 0.880570 0.885385 0.866586 0.881155
5.300000 0.680605 0.809336 0.880570 0.885385 0.866586 0.881155
5.400000 0.680605 0.809336 0.880570 0.885385 0.866586 0.881155
5.500000 0.680605 0.809336 0.880570 0.885385 0.866586 0.881155
5.600000 0.680605 0.809336 0.880570 0.885385 0.866586 0.881155
5.700000 0.680605 0.809336 0.880570 0.885385 0.866586 0.881155
5.800000 0.680605 0.809336 0.880570 0.885385 0.866586 0.881155
5.900000 0.680926 0.810246 0.880873 0.885385 0.866586 0.882067
6.000000 0.706980 0.834798 0.901485 0.903881 0.891146 0.902736
6.100000 0.726600 0.846923 0.914216 0.919951 0.903275 0.916109
6.200000 0.728852 0.850864 0.920279 0.923893 0.909339 0.920061
6.300000 0.728852 0.851167 0.920279 0.924196 0.910249 0.920061
6.400000 0.728852 0.851167 0.920279 0.924196 0.910249 0.920061
6.500000 0.728852 0.851167 0.920279 0.924196 0.910249 0.920061
6.600000 0.728852 0.851167 0.920279 0.924196 0.910249 0.920061
6.700000 0.728852 0.851167 0.920279 0.924196 0.910249 0.920061
6.800000 0.728852 0.851167 0.920279 0.924196 0.910249 0.920061
6.900000 0.728852 0.851167 0.920279 0.924196 0.910249 0.920061
7.000000 0.728852 0.851167 0.920279 0.924196 0.910249 0.920061
7.100000 0.728852 0.851167 0.920279 0.924196 0.910249 0.920061
7.200000 0.728852 0.851167 0.920279 0.924196 0.910249 0.920061
7.300000 0.728852 0.851167 0.920279 0.924196 0.910249 0.920061
7.400000 0.728852 0.851167 0.920279 0.924196 0.910249 0.920061
7.500000 0.728852 0.851167 0.920279 0.924196 0.910249 0.920061
7.600000 0.728852 0.851167 0.920279 0.924196 0.910249 0.920061
7.700000 0.728852 0.851167 0.920279 0.924196 0.910249 0.920061
7.800000 0.728852 0.851167 0.920279 0.924196 0.910249 0.920061
7.900000 0.728852 0.851167 0.920279 0.924196 0.910552 0.920365
8.000000 0.749759 0.866323 0.929676 0.934809 0.926925 0.934954
8.100000 0.761338 0.879964 0.937557 0.942389 0.934203 0.943465
8.200000 0.765519 0.881782 0.940891 0.945118 0.936325 0.946505
8.300000 0.765519 0.882085 0.941194 0.945421 0.936931 0.946505
8.400000 0.765519 0.882085 0.941194 0.945421 0.936931 0.946505
8.500000 0.765519 0.882085 0.941194 0.945421 0.936931 0.946505
8.600000 0.765519 0.882085 0.941194 0.945421 0.936931 0.946505
8.700000 0.765519 0.882085 0.941194 0.945421 0.936931 0.946505
8.800000 0.765519 0.882085 0.941194 0.945421 0.936931 0.946505
8.900000 0.765519 0.882085 0.941194 0.945421 0.936931 0.946505
9.000000 0.765519 0.882085 0.941194 0.945421 0.936931 0.946505
9.100000 0.765519 0.882085 0.941194 0.945421 0.936931 0.946505
9.200000 0.765519 0.882085 0.941194 0.945421 0.936931 0.946505
9.300000 0.765519 0.882085 0.941194 0.945421 0.936931 0.946505
9.400000 0.765519 0.882085 0.941194 0.945421 0.936931 0.946505
9.500000 0.765519 0.882085 0.941194 0.945421 0.936931 0.946505
9.600000 0.765519 0.882085 0.941194 0.945421 0.936931 0.946505
9.700000 0.765519 0.882085 0.941194 0.945421 0.936931 0.946505
9.800000 0.765519 0.882085 0.941194 0.945421 0.936931 0.946505
9.900000 0.765519 0.882085 0.941194 0.945421 0.936931 0.946505
10.000000 0.765519 0.882085 0.941194 0.945421 0.936931 0.946505
10.100000 0.765519 0.882085 0.941194 0.945421 0.936931 0.946505
10.200000 0.765519 0.882085 0.941194 0.945421 0.936931 0.946505
10.300000 0.765519 0.882085 0.941194 0.945421 0.936931 0.946505
10.400000 0.765519 0.882085 0.941194 0.945421 0.936931 0.946505
10.500000 0.765519 0.882085 0.941194 0.945421 0.936931 0.946505
10.600000 0.765519 0.882085 0.941194 0.945421 0.936931 0.946505
10.700000 0.765519 0.882085 0.941194 0.945421 0.936931 0.946505
10.800000 0.765519 0.882085 0.941194 0.945421 0.936931 0.946505
10.900000 0.765519 0.882085 0.941194 0.945421 0.936931 0.946505
11.000000 0.765519 0.882085 0.941194 0.945421 0.936931 0.946505
11.100000 0.765519 0.882085 0.941194 0.945421 0.936931 0.946505
11.200000 0.765519 0.882085 0.941194 0.945421 0.936931 0.946505
11.300000 0.765519 0.882085 0.941194 0.945421 0.936931 0.946505
11.400000 0.765519 0.882085 0.941194 0.945421 0.936931 0.946505
11.500000 0.765519 0.882085 0.941194 0.945421 0.936931 0.946505
11.600000 0.765519 0.882085 0.941194 0.945421 0.936931 0.946505
11.700000 0.765519 0.882085 0.941194 0.945421 0.936931 0.946505
11.800000 0.765519 0.882085 0.941194 0.945421 0.936931 0.946505
11.900000 0.765519 0.882085 0.941194 0.945421 0.936931 0.946505


==> data/sa_config3_CS5-10s5s-asuccesses.csv <==
5 1 99.600000
5 2 98.333333
5 3 96.250000
5 4 92.000000
5 5 80.000000
5 6 72.500000
5 7 37.000000
5 8 61.750000
5 9 61.000000
5 10 43.500000
5 11 58.500000
5 12 63.750000

10 1 99.100000
10 2 96.833333
10 3 94.500000
10 4 87.375000
10 5 79.750000
10 6 66.750000
10 7 39.000000
10 8 59.750000
10 9 60.500000
10 10 61.000000
10 11 57.500000
10 12 61.750000

15 1 96.800000
15 2 92.833333
15 3 89.250000
15 4 84.250000
15 5 78.750000
15 6 60.500000
15 7 58.500000
15 8 60.750000
15 9 58.000000
15 10 59.500000
15 11 64.250000
15 12 60.000000

20 1 96.200000
20 2 91.000000
20 3 85.250000
20 4 79.375000
20 5 72.750000
20 6 57.750000
20 7 56.000000
20 8 51.250000
20 9 50.500000
20 10 51.500000
20 11 54.000000
20 12 55.500000

25 1 95.400000
25 2 90.833333
25 3 84.875000
25 4 78.875000
25 5 75.250000
25 6 56.000000
25 7 51.000000
25 8 55.000000
25 9 52.750000
25 10 54.000000
25 11 53.750000
25 12 53.500000

30 1 92.300000
30 2 85.000000
30 3 79.625000
30 4 74.125000
30 5 68.500000
30 6 50.750000
30 7 45.500000
30 8 48.500000
30 9 48.500000
30 10 50.000000
30 11 51.000000
30 12 51.500000



==> data/sa_config3_CS5-10s5s-ssuccesses.csv <==
5 1 99.300699
5 2 97.530864
5 3 90.120482
5 4 88.761468
5 5 89.497717
5 6 61.250000
5 7 55.339806
5 8 54.661017
5 9 38.356164
5 10 45.263158
5 11 29.107981
5 12 35.087719

10 1 98.426573
10 2 97.222222
10 3 91.062802
10 4 86.238532
10 5 81.651376
10 6 58.158996
10 7 49.019608
10 8 47.659574
10 9 41.095890
10 10 34.736842
10 11 42.253521
10 12 39.647577

15 1 97.902098
15 2 94.444444
15 3 89.805825
15 4 81.609195
15 5 81.395349
15 6 55.462185
15 7 46.078431
15 8 50.854701
15 9 43.835616
15 10 45.263158
15 11 46.478873
15 12 47.577093

20 1 97.548161
20 2 92.260062
20 3 88.077859
20 4 83.448276
20 5 82.790698
20 6 57.142857
20 7 54.901961
20 8 55.982906
20 9 54.587156
20 10 56.842105
20 11 49.765258
20 12 57.777778

25 1 96.322242
25 2 91.640867
25 3 90.510949
25 4 82.758621
25 5 82.325581
25 6 66.666667
25 7 69.607843
25 8 66.666667
25 9 56.422018
25 10 63.157895
25 11 65.258216
25 12 59.555556

30 1 96.497373
30 2 87.888199
30 3 84.390244
30 4 81.149425
30 5 75.813953
30 6 68.776371
30 7 60.784314
30 8 61.111111
30 9 59.174312
30 10 65.263158
30 11 60.093897
30 12 58.928571



==> data/sa_config3_CS5_acdf.csv <==
0.000000 0.430044 0.365183 0.327055 0.296383 0.289215 0.296315
0.100000 0.493748 0.419043 0.395066 0.357893 0.364061 0.366350
0.200000 0.501690 0.427214 0.408568 0.378063 0.378730 0.377522
0.300000 0.501690 0.427214 0.408568 0.378063 0.378730 0.377522
0.400000 0.501690 0.427214 0.408568 0.378063 0.378730 0.377522
0.500000 0.501690 0.427214 0.408568 0.378063 0.378730 0.377522
0.600000 0.501690 0.427214 0.408568 0.378063 0.378730 0.377522
0.700000 0.501690 0.427214 0.408568 0.378063 0.378730 0.377522
0.800000 0.501690 0.427214 0.408568 0.378063 0.378730 0.377522
0.900000 0.501690 0.427214 0.408568 0.378063 0.378730 0.377522
1.000000 0.501690 0.427214 0.408568 0.378063 0.378730 0.377522
1.100000 0.501690 0.427214 0.408568 0.378063 0.378730 0.377522
1.200000 0.501690 0.427214 0.408568 0.378063 0.378730 0.377522
1.300000 0.501690 0.427214 0.408568 0.378063 0.378730 0.377522
1.400000 0.501690 0.427214 0.408568 0.378063 0.378730 0.377522
1.500000 0.501690 0.427214 0.408568 0.378063 0.378730 0.377522
1.600000 0.501690 0.427214 0.408568 0.378063 0.378730 0.377522
1.700000 0.501690 0.427214 0.408568 0.378063 0.378730 0.377522
1.800000 0.501690 0.427214 0.408568 0.378063 0.378730 0.377522
1.900000 0.501690 0.427547 0.408735 0.378896 0.379230 0.377522
2.000000 0.578574 0.515591 0.492249 0.463577 0.468578 0.461397
2.100000 0.627915 0.568784 0.547258 0.510418 0.514252 0.504085
2.200000 0.639743 0.585459 0.569095 0.525921 0.533256 0.519426
2.300000 0.639743 0.585793 0.569262 0.526588 0.533589 0.520427
2.400000 0.639743 0.585793 0.569262 0.526588 0.533589 0.520427
2.500000 0.639743 0.585793 0.569262 0.526588 0.533589 0.520427
2.600000 0.639743 0.585793 0.569262 0.526588 0.533589 0.520427
2.700000 0.639743 0.585793 0.569262 0.526588 0.533589 0.520427
2.800000 0.639743 0.585793 0.569262 0.526588 0.533589 0.520427
2.900000 0.639743 0.585793 0.569262 0.526588 0.533589 0.520427
3.000000 0.639743 0.585793 0.569262 0.526588 0.533589 0.520427
3.100000 0.639743 0.585793 0.569262 0.526588 0.533589 0.520427
3.200000 0.639743 0.585793 0.569262 0.526588 0.533589 0.520427
3.300000 0.639743 0.585793 0.569262 0.526588 0.533589 0.520427
3.400000 0.639743 0.585793 0.569262 0.526588 0.533589 0.520427
3.500000 0.639743 0.585793 0.569262 0.526588 0.533589 0.520427
3.600000 0.639743 0.585793 0.569262 0.526588 0.533589 0.520427
3.700000 0.639743 0.585793 0.569262 0.526588 0.533589 0.520427
3.800000 0.639743 0.585793 0.569262 0.526588 0.533589 0.520427
3.900000 0.639743 0.586126 0.569428 0.526921 0.533756 0.521261
4.000000 0.669990 0.619810 0.612435 0.565761 0.573596 0.563949
4.100000 0.709361 0.658496 0.645274 0.599600 0.607101 0.594297
4.200000 0.723555 0.674004 0.663111 0.615603 0.621937 0.607637
4.300000 0.723724 0.674671 0.664611 0.615769 0.622770 0.608471
4.400000 0.723724 0.674671 0.664611 0.615769 0.622770 0.608471
4.500000 0.723724 0.674671 0.664611 0.615769 0.622770 0.608471
4.600000 0.723724 0.674671 0.664611 0.615769 0.622770 0.608471
4.700000 0.723724 0.674671 0.664611 0.615769 0.622770 0.608471
4.800000 0.723724 0.674671 0.664611 0.615769 0.622770 0.608471
4.900000 0.723724 0.674671 0.664611 0.615769 0.622770 0.608471
5.000000 0.723724 0.674671 0.664611 0.615769 0.622770 0.608471
5.100000 0.723724 0.674671 0.664611 0.615769 0.622770 0.608471
5.200000 0.723724 0.674671 0.664611 0.615769 0.622770 0.608471
5.300000 0.723724 0.674671 0.664611 0.615769 0.622770 0.608471
5.400000 0.723724 0.674671 0.664611 0.615769 0.622770 0.608471
5.500000 0.723724 0.674671 0.664611 0.615769 0.622770 0.608471
5.600000 0.723724 0.674671 0.664611 0.615769 0.622770 0.608471
5.700000 0.723724 0.674671 0.664611 0.615769 0.622770 0.608471
5.800000 0.723724 0.674671 0.664611 0.615769 0.622770 0.608471
5.900000 0.723893 0.674837 0.664777 0.615936 0.622770 0.608804
6.000000 0.739101 0.700350 0.685114 0.643941 0.647775 0.634651
6.100000 0.761237 0.726363 0.710785 0.667111 0.670612 0.655828
6.200000 0.777797 0.744039 0.724621 0.680613 0.682447 0.669168
6.300000 0.778303 0.744872 0.725788 0.681780 0.684114 0.670002
6.400000 0.778303 0.744872 0.725788 0.681780 0.684114 0.670002
6.500000 0.778303 0.744872 0.725788 0.681780 0.684114 0.670002
6.600000 0.778303 0.744872 0.725788 0.681780 0.684114 0.670002
6.700000 0.778303 0.744872 0.725788 0.681780 0.684114 0.670002
6.800000 0.778303 0.744872 0.725788 0.681780 0.684114 0.670002
6.900000 0.778303 0.744872 0.725788 0.681780 0.684114 0.670002
7.000000 0.778303 0.744872 0.725788 0.681780 0.684114 0.670002
7.100000 0.778303 0.744872 0.725788 0.681780 0.684114 0.670002
7.200000 0.778303 0.744872 0.725788 0.681780 0.684114 0.670002
7.300000 0.778303 0.744872 0.725788 0.681780 0.684114 0.670002
7.400000 0.778303 0.744872 0.725788 0.681780 0.684114 0.670002
7.500000 0.778303 0.744872 0.725788 0.681780 0.684114 0.670002
7.600000 0.778303 0.744872 0.725788 0.681780 0.684114 0.670002
7.700000 0.778303 0.744872 0.725788 0.681780 0.684114 0.670002
7.800000 0.778303 0.744872 0.725788 0.681780 0.684114 0.670002
7.900000 0.778303 0.745039 0.725954 0.682447 0.684447 0.670168
8.000000 0.787597 0.758713 0.746624 0.702784 0.703451 0.686510
8.100000 0.804495 0.779723 0.765794 0.718786 0.722620 0.708521
8.200000 0.818351 0.795064 0.777796 0.732289 0.732455 0.717692
8.300000 0.818351 0.795564 0.779630 0.734456 0.733789 0.718192
8.400000 0.818351 0.795564 0.779630 0.734622 0.733956 0.718192
8.500000 0.818351 0.795564 0.779630 0.734622 0.733956 0.718192
8.600000 0.818351 0.795564 0.779630 0.734622 0.733956 0.718192
8.700000 0.818351 0.795564 0.779630 0.734622 0.733956 0.718192
8.800000 0.818351 0.795564 0.779630 0.734622 0.733956 0.718192
8.900000 0.818351 0.795564 0.779630 0.734622 0.733956 0.718192
9.000000 0.818351 0.795564 0.779630 0.734622 0.733956 0.718192
9.100000 0.818351 0.795564 0.779630 0.734622 0.733956 0.718192
9.200000 0.818351 0.795564 0.779630 0.734622 0.733956 0.718192
9.300000 0.818351 0.795564 0.779630 0.734622 0.733956 0.718192
9.400000 0.818351 0.795564 0.779630 0.734622 0.733956 0.718192
9.500000 0.818351 0.795564 0.779630 0.734622 0.733956 0.718192
9.600000 0.818351 0.795564 0.779630 0.734622 0.733956 0.718192
9.700000 0.818351 0.795564 0.779630 0.734622 0.733956 0.718192
9.800000 0.818351 0.795564 0.779630 0.734622 0.733956 0.718192
9.900000 0.818351 0.795564 0.779630 0.734622 0.734122 0.718192
10.000000 0.818351 0.795564 0.779797 0.734622 0.734122 0.718192
10.100000 0.818351 0.795564 0.779797 0.734622 0.734122 0.718192
10.200000 0.818351 0.795564 0.779797 0.734622 0.734122 0.718192
10.300000 0.818351 0.795564 0.779797 0.734622 0.734122 0.718192
10.400000 0.818351 0.795564 0.779797 0.734622 0.734122 0.718192
10.500000 0.818351 0.795564 0.779797 0.734622 0.734122 0.718192
10.600000 0.818351 0.795564 0.779797 0.734622 0.734122 0.718192
10.700000 0.818351 0.795564 0.779797 0.734622 0.734122 0.718192
10.800000 0.818351 0.795564 0.779797 0.734622 0.734122 0.718192
10.900000 0.818351 0.795564 0.779797 0.734622 0.734122 0.718192
11.000000 0.818351 0.795564 0.779797 0.734622 0.734122 0.718192
11.100000 0.818351 0.795564 0.779797 0.734622 0.734122 0.718192
11.200000 0.818351 0.795564 0.779797 0.734622 0.734122 0.718192
11.300000 0.818351 0.795564 0.779797 0.734622 0.734122 0.718192
11.400000 0.818351 0.795564 0.779797 0.734622 0.734122 0.718192
11.500000 0.818351 0.795564 0.779797 0.734622 0.734122 0.718192
11.600000 0.818351 0.795564 0.779797 0.734622 0.734122 0.718192
11.700000 0.818351 0.795564 0.779797 0.734622 0.734122 0.718192
11.800000 0.818351 0.795564 0.779797 0.734622 0.734122 0.718192
11.900000 0.818351 0.795564 0.779797 0.734622 0.734122 0.718192


==> data/sa_config3_CS5_scdf.csv <==
0.000000 0.414412 0.379342 0.361754 0.360195 0.354307 0.332417
0.100000 0.507449 0.476843 0.469854 0.474664 0.483201 0.455851
0.200000 0.512010 0.480500 0.475335 0.487485 0.497557 0.469600
0.300000 0.512010 0.480500 0.475639 0.488095 0.498167 0.469600
0.400000 0.512010 0.480500 0.475639 0.488095 0.498167 0.469600
0.500000 0.512010 0.480500 0.475639 0.488095 0.498167 0.469600
0.600000 0.512010 0.480500 0.475639 0.488095 0.498167 0.469600
0.700000 0.512010 0.480500 0.475639 0.488095 0.498167 0.469600
0.800000 0.512010 0.480500 0.475639 0.488095 0.498167 0.469600
0.900000 0.512010 0.480500 0.475639 0.488095 0.498167 0.469600
1.000000 0.512010 0.480500 0.475639 0.488095 0.498167 0.469600
1.100000 0.512010 0.480500 0.475639 0.488095 0.498167 0.469600
1.200000 0.512010 0.480500 0.475639 0.488095 0.498167 0.469600
1.300000 0.512010 0.480500 0.475639 0.488095 0.498167 0.469600
1.400000 0.512010 0.480500 0.475639 0.488095 0.498167 0.469600
1.500000 0.512010 0.480500 0.475639 0.488095 0.498167 0.469600
1.600000 0.512010 0.480500 0.475639 0.488095 0.498167 0.469600
1.700000 0.512010 0.480500 0.475639 0.488095 0.498167 0.469600
1.800000 0.512010 0.480500 0.475639 0.488095 0.498167 0.469600
1.900000 0.512314 0.481109 0.475944 0.489011 0.498778 0.470211
2.000000 0.591669 0.563376 0.558161 0.559524 0.578192 0.551176
2.100000 0.620553 0.595673 0.594093 0.594017 0.620037 0.586007
2.200000 0.622378 0.600548 0.601705 0.601343 0.631032 0.598839
2.300000 0.622378 0.600548 0.601705 0.602259 0.631643 0.598839
2.400000 0.622378 0.600548 0.601705 0.602259 0.631643 0.598839
2.500000 0.622378 0.600548 0.601705 0.602259 0.631643 0.598839
2.600000 0.622378 0.600548 0.601705 0.602259 0.631643 0.598839
2.700000 0.622378 0.600548 0.601705 0.602259 0.631643 0.598839
2.800000 0.622378 0.600548 0.601705 0.602259 0.631643 0.598839
2.900000 0.622378 0.600548 0.601705 0.602259 0.631643 0.598839
3.000000 0.622378 0.600548 0.601705 0.602259 0.631643 0.598839
3.100000 0.622378 0.600548 0.601705 0.602259 0.631643 0.598839
3.200000 0.622378 0.600548 0.601705 0.602259 0.631643 0.598839
3.300000 0.622378 0.600548 0.601705 0.602259 0.631643 0.598839
3.400000 0.622378 0.600548 0.601705 0.602259 0.631643 0.598839
3.500000 0.622378 0.600548 0.601705 0.602259 0.631643 0.598839
3.600000 0.622378 0.600548 0.601705 0.602259 0.631643 0.598839
3.700000 0.622378 0.600548 0.601705 0.602259 0.631643 0.598839
3.800000 0.622378 0.600548 0.601705 0.602259 0.631643 0.598839
3.900000 0.622986 0.600853 0.601705 0.603785 0.631949 0.599145
4.000000 0.650350 0.630104 0.641291 0.637057 0.667074 0.634280
4.100000 0.671937 0.651432 0.661998 0.664225 0.695480 0.662389
4.200000 0.675281 0.656612 0.667479 0.673077 0.702505 0.671555
4.300000 0.675281 0.656612 0.668697 0.673687 0.703421 0.672166
4.400000 0.675281 0.656612 0.668697 0.673687 0.703421 0.672166
4.500000 0.675281 0.656612 0.668697 0.673687 0.703421 0.672166
4.600000 0.675281 0.656612 0.668697 0.673687 0.703421 0.672166
4.700000 0.675281 0.656612 0.668697 0.673687 0.703421 0.672166
4.800000 0.675281 0.656612 0.668697 0.673687 0.703421 0.672166
4.900000 0.675281 0.656612 0.668697 0.673687 0.703421 0.672166
5.000000 0.675281 0.656612 0.668697 0.673687 0.703421 0.672166
5.100000 0.675281 0.656612 0.668697 0.673687 0.703421 0.672166
5.200000 0.675281 0.656612 0.668697 0.673687 0.703421 0.672166
5.300000 0.675281 0.656612 0.668697 0.673687 0.703421 0.672166
5.400000 0.675281 0.656612 0.668697 0.673687 0.703421 0.672166
5.500000 0.675281 0.656612 0.668697 0.673687 0.703421 0.672166
5.600000 0.675281 0.656612 0.668697 0.673687 0.703421 0.672166
5.700000 0.675281 0.656612 0.668697 0.673687 0.703421 0.672166
5.800000 0.675281 0.656612 0.668697 0.673687 0.703421 0.672166
5.900000 0.675281 0.656612 0.669001 0.673993 0.703421 0.672777
6.000000 0.691396 0.680073 0.684836 0.695360 0.720831 0.698442
6.100000 0.708422 0.697441 0.701279 0.716117 0.743739 0.716774
6.200000 0.710854 0.703839 0.707065 0.723443 0.752291 0.727467
6.300000 0.710854 0.704144 0.707978 0.724054 0.752902 0.728078
6.400000 0.710854 0.704144 0.707978 0.724054 0.752902 0.728078
6.500000 0.710854 0.704144 0.707978 0.724054 0.752902 0.728078
6.600000 0.710854 0.704144 0.707978 0.724054 0.752902 0.728078
6.700000 0.710854 0.704144 0.707978 0.724054 0.752902 0.728078
6.800000 0.710854 0.704144 0.707978 0.724054 0.752902 0.728078
6.900000 0.710854 0.704144 0.707978 0.724054 0.752902 0.728078
7.000000 0.710854 0.704144 0.707978 0.724054 0.752902 0.728078
7.100000 0.710854 0.704144 0.707978 0.724054 0.752902 0.728078
7.200000 0.710854 0.704144 0.707978 0.724054 0.752902 0.728078
7.300000 0.710854 0.704144 0.707978 0.724054 0.752902 0.728078
7.400000 0.710854 0.704144 0.707978 0.724054 0.752902 0.728078
7.500000 0.710854 0.704144 0.707978 0.724054 0.752902 0.728078
7.600000 0.710854 0.704144 0.707978 0.724054 0.752902 0.728078
7.700000 0.710854 0.704144 0.707978 0.724054 0.752902 0.728078
7.800000 0.710854 0.704144 0.707978 0.724054 0.752902 0.728078
7.900000 0.711158 0.704144 0.708283 0.724664 0.753818 0.728689
8.000000 0.725753 0.716027 0.719549 0.737179 0.770617 0.743355
8.100000 0.739434 0.731566 0.731425 0.752747 0.786805 0.759242
8.200000 0.742779 0.735222 0.733252 0.758852 0.791387 0.767492
8.300000 0.742779 0.735222 0.733861 0.760073 0.792914 0.768408
8.400000 0.742779 0.735222 0.733861 0.760073 0.792914 0.768408
8.500000 0.742779 0.735222 0.733861 0.760073 0.792914 0.768408
8.600000 0.742779 0.735222 0.733861 0.760073 0.792914 0.768408
8.700000 0.742779 0.735222 0.733861 0.760073 0.792914 0.768408
8.800000 0.742779 0.735222 0.733861 0.760073 0.792914 0.768408
8.900000 0.742779 0.735222 0.733861 0.760073 0.792914 0.768408
9.000000 0.742779 0.735222 0.733861 0.760073 0.792914 0.768408
9.100000 0.742779 0.735222 0.733861 0.760073 0.792914 0.768408
9.200000 0.742779 0.735222 0.733861 0.760073 0.792914 0.768408
9.300000 0.742779 0.735222 0.733861 0.760073 0.792914 0.768408
9.400000 0.742779 0.735222 0.733861 0.760073 0.792914 0.768408
9.500000 0.742779 0.735222 0.733861 0.760073 0.792914 0.768408
9.600000 0.742779 0.735222 0.733861 0.760073 0.792914 0.768408
9.700000 0.742779 0.735222 0.733861 0.760073 0.792914 0.768408
9.800000 0.742779 0.735222 0.733861 0.760073 0.792914 0.768408
9.900000 0.742779 0.735222 0.733861 0.760073 0.792914 0.768408
10.000000 0.742779 0.735222 0.733861 0.760073 0.792914 0.768408
10.100000 0.742779 0.735222 0.733861 0.760073 0.792914 0.768408
10.200000 0.742779 0.735222 0.733861 0.760073 0.792914 0.768408
10.300000 0.742779 0.735222 0.733861 0.760073 0.792914 0.768408
10.400000 0.742779 0.735222 0.733861 0.760073 0.792914 0.768408
10.500000 0.742779 0.735222 0.733861 0.760073 0.792914 0.768408
10.600000 0.742779 0.735222 0.733861 0.760073 0.792914 0.768408
10.700000 0.742779 0.735222 0.733861 0.760073 0.792914 0.768408
10.800000 0.742779 0.735222 0.733861 0.760073 0.792914 0.768408
10.900000 0.742779 0.735222 0.733861 0.760073 0.792914 0.768408
11.000000 0.742779 0.735222 0.733861 0.760073 0.792914 0.768408
11.100000 0.742779 0.735222 0.733861 0.760073 0.792914 0.768408
11.200000 0.742779 0.735222 0.733861 0.760073 0.792914 0.768408
11.300000 0.742779 0.735222 0.733861 0.760073 0.792914 0.768408
11.400000 0.742779 0.735222 0.733861 0.760073 0.792914 0.768408
11.500000 0.742779 0.735222 0.733861 0.760073 0.792914 0.768408
11.600000 0.742779 0.735222 0.733861 0.760073 0.792914 0.768408
11.700000 0.742779 0.735222 0.733861 0.760073 0.792914 0.768408
11.800000 0.742779 0.735222 0.733861 0.760073 0.792914 0.768408
11.900000 0.742779 0.735222 0.733861 0.760073 0.792914 0.768408


==> data/sa_config3_pit15_CS20_goodputs.csv <==
0 4.750000 0.343750 0.343750 0.312500 0.187500 0.343750 0.281250 0.312500 0.281250 0.312500 0.375000 0.312500 0.312500 0.343750 0.250000 0.312500 0.312500 0.281250 0.218750 0.281250 0.312500 0.218750 0.375000 0.343750 0.312500 0.312500 0.281250 0.375000 0.343750 0.343750 0.375000
1 4.875000 0.312500 0.343750 0.312500 0.343750 0.375000 0.437500 0.375000 0.375000 0.343750 0.343750 0.343750 0.375000 0.406250 0.312500 0.375000 0.343750 0.375000 0.375000 0.406250 0.375000 0.468750 0.343750 0.375000 0.375000 0.437500 0.406250 0.281250 0.312500 0.406250 0.375000
2 4.937500 0.437500 0.343750 0.343750 0.250000 0.281250 0.250000 0.375000 0.312500 0.281250 0.375000 0.312500 0.406250 0.375000 0.343750 0.406250 0.343750 0.375000 0.312500 0.375000 0.406250 0.281250 0.437500 0.375000 0.343750 0.437500 0.312500 0.343750 0.406250 0.375000 0.312500
3 5.062500 0.281250 0.343750 0.375000 0.343750 0.375000 0.312500 0.343750 0.343750 0.437500 0.437500 0.343750 0.375000 0.343750 0.312500 0.375000 0.343750 0.343750 0.312500 0.406250 0.375000 0.312500 0.406250 0.406250 0.250000 0.343750 0.343750 0.312500 0.375000 0.375000 0.375000
4 5.062500 0.375000 0.375000 0.281250 0.343750 0.312500 0.406250 0.343750 0.312500 0.343750 0.375000 0.343750 0.375000 0.343750 0.312500 0.343750 0.375000 0.375000 0.343750 0.343750 0.375000 0.375000 0.312500 0.343750 0.406250 0.375000 0.375000 0.343750 0.406250 0.375000 0.375000
5 5.031250 0.343750 0.406250 0.281250 0.312500 0.437500 0.312500 0.343750 0.312500 0.375000 0.343750 0.375000 0.312500 0.406250 0.406250 0.406250 0.343750 0.375000 0.312500 0.375000 0.375000 0.343750 0.468750 0.375000 0.281250 0.375000 0.312500 0.375000 0.343750 0.406250 0.375000
6 4.906250 0.250000 0.187500 0.187500 0.375000 0.375000 0.375000 0.312500 0.250000 0.375000 0.406250 0.375000 0.343750 0.375000 0.125000 0.375000 0.343750 0.343750 0.250000 0.406250 0.375000 0.281250 0.375000 0.375000 0.406250 0.375000 0.375000 0.375000 0.375000 0.343750 0.406250
7 4.687500 0.281250 0.343750 0.343750 0.312500 0.250000 0.343750 0.375000 0.343750 0.312500 0.312500 0.312500 0.343750 0.375000 0.281250 0.375000 0.343750 0.343750 0.343750 0.343750 0.375000 0.343750 0.343750 0.343750 0.343750 0.468750 0.312500 0.343750 0.406250 0.375000 0.375000
8 4.937500 0.406250 0.343750 0.281250 0.312500 0.437500 0.343750 0.375000 0.281250 0.375000 0.406250 0.312500 0.375000 0.312500 0.343750 0.343750 0.343750 0.375000 0.375000 0.468750 0.375000 0.312500 0.343750 0.375000 0.281250 0.375000 0.281250 0.406250 0.375000 0.375000 0.375000
9 4.781250 0.343750 0.312500 0.312500 0.250000 0.281250 0.281250 0.312500 0.343750 0.406250 0.406250 0.218750 0.406250 0.406250 0.312500 0.343750 0.375000 0.312500 0.312500 0.375000 0.312500 0.312500 0.468750 0.375000 0.375000 0.312500 0.281250 0.281250 0.312500 0.343750 0.406250
10 4.781250 0.375000 0.281250 0.281250 0.312500 0.281250 0.375000 0.343750 0.312500 0.406250 0.406250 0.312500 0.343750 0.312500 0.250000 0.343750 0.250000 0.375000 0.312500 0.343750 0.343750 0.375000 0.375000 0.343750 0.281250 0.343750 0.343750 0.343750 0.375000 0.406250 0.343750
11 5.062500 0.406250 0.312500 0.312500 0.312500 0.218750 0.312500 0.312500 0.312500 0.312500 0.437500 0.250000 0.312500 0.343750 0.281250 0.312500 0.437500 0.406250 0.343750 0.375000 0.343750 0.343750 0.281250 0.375000 0.343750 0.375000 0.343750 0.281250 0.375000 0.437500 0.406250
12 4.843750 0.218750 0.312500 0.312500 0.375000 0.343750 0.375000 0.281250 0.281250 0.468750 0.375000 0.343750 0.375000 0.437500 0.312500 0.375000 0.250000 0.343750 0.281250 0.406250 0.312500 0.312500 0.343750 0.343750 0.343750 0.343750 0.375000 0.375000 0.343750 0.343750 0.406250
13 4.937500 0.343750 0.281250 0.312500 0.406250 0.312500 0.343750 0.406250 0.343750 0.375000 0.343750 0.312500 0.343750 0.375000 0.343750 0.343750 0.375000 0.375000 0.312500 0.375000 0.312500 0.250000 0.375000 0.375000 0.312500 0.375000 0.312500 0.343750 0.375000 0.375000 0.375000
14 4.937500 0.312500 0.312500 0.281250 0.343750 0.281250 0.375000 0.281250 0.281250 0.343750 0.437500 0.281250 0.343750 0.375000 0.250000 0.406250 0.406250 0.281250 0.312500 0.343750 0.437500 0.250000 0.343750 0.343750 0.343750 0.375000 0.281250 0.343750 0.437500 0.406250 0.375000
15 4.687500 0.312500 0.218750 0.312500 0.281250 0.343750 0.312500 0.312500 0.312500 0.375000 0.312500 0.343750 0.406250 0.406250 0.281250 0.406250 0.375000 0.375000 0.375000 0.312500 0.375000 0.281250 0.375000 0.343750 0.250000 0.375000 0.250000 0.156250 0.406250 0.375000 0.375000
16 5.375000 0.187500 0.125000 0.218750 0.250000 0.218750 0.156250 0.375000 0.312500 0.218750 0.093750 0.187500 0.343750 0.250000 0.281250 0.343750 0.187500 0.437500 0.343750 0.218750 0.250000 0.281250 0.218750 0.312500 0.312500 0.125000 0.281250 0.093750 0.218750 0.187500 0.187500
17 5.437500 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.093750 0.000000 0.000000 0.000000 0.093750 0.000000 0.000000 0.000000 0.000000 0.093750 0.156250 0.000000 0.000000 0.000000 0.000000 0.000000 0.062500 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
18 5.281250 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000


==> data/sa_config3_pit30_CS20_goodputs.csv <==
0 4.625000 0.312500 0.281250 0.281250 0.187500 0.250000 0.281250 0.312500 0.281250 0.343750 0.375000 0.312500 0.312500 0.343750 0.250000 0.312500 0.218750 0.281250 0.250000 0.281250 0.281250 0.218750 0.375000 0.281250 0.312500 0.343750 0.281250 0.343750 0.343750 0.343750 0.375000
1 4.875000 0.375000 0.312500 0.375000 0.343750 0.375000 0.281250 0.375000 0.312500 0.343750 0.343750 0.343750 0.375000 0.375000 0.375000 0.406250 0.343750 0.343750 0.281250 0.406250 0.437500 0.375000 0.375000 0.343750 0.437500 0.375000 0.250000 0.375000 0.406250 0.343750 0.375000
2 4.968750 0.281250 0.406250 0.312500 0.312500 0.281250 0.312500 0.312500 0.281250 0.343750 0.375000 0.312500 0.437500 0.375000 0.250000 0.375000 0.343750 0.375000 0.343750 0.375000 0.375000 0.343750 0.406250 0.343750 0.437500 0.375000 0.343750 0.250000 0.375000 0.406250 0.343750
3 4.875000 0.281250 0.218750 0.312500 0.281250 0.375000 0.343750 0.343750 0.343750 0.375000 0.375000 0.281250 0.312500 0.375000 0.312500 0.375000 0.312500 0.406250 0.343750 0.406250 0.406250 0.250000 0.375000 0.281250 0.343750 0.406250 0.343750 0.406250 0.375000 0.343750 0.375000
4 4.812500 0.375000 0.312500 0.250000 0.343750 0.375000 0.343750 0.343750 0.281250 0.343750 0.406250 0.312500 0.375000 0.375000 0.343750 0.343750 0.343750 0.343750 0.281250 0.343750 0.343750 0.375000 0.375000 0.312500 0.375000 0.343750 0.437500 0.343750 0.375000 0.437500 0.375000
5 4.968750 0.312500 0.281250 0.375000 0.281250 0.312500 0.312500 0.375000 0.312500 0.406250 0.312500 0.281250 0.312500 0.375000 0.281250 0.406250 0.343750 0.375000 0.375000 0.343750 0.343750 0.312500 0.437500 0.281250 0.375000 0.343750 0.312500 0.312500 0.375000 0.343750 0.406250
6 4.906250 0.250000 0.312500 0.312500 0.375000 0.437500 0.281250 0.343750 0.281250 0.375000 0.406250 0.375000 0.312500 0.375000 0.281250 0.375000 0.343750 0.343750 0.343750 0.437500 0.375000 0.375000 0.375000 0.343750 0.375000 0.406250 0.281250 0.343750 0.343750 0.343750 0.375000
7 5.062500 0.312500 0.312500 0.375000 0.250000 0.375000 0.281250 0.312500 0.312500 0.312500 0.312500 0.343750 0.375000 0.375000 0.312500 0.375000 0.312500 0.281250 0.343750 0.375000 0.343750 0.375000 0.375000 0.250000 0.437500 0.406250 0.343750 0.312500 0.375000 0.437500 0.375000
8 4.656250 0.312500 0.312500 0.343750 0.187500 0.343750 0.375000 0.343750 0.312500 0.375000 0.406250 0.312500 0.343750 0.343750 0.312500 0.343750 0.343750 0.406250 0.312500 0.406250 0.437500 0.281250 0.343750 0.312500 0.375000 0.375000 0.343750 0.437500 0.375000 0.375000 0.375000
9 5.000000 0.375000 0.375000 0.343750 0.343750 0.343750 0.281250 0.312500 0.312500 0.406250 0.375000 0.281250 0.406250 0.343750 0.281250 0.343750 0.343750 0.343750 0.312500 0.375000 0.375000 0.218750 0.437500 0.312500 0.375000 0.375000 0.312500 0.281250 0.343750 0.312500 0.375000
10 4.843750 0.281250 0.375000 0.250000 0.312500 0.250000 0.218750 0.375000 0.312500 0.406250 0.468750 0.312500 0.406250 0.343750 0.218750 0.375000 0.312500 0.406250 0.250000 0.343750 0.343750 0.343750 0.375000 0.250000 0.343750 0.312500 0.375000 0.343750 0.406250 0.406250 0.375000
11 5.093750 0.250000 0.343750 0.312500 0.312500 0.406250 0.250000 0.281250 0.218750 0.375000 0.406250 0.343750 0.312500 0.343750 0.343750 0.375000 0.343750 0.375000 0.343750 0.343750 0.312500 0.281250 0.312500 0.312500 0.343750 0.406250 0.281250 0.281250 0.437500 0.343750 0.406250
12 5.000000 0.375000 0.375000 0.312500 0.375000 0.375000 0.375000 0.312500 0.343750 0.406250 0.375000 0.343750 0.375000 0.437500 0.281250 0.312500 0.312500 0.343750 0.375000 0.406250 0.406250 0.375000 0.343750 0.375000 0.375000 0.375000 0.312500 0.406250 0.343750 0.375000 0.375000
13 5.125000 0.312500 0.281250 0.343750 0.312500 0.343750 0.343750 0.406250 0.312500 0.406250 0.343750 0.312500 0.375000 0.375000 0.375000 0.375000 0.312500 0.375000 0.312500 0.343750 0.312500 0.281250 0.375000 0.312500 0.375000 0.375000 0.343750 0.343750 0.375000 0.406250 0.406250
14 4.812500 0.437500 0.250000 0.218750 0.312500 0.375000 0.312500 0.343750 0.312500 0.406250 0.437500 0.250000 0.343750 0.375000 0.250000 0.375000 0.406250 0.343750 0.343750 0.375000 0.437500 0.281250 0.375000 0.375000 0.343750 0.343750 0.281250 0.312500 0.406250 0.406250 0.343750
15 5.031250 0.281250 0.281250 0.312500 0.312500 0.250000 0.312500 0.343750 0.312500 0.343750 0.343750 0.343750 0.375000 0.375000 0.250000 0.406250 0.343750 0.375000 0.312500 0.343750 0.406250 0.312500 0.375000 0.250000 0.375000 0.375000 0.375000 0.312500 0.375000 0.437500 0.406250
16 5.218750 0.062500 0.156250 0.250000 0.218750 0.187500 0.187500 0.375000 0.312500 0.187500 0.093750 0.156250 0.343750 0.250000 0.250000 0.312500 0.187500 0.406250 0.312500 0.218750 0.218750 0.250000 0.218750 0.312500 0.093750 0.312500 0.343750 0.093750 0.187500 0.187500 0.187500
17 5.437500 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.062500 0.000000 0.000000 0.000000 0.093750 0.000000 0.000000 0.000000 0.000000 0.093750 0.187500 0.000000 0.000000 0.000000 0.000000 0.031250 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
18 5.343750 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000


==> data/sa_config3_pit30_CS5_goodputboxes.csv <==
0 4.343750 0.300000 0.322917 0.312500 0.273438 0.234375 0.265625 0.156250 0.250000 0.218750 0.250000 0.234375 0.281250
1 3.843750 0.356250 0.333333 0.312500 0.328125 0.250000 0.171875 0.156250 0.171875 0.218750 0.156250 0.218750 0.218750
2 4.031250 0.375000 0.302083 0.296875 0.328125 0.296875 0.093750 0.218750 0.203125 0.171875 0.187500 0.171875 0.250000
3 3.843750 0.325000 0.312500 0.304688 0.203125 0.281250 0.187500 0.156250 0.171875 0.171875 0.156250 0.125000 0.125000
4 3.781250 0.356250 0.333333 0.359375 0.281250 0.250000 0.187500 0.187500 0.234375 0.203125 0.187500 0.203125 0.109375
5 3.218750 0.343750 0.322917 0.273438 0.257812 0.234375 0.171875 0.187500 0.203125 0.171875 0.250000 0.281250 0.203125
6 3.562500 0.337500 0.270833 0.312500 0.265625 0.203125 0.156250 0.156250 0.156250 0.140625 0.031250 0.187500 0.187500
7 3.562500 0.356250 0.260417 0.304688 0.281250 0.265625 0.203125 0.187500 0.125000 0.140625 0.218750 0.156250 0.234375
8 3.968750 0.362500 0.333333 0.289062 0.257812 0.265625 0.218750 0.125000 0.093750 0.140625 0.187500 0.218750 0.109375
9 3.718750 0.343750 0.312500 0.281250 0.335938 0.265625 0.218750 0.093750 0.218750 0.156250 0.218750 0.171875 0.218750
10 3.625000 0.350000 0.333333 0.250000 0.281250 0.187500 0.156250 0.093750 0.171875 0.156250 0.125000 0.187500 0.203125
11 4.343750 0.312500 0.312500 0.312500 0.234375 0.281250 0.203125 0.156250 0.187500 0.265625 0.250000 0.140625 0.187500
12 3.593750 0.337500 0.312500 0.250000 0.250000 0.250000 0.156250 0.187500 0.187500 0.171875 0.187500 0.171875 0.140625
13 4.156250 0.362500 0.354167 0.296875 0.375000 0.265625 0.234375 0.187500 0.265625 0.171875 0.250000 0.218750 0.250000
14 3.875000 0.343750 0.312500 0.304688 0.234375 0.265625 0.234375 0.187500 0.140625 0.171875 0.093750 0.234375 0.187500
15 3.312500 0.343750 0.312500 0.273438 0.234375 0.265625 0.203125 0.156250 0.125000 0.218750 0.187500 0.093750 0.156250
16 4.375000 0.262500 0.260417 0.226562 0.210938 0.218750 0.109375 0.250000 0.125000 0.140625 0.187500 0.171875 0.156250
17 5.375000 {} 0.010417 0.015625 {} {} {} {} {} {} {} {} {}
18 5.375000 {} {} {} {} {} {} {} {} {} {} {} {}


==> data/sa_config3_pit30_CS5_goodputs.csv <==
0 4.343750 0.218750 0.281250 0.156250 0.343750 0.218750 0.250000 0.343750 0.312500 0.250000 0.343750 0.250000 0.281250 0.218750 0.281250 0.312500 0.187500 0.312500 0.281250 0.281250 0.312500 0.281250 0.312500 0.218750 0.312500 0.312500 0.187500 0.250000 0.281250 0.281250 0.312500
1 3.843750 0.125000 0.250000 0.156250 0.187500 0.218750 0.281250 0.250000 0.343750 0.218750 0.343750 0.375000 0.187500 0.218750 0.312500 0.343750 0.187500 0.312500 0.312500 0.406250 0.312500 0.218750 0.343750 0.218750 0.312500 0.343750 0.156250 0.156250 0.375000 0.312500 0.375000
2 4.031250 0.125000 0.281250 0.218750 0.125000 0.218750 0.281250 0.343750 0.312500 0.187500 0.250000 0.406250 0.218750 0.156250 0.343750 0.343750 0.250000 0.312500 0.281250 0.375000 0.281250 0.281250 0.375000 0.125000 0.343750 0.375000 0.062500 0.187500 0.250000 0.375000 0.375000
3 3.843750 0.187500 0.125000 0.156250 0.218750 0.156250 0.156250 0.281250 0.312500 0.125000 0.281250 0.250000 0.125000 0.125000 0.343750 0.218750 0.218750 0.281250 0.187500 0.312500 0.406250 0.156250 0.281250 0.187500 0.343750 0.343750 0.156250 0.156250 0.250000 0.312500 0.375000
4 3.781250 0.250000 0.062500 0.187500 0.187500 0.187500 0.218750 0.343750 0.312500 0.250000 0.375000 0.375000 0.156250 0.156250 0.312500 0.312500 0.187500 0.375000 0.218750 0.375000 0.343750 0.218750 0.375000 0.218750 0.312500 0.343750 0.187500 0.187500 0.375000 0.343750 0.343750
5 3.218750 0.250000 0.250000 0.187500 0.187500 0.156250 0.187500 0.250000 0.281250 0.312500 0.343750 0.281250 0.156250 0.250000 0.281250 0.281250 0.187500 0.281250 0.281250 0.343750 0.312500 0.156250 0.343750 0.187500 0.343750 0.343750 0.156250 0.250000 0.250000 0.343750 0.343750
6 3.562500 0.187500 0.187500 0.156250 0.125000 0.125000 0.250000 0.312500 0.250000 0.250000 0.281250 0.375000 0.187500 0.125000 0.218750 0.312500 0.187500 0.281250 0.125000 0.375000 0.281250 0.125000 0.312500 0.156250 0.281250 0.312500 0.187500 0.031250 0.375000 0.312500 0.375000
7 3.562500 0.125000 0.281250 0.187500 0.187500 0.156250 0.250000 0.281250 0.281250 0.187500 0.218750 0.312500 0.187500 0.125000 0.312500 0.312500 0.218750 0.375000 0.250000 0.343750 0.250000 0.125000 0.312500 0.125000 0.281250 0.375000 0.218750 0.218750 0.312500 0.375000 0.375000
8 3.968750 0.062500 0.093750 0.125000 0.187500 0.125000 0.218750 0.281250 0.343750 0.250000 0.281250 0.281250 0.125000 0.187500 0.281250 0.250000 0.250000 0.218750 0.281250 0.406250 0.375000 0.125000 0.375000 0.156250 0.375000 0.343750 0.250000 0.187500 0.281250 0.312500 0.375000
9 3.718750 0.281250 0.218750 0.093750 0.218750 0.156250 0.375000 0.281250 0.312500 0.187500 0.312500 0.375000 0.218750 0.156250 0.312500 0.375000 0.218750 0.281250 0.218750 0.375000 0.281250 0.156250 0.343750 0.156250 0.312500 0.343750 0.218750 0.218750 0.281250 0.281250 0.375000
10 3.625000 0.218750 0.156250 0.093750 0.125000 0.250000 0.156250 0.250000 0.312500 0.187500 0.375000 0.343750 0.250000 0.187500 0.281250 0.406250 0.093750 0.281250 0.218750 0.375000 0.218750 0.125000 0.312500 0.062500 0.312500 0.375000 0.187500 0.125000 0.250000 0.312500 0.375000
11 4.343750 0.218750 0.125000 0.156250 0.218750 0.312500 0.218750 0.312500 0.343750 0.156250 0.250000 0.312500 0.250000 0.125000 0.312500 0.218750 0.250000 0.281250 0.187500 0.312500 0.406250 0.156250 0.281250 0.218750 0.343750 0.312500 0.187500 0.250000 0.250000 0.281250 0.375000
12 3.593750 0.187500 0.187500 0.187500 0.156250 0.062500 0.187500 0.125000 0.343750 0.156250 0.312500 0.250000 0.093750 0.187500 0.312500 0.281250 0.187500 0.281250 0.281250 0.312500 0.281250 0.187500 0.312500 0.281250 0.281250 0.406250 0.156250 0.187500 0.312500 0.281250 0.375000
13 4.156250 0.218750 0.281250 0.187500 0.218750 0.218750 0.343750 0.281250 0.343750 0.281250 0.375000 0.406250 0.218750 0.156250 0.343750 0.343750 0.187500 0.312500 0.406250 0.343750 0.312500 0.312500 0.375000 0.125000 0.343750 0.375000 0.250000 0.250000 0.281250 0.343750 0.375000
14 3.875000 0.125000 0.156250 0.187500 0.187500 0.125000 0.156250 0.218750 0.375000 0.218750 0.281250 0.250000 0.218750 0.250000 0.343750 0.281250 0.187500 0.312500 0.250000 0.406250 0.312500 0.156250 0.250000 0.218750 0.281250 0.312500 0.281250 0.093750 0.375000 0.375000 0.375000
15 3.312500 0.093750 0.156250 0.156250 0.250000 0.187500 0.093750 0.250000 0.312500 0.156250 0.281250 0.312500 0.156250 0.031250 0.343750 0.343750 0.187500 0.250000 0.187500 0.343750 0.250000 0.156250 0.343750 0.250000 0.343750 0.343750 0.156250 0.187500 0.343750 0.312500 0.375000
16 4.375000 0.156250 0.218750 0.250000 0.156250 0.062500 0.093750 0.156250 0.312500 0.125000 0.218750 0.250000 0.093750 0.218750 0.281250 0.281250 0.156250 0.343750 0.218750 0.281250 0.281250 0.093750 0.187500 0.218750 0.250000 0.312500 0.062500 0.187500 0.125000 0.218750 0.312500
17 5.375000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.031250 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.062500 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
18 5.375000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000


==> data/sa_config3_pit5_CS20_goodputs.csv <==
0 4.000000 0.187500 0.218750 0.250000 0.281250 0.312500 0.250000 0.312500 0.187500 0.343750 0.343750 0.156250 0.312500 0.312500 0.312500 0.187500 0.250000 0.250000 0.281250 0.281250 0.312500 0.156250 0.375000 0.125000 0.312500 0.312500 0.281250 0.250000 0.343750 0.343750 0.375000
1 3.250000 0.093750 0.281250 0.375000 0.218750 0.250000 0.218750 0.375000 0.187500 0.312500 0.375000 0.218750 0.375000 0.406250 0.375000 0.281250 0.281250 0.375000 0.343750 0.406250 0.406250 0.187500 0.375000 0.093750 0.437500 0.406250 0.406250 0.125000 0.406250 0.343750 0.375000
2 3.656250 0.187500 0.250000 0.312500 0.156250 0.250000 0.250000 0.281250 0.187500 0.343750 0.375000 0.218750 0.437500 0.375000 0.406250 0.343750 0.281250 0.375000 0.281250 0.343750 0.375000 0.156250 0.406250 0.187500 0.468750 0.375000 0.375000 0.156250 0.375000 0.406250 0.343750
3 3.593750 0.156250 0.250000 0.312500 0.156250 0.250000 0.312500 0.343750 0.218750 0.406250 0.406250 0.281250 0.343750 0.343750 0.375000 0.156250 0.250000 0.375000 0.437500 0.406250 0.406250 0.125000 0.406250 0.156250 0.343750 0.406250 0.312500 0.125000 0.375000 0.375000 0.375000
4 4.250000 0.156250 0.312500 0.375000 0.218750 0.375000 0.375000 0.343750 0.218750 0.375000 0.406250 0.312500 0.375000 0.375000 0.312500 0.343750 0.312500 0.312500 0.312500 0.343750 0.375000 0.218750 0.343750 0.250000 0.343750 0.343750 0.375000 0.250000 0.375000 0.406250 0.375000
5 3.968750 0.281250 0.187500 0.250000 0.250000 0.218750 0.218750 0.343750 0.250000 0.312500 0.343750 0.312500 0.312500 0.375000 0.375000 0.281250 0.312500 0.375000 0.375000 0.375000 0.375000 0.156250 0.437500 0.125000 0.406250 0.375000 0.312500 0.156250 0.406250 0.343750 0.406250
6 4.406250 0.187500 0.250000 0.312500 0.218750 0.281250 0.375000 0.375000 0.187500 0.437500 0.375000 0.218750 0.375000 0.406250 0.406250 0.375000 0.343750 0.343750 0.343750 0.406250 0.343750 0.187500 0.375000 0.187500 0.375000 0.375000 0.343750 0.281250 0.312500 0.375000 0.375000
7 3.468750 0.187500 0.125000 0.343750 0.093750 0.312500 0.406250 0.312500 0.156250 0.312500 0.375000 0.312500 0.312500 0.375000 0.375000 0.218750 0.250000 0.312500 0.406250 0.375000 0.375000 0.187500 0.375000 0.187500 0.468750 0.406250 0.343750 0.093750 0.406250 0.406250 0.375000
8 3.750000 0.218750 0.250000 0.312500 0.187500 0.281250 0.250000 0.312500 0.312500 0.375000 0.406250 0.218750 0.375000 0.312500 0.312500 0.281250 0.281250 0.375000 0.406250 0.437500 0.406250 0.062500 0.343750 0.156250 0.375000 0.375000 0.343750 0.125000 0.343750 0.343750 0.375000
9 4.156250 0.250000 0.312500 0.312500 0.250000 0.281250 0.312500 0.250000 0.250000 0.406250 0.406250 0.343750 0.406250 0.406250 0.343750 0.218750 0.281250 0.343750 0.312500 0.375000 0.375000 0.250000 0.437500 0.250000 0.343750 0.343750 0.312500 0.250000 0.375000 0.343750 0.406250
10 3.906250 0.187500 0.187500 0.406250 0.187500 0.375000 0.281250 0.406250 0.312500 0.375000 0.406250 0.218750 0.406250 0.312500 0.375000 0.281250 0.218750 0.406250 0.343750 0.375000 0.343750 0.187500 0.375000 0.218750 0.375000 0.343750 0.406250 0.187500 0.375000 0.375000 0.343750
11 4.093750 0.093750 0.281250 0.250000 0.218750 0.250000 0.281250 0.343750 0.187500 0.375000 0.437500 0.218750 0.312500 0.375000 0.375000 0.250000 0.250000 0.375000 0.343750 0.375000 0.375000 0.187500 0.343750 0.187500 0.375000 0.406250 0.343750 0.218750 0.437500 0.375000 0.406250
12 3.593750 0.187500 0.062500 0.250000 0.218750 0.343750 0.281250 0.281250 0.156250 0.437500 0.375000 0.156250 0.375000 0.437500 0.343750 0.187500 0.312500 0.343750 0.375000 0.375000 0.375000 0.125000 0.281250 0.125000 0.375000 0.375000 0.343750 0.062500 0.343750 0.343750 0.406250
13 3.781250 0.187500 0.187500 0.281250 0.125000 0.375000 0.250000 0.437500 0.156250 0.375000 0.375000 0.281250 0.343750 0.375000 0.375000 0.250000 0.250000 0.375000 0.375000 0.406250 0.343750 0.062500 0.406250 0.093750 0.406250 0.343750 0.281250 0.187500 0.375000 0.406250 0.343750
14 4.531250 0.187500 0.156250 0.437500 0.218750 0.312500 0.312500 0.343750 0.312500 0.375000 0.406250 0.281250 0.343750 0.406250 0.406250 0.343750 0.375000 0.343750 0.281250 0.375000 0.375000 0.312500 0.375000 0.250000 0.343750 0.343750 0.312500 0.187500 0.406250 0.406250 0.406250
15 3.468750 0.093750 0.312500 0.312500 0.250000 0.312500 0.281250 0.375000 0.156250 0.343750 0.343750 0.281250 0.375000 0.375000 0.375000 0.343750 0.250000 0.375000 0.437500 0.343750 0.437500 0.156250 0.375000 0.156250 0.375000 0.375000 0.343750 0.125000 0.375000 0.437500 0.375000
16 4.718750 0.156250 0.125000 0.156250 0.093750 0.218750 0.156250 0.375000 0.281250 0.187500 0.093750 0.187500 0.343750 0.250000 0.343750 0.125000 0.125000 0.406250 0.343750 0.218750 0.218750 0.125000 0.218750 0.218750 0.125000 0.312500 0.312500 0.031250 0.187500 0.187500 0.187500
17 5.437500 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.062500 0.000000 0.000000 0.000000 0.093750 0.000000 0.000000 0.000000 0.000000 0.093750 0.156250 0.000000 0.000000 0.000000 0.000000 0.031250 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000


==> data/sa_config3_pit5_CS5_goodputboxes.csv <==
0 4.062500 0.331250 0.322917 0.328125 0.289062 0.250000 0.281250 0.093750 0.250000 0.250000 0.343750 0.265625 0.281250
1 3.593750 0.381250 0.354167 0.359375 0.375000 0.343750 0.234375 0.281250 0.250000 0.250000 0.125000 0.203125 0.218750
2 3.750000 0.375000 0.385417 0.367188 0.390625 0.312500 0.296875 0.156250 0.328125 0.218750 0.156250 0.203125 0.203125
3 3.406250 0.368750 0.354167 0.382812 0.343750 0.265625 0.250000 0.093750 0.234375 0.218750 0.218750 0.296875 0.250000
4 3.281250 0.375000 0.364583 0.343750 0.359375 0.250000 0.218750 0.093750 0.140625 0.203125 0.125000 0.062500 0.140625
5 3.687500 0.381250 0.364583 0.375000 0.328125 0.265625 0.265625 0.187500 0.234375 0.234375 0.156250 0.187500 0.281250
6 3.625000 0.368750 0.343750 0.343750 0.320312 0.312500 0.234375 0.156250 0.203125 0.187500 0.218750 0.187500 0.234375
7 3.593750 0.387500 0.354167 0.375000 0.335938 0.328125 0.312500 0.156250 0.250000 0.250000 0.187500 0.265625 0.187500
8 3.406250 0.375000 0.375000 0.375000 0.296875 0.250000 0.281250 0.156250 0.218750 0.171875 0.093750 0.109375 0.234375
9 3.781250 0.368750 0.354167 0.367188 0.367188 0.328125 0.250000 0.093750 0.203125 0.281250 0.125000 0.343750 0.296875
10 3.750000 0.375000 0.375000 0.375000 0.343750 0.296875 0.312500 0.125000 0.203125 0.203125 0.156250 0.140625 0.281250
11 3.968750 0.375000 0.385417 0.359375 0.351562 0.281250 0.265625 0.125000 0.250000 0.203125 0.125000 0.187500 0.203125
12 3.375000 0.337500 0.354167 0.312500 0.343750 0.265625 0.250000 0.125000 0.234375 0.187500 0.156250 0.203125 0.203125
13 3.937500 0.381250 0.385417 0.351562 0.382812 0.328125 0.265625 0.062500 0.234375 0.218750 0.125000 0.234375 0.187500
14 3.562500 0.368750 0.364583 0.375000 0.335938 0.359375 0.343750 0.093750 0.234375 0.265625 0.093750 0.203125 0.312500
15 3.437500 0.387500 0.385417 0.343750 0.359375 0.296875 0.218750 0.156250 0.203125 0.234375 0.218750 0.265625 0.218750
16 4.718750 0.287500 0.322917 0.265625 0.226562 0.265625 0.250000 0.156250 0.187500 0.203125 0.093750 0.296875 0.250000
17 5.531250 {} {} 0.015625 {} {} {} {} {} 0.031250 {} {} {}
18 5.312500 {} {} {} {} {} {} {} {} {} {} {} {}


==> data/sa_config3_pit5_CS5_goodputs.csv <==
0 4.062500 0.093750 0.312500 0.281250 0.250000 0.218750 0.312500 0.343750 0.312500 0.312500 0.312500 0.218750 0.281250 0.312500 0.312500 0.312500 0.187500 0.343750 0.281250 0.312500 0.343750 0.187500 0.343750 0.187500 0.343750 0.343750 0.343750 0.312500 0.343750 0.343750 0.281250
1 3.593750 0.281250 0.343750 0.250000 0.125000 0.343750 0.312500 0.343750 0.218750 0.375000 0.343750 0.187500 0.187500 0.343750 0.375000 0.375000 0.343750 0.343750 0.406250 0.406250 0.375000 0.156250 0.375000 0.187500 0.375000 0.343750 0.125000 0.343750 0.375000 0.375000 0.375000
2 3.750000 0.156250 0.312500 0.187500 0.250000 0.375000 0.281250 0.343750 0.156250 0.375000 0.406250 0.250000 0.218750 0.375000 0.375000 0.406250 0.250000 0.375000 0.375000 0.406250 0.375000 0.343750 0.375000 0.156250 0.375000 0.375000 0.156250 0.343750 0.375000 0.375000 0.375000
3 3.406250 0.093750 0.218750 0.281250 0.218750 0.281250 0.281250 0.343750 0.281250 0.343750 0.343750 0.312500 0.218750 0.406250 0.375000 0.375000 0.125000 0.406250 0.343750 0.343750 0.375000 0.250000 0.375000 0.156250 0.375000 0.375000 0.218750 0.281250 0.375000 0.375000 0.406250
4 3.281250 0.093750 0.281250 0.156250 0.125000 0.312500 0.250000 0.312500 0.062500 0.312500 0.406250 0.062500 0.125000 0.343750 0.375000 0.375000 0.156250 0.312500 0.406250 0.375000 0.406250 0.000000 0.343750 0.156250 0.375000 0.375000 0.125000 0.312500 0.375000 0.375000 0.343750
5 3.687500 0.187500 0.281250 0.281250 0.218750 0.187500 0.312500 0.375000 0.156250 0.406250 0.343750 0.218750 0.281250 0.375000 0.375000 0.375000 0.156250 0.375000 0.375000 0.375000 0.375000 0.187500 0.406250 0.156250 0.343750 0.343750 0.156250 0.312500 0.406250 0.375000 0.375000
6 3.625000 0.156250 0.281250 0.250000 0.156250 0.218750 0.250000 0.281250 0.187500 0.343750 0.312500 0.187500 0.218750 0.375000 0.343750 0.406250 0.250000 0.343750 0.406250 0.312500 0.375000 0.125000 0.343750 0.125000 0.375000 0.375000 0.218750 0.312500 0.375000 0.343750 0.375000
7 3.593750 0.156250 0.343750 0.218750 0.218750 0.250000 0.250000 0.343750 0.250000 0.312500 0.375000 0.281250 0.156250 0.375000 0.406250 0.343750 0.281250 0.406250 0.375000 0.343750 0.406250 0.156250 0.406250 0.250000 0.406250 0.375000 0.187500 0.406250 0.375000 0.375000 0.343750
8 3.406250 0.156250 0.312500 0.156250 0.250000 0.156250 0.250000 0.437500 0.125000 0.343750 0.375000 0.093750 0.312500 0.343750 0.312500 0.375000 0.156250 0.375000 0.375000 0.343750 0.312500 0.125000 0.343750 0.093750 0.406250 0.406250 0.093750 0.312500 0.375000 0.375000 0.375000
9 3.781250 0.093750 0.281250 0.250000 0.125000 0.312500 0.375000 0.343750 0.343750 0.343750 0.375000 0.343750 0.343750 0.375000 0.437500 0.375000 0.281250 0.375000 0.406250 0.343750 0.375000 0.125000 0.343750 0.187500 0.343750 0.343750 0.125000 0.375000 0.375000 0.375000 0.375000
10 3.750000 0.125000 0.281250 0.250000 0.218750 0.218750 0.312500 0.375000 0.093750 0.375000 0.375000 0.187500 0.312500 0.406250 0.375000 0.375000 0.187500 0.343750 0.343750 0.406250 0.375000 0.125000 0.406250 0.093750 0.343750 0.375000 0.156250 0.406250 0.406250 0.375000 0.406250
11 3.968750 0.125000 0.281250 0.187500 0.218750 0.312500 0.343750 0.312500 0.156250 0.406250 0.375000 0.218750 0.218750 0.375000 0.375000 0.375000 0.187500 0.375000 0.375000 0.343750 0.375000 0.218750 0.343750 0.062500 0.406250 0.375000 0.125000 0.312500 0.375000 0.375000 0.375000
12 3.375000 0.125000 0.281250 0.156250 0.156250 0.281250 0.281250 0.250000 0.187500 0.343750 0.343750 0.218750 0.250000 0.375000 0.343750 0.375000 0.156250 0.343750 0.250000 0.375000 0.343750 0.187500 0.375000 0.093750 0.343750 0.375000 0.156250 0.343750 0.343750 0.375000 0.312500
13 3.937500 0.062500 0.312500 0.125000 0.187500 0.343750 0.281250 0.312500 0.218750 0.375000 0.406250 0.250000 0.250000 0.375000 0.375000 0.406250 0.281250 0.343750 0.406250 0.406250 0.343750 0.156250 0.375000 0.156250 0.375000 0.375000 0.125000 0.343750 0.375000 0.375000 0.406250
14 3.562500 0.093750 0.281250 0.312500 0.281250 0.281250 0.343750 0.343750 0.156250 0.343750 0.375000 0.250000 0.312500 0.406250 0.406250 0.343750 0.312500 0.375000 0.406250 0.312500 0.406250 0.187500 0.375000 0.187500 0.343750 0.375000 0.093750 0.406250 0.343750 0.375000 0.375000
15 3.437500 0.156250 0.312500 0.093750 0.187500 0.312500 0.281250 0.312500 0.281250 0.375000 0.406250 0.250000 0.343750 0.375000 0.375000 0.406250 0.218750 0.312500 0.375000 0.343750 0.375000 0.093750 0.406250 0.187500 0.375000 0.375000 0.218750 0.250000 0.406250 0.375000 0.375000
16 4.718750 0.156250 0.218750 0.250000 0.187500 0.125000 0.250000 0.156250 0.281250 0.375000 0.281250 0.312500 0.250000 0.250000 0.281250 0.250000 0.281250 0.375000 0.281250 0.250000 0.281250 0.156250 0.281250 0.156250 0.312500 0.312500 0.093750 0.312500 0.250000 0.312500 0.250000
17 5.531250 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.062500 0.000000 0.000000 0.000000 0.000000 0.000000 0.062500 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
18 5.312500 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000


==> data/sa_config7_PIT5-10s5s-asuccesses.csv <==
5 1 85.100000
5 2 76.833333
5 3 67.250000
5 4 65.375000
5 5 60.500000
5 6 27.500000
5 7 25.500000
5 8 25.000000
5 9 25.500000
5 10 25.000000
5 11 24.500000
5 12 26.500000

10 1 85.600000
10 2 77.833333
10 3 69.625000
10 4 66.125000
10 5 62.000000
10 6 26.500000
10 7 24.000000
10 8 24.500000
10 9 25.000000
10 10 25.000000
10 11 24.250000
10 12 26.750000

15 1 87.000000
15 2 80.666667
15 3 71.125000
15 4 68.125000
15 5 67.250000
15 6 36.000000
15 7 34.500000
15 8 33.250000
15 9 32.500000
15 10 29.500000
15 11 30.250000
15 12 33.250000

20 1 90.400000
20 2 86.833333
20 3 79.125000
20 4 77.125000
20 5 75.750000
20 6 56.500000
20 7 50.000000
20 8 47.750000
20 9 46.500000
20 10 46.500000
20 11 47.250000
20 12 49.250000

25 1 90.100000
25 2 86.166667
25 3 77.875000
25 4 76.375000
25 5 73.000000
25 6 52.000000
25 7 49.500000
25 8 47.750000
25 9 47.750000
25 10 47.500000
25 11 46.500000
25 12 47.250000

30 1 96.900000
30 2 94.833333
30 3 92.875000
30 4 92.625000
30 5 91.000000
30 6 84.750000
30 7 85.500000
30 8 83.000000
30 9 83.000000
30 10 84.000000
30 11 83.000000
30 12 83.250000



==> data/sa_config7_PIT5-10s5s-ssuccesses.csv <==
5 1 99.825175
5 2 87.654321
5 3 74.216867
5 4 71.788991
5 5 68.949772
5 6 35.833333
5 7 33.980583
5 8 35.169492
5 9 35.616438
5 10 24.210526
5 11 32.863850
5 12 31.578947

10 1 99.825175
10 2 86.111111
10 3 74.939759
10 4 73.853211
10 5 69.406393
10 6 39.583333
10 7 33.009709
10 8 35.593220
10 9 35.616438
10 10 28.421053
10 11 32.394366
10 12 31.578947

15 1 100.000000
15 2 89.197531
15 3 75.903614
15 4 77.752294
15 5 74.429224
15 6 43.333333
15 7 38.834951
15 8 40.677966
15 9 42.009132
15 10 32.631579
15 11 41.314554
15 12 38.157895

20 1 99.825175
20 2 91.975309
20 3 79.759036
20 4 82.339450
20 5 81.735160
20 6 56.666667
20 7 47.572816
20 8 58.050847
20 9 55.707763
20 10 44.210526
20 11 58.215962
20 12 50.438596

25 1 100.000000
25 2 93.209877
25 3 81.204819
25 4 82.339450
25 5 79.452055
25 6 56.250000
25 7 48.543689
25 8 59.745763
25 9 57.077626
25 10 46.315789
25 11 59.154930
25 12 51.754386

30 1 100.000000
30 2 97.222222
30 3 93.493976
30 4 92.660550
30 5 94.063927
30 6 86.250000
30 7 90.291262
30 8 85.593220
30 9 88.127854
30 10 84.210526
30 11 85.915493
30 12 83.333333



==> data/sa_config7_pit5_acdf.csv <==
0.000000 0.420237 0.435739 0.480660 0.564261 0.556926 0.731289
0.100000 0.442907 0.456409 0.506669 0.606268 0.595766 0.804134
0.200000 0.442907 0.457076 0.507169 0.606601 0.596599 0.805134
0.300000 0.443574 0.457410 0.507836 0.606934 0.597266 0.805634
0.400000 0.443907 0.457576 0.508503 0.607935 0.598266 0.806301
0.500000 0.444407 0.457910 0.508670 0.609102 0.598266 0.806468
0.600000 0.445074 0.458076 0.509670 0.609768 0.599100 0.807135
0.700000 0.445908 0.458243 0.510003 0.609935 0.599267 0.807301
0.800000 0.446574 0.459077 0.510337 0.609935 0.599767 0.807801
0.900000 0.447408 0.459910 0.511337 0.610768 0.600767 0.808801
1.000000 0.448408 0.460410 0.511504 0.611102 0.601100 0.809135
1.100000 0.449408 0.461244 0.511837 0.612269 0.602434 0.810302
1.200000 0.449742 0.461910 0.512171 0.612935 0.602434 0.810635
1.300000 0.451075 0.462577 0.512838 0.612935 0.602934 0.811469
1.400000 0.451742 0.463577 0.512838 0.612935 0.603267 0.811635
1.500000 0.452575 0.464244 0.513338 0.613269 0.603767 0.811969
1.600000 0.453742 0.464411 0.514005 0.613436 0.604267 0.813302
1.700000 0.454076 0.465744 0.514338 0.613936 0.604767 0.813802
1.800000 0.454409 0.466244 0.515172 0.614269 0.605434 0.814302
1.900000 0.455243 0.466911 0.515505 0.615769 0.606268 0.814636
2.000000 0.486748 0.502250 0.552518 0.654442 0.645108 0.857143
2.100000 0.496416 0.509418 0.560353 0.663611 0.655443 0.874646
2.200000 0.496749 0.509418 0.560687 0.664111 0.655443 0.874812
2.300000 0.497083 0.510085 0.561020 0.664111 0.655776 0.874812
2.400000 0.497250 0.510752 0.561187 0.664277 0.656109 0.874812
2.500000 0.497416 0.510752 0.561187 0.664277 0.656276 0.874979
2.600000 0.497750 0.510752 0.561187 0.664611 0.656276 0.875146
2.700000 0.498250 0.510918 0.561187 0.665111 0.656276 0.875313
2.800000 0.498750 0.511252 0.561187 0.665111 0.656276 0.875313
2.900000 0.499083 0.511252 0.561521 0.665278 0.656276 0.875313
3.000000 0.499417 0.511419 0.561521 0.665444 0.656276 0.875479
3.100000 0.499583 0.511419 0.561687 0.665611 0.656443 0.875479
3.200000 0.499750 0.511585 0.561687 0.665778 0.656443 0.875479
3.300000 0.499750 0.512085 0.561687 0.665944 0.656443 0.875479
3.400000 0.500083 0.512085 0.561854 0.666111 0.656443 0.875479
3.500000 0.500083 0.512085 0.562187 0.666111 0.656776 0.875479
3.600000 0.500250 0.512252 0.562187 0.666111 0.656776 0.875479
3.700000 0.500583 0.512419 0.562354 0.666111 0.657276 0.875813
3.800000 0.501084 0.512919 0.562521 0.666278 0.657443 0.876479
3.900000 0.501750 0.513086 0.562854 0.666444 0.657443 0.876813
4.000000 0.513752 0.523421 0.573358 0.674946 0.665611 0.884314
4.100000 0.516753 0.526421 0.575358 0.677446 0.668778 0.887815
4.200000 0.516753 0.526754 0.575358 0.677446 0.668778 0.888148
4.300000 0.516753 0.526921 0.575358 0.677446 0.668778 0.888148
4.400000 0.516919 0.527088 0.575358 0.677613 0.668778 0.888148
4.500000 0.516919 0.527088 0.575358 0.677613 0.668945 0.888148
4.600000 0.516919 0.527088 0.575525 0.677780 0.669112 0.888148
4.700000 0.517086 0.527088 0.575525 0.677780 0.669278 0.888148
4.800000 0.517086 0.527088 0.576025 0.677946 0.669278 0.888148
4.900000 0.517253 0.527088 0.576025 0.678280 0.669612 0.888315
5.000000 0.517420 0.527421 0.576025 0.678446 0.669778 0.888315
5.100000 0.517420 0.527421 0.576025 0.678946 0.669945 0.888315
5.200000 0.517586 0.527421 0.576025 0.678946 0.670278 0.888315
5.300000 0.517753 0.527588 0.576025 0.678946 0.670278 0.888315
5.400000 0.517920 0.527588 0.576025 0.678946 0.670278 0.888315
5.500000 0.517920 0.527588 0.576025 0.678946 0.670278 0.888315
5.600000 0.517920 0.527588 0.576025 0.679113 0.670278 0.888315
5.700000 0.517920 0.527588 0.576025 0.679280 0.670445 0.888481
5.800000 0.518253 0.527588 0.576192 0.679280 0.670778 0.888481
5.900000 0.518586 0.527921 0.576359 0.679447 0.670778 0.888648
6.000000 0.525588 0.534922 0.579693 0.684614 0.675446 0.892982
6.100000 0.528755 0.537423 0.580860 0.686281 0.677946 0.894816
6.200000 0.529255 0.537590 0.580860 0.686281 0.677946 0.894816
6.300000 0.529422 0.537590 0.580860 0.686281 0.678113 0.894816
6.400000 0.529422 0.537590 0.581027 0.686281 0.678113 0.894816
6.500000 0.529422 0.537756 0.581027 0.686281 0.678113 0.894982
6.600000 0.529588 0.537756 0.581194 0.686281 0.678113 0.894982
6.700000 0.529922 0.537923 0.581194 0.686281 0.678113 0.894982
6.800000 0.529922 0.537923 0.581194 0.686614 0.678280 0.894982
6.900000 0.529922 0.538090 0.581194 0.686614 0.678280 0.894982
7.000000 0.529922 0.538090 0.581194 0.686614 0.678280 0.894982
7.100000 0.530088 0.538090 0.581194 0.686614 0.678446 0.895316
7.200000 0.530255 0.538090 0.581360 0.686614 0.678946 0.895316
7.300000 0.530255 0.538256 0.581360 0.686614 0.678946 0.895483
7.400000 0.530255 0.538256 0.581360 0.686781 0.678946 0.895483
7.500000 0.530255 0.538256 0.581360 0.686781 0.678946 0.895649
7.600000 0.530255 0.538256 0.581360 0.686781 0.678946 0.895649
7.700000 0.530255 0.538256 0.581360 0.686781 0.678946 0.895649
7.800000 0.530422 0.538256 0.581360 0.686781 0.678946 0.895649
7.900000 0.530422 0.538423 0.581527 0.686781 0.678946 0.895649
8.000000 0.535256 0.542090 0.585529 0.691115 0.681780 0.897650
8.100000 0.537423 0.543424 0.587029 0.692782 0.682947 0.898816
8.200000 0.537423 0.543424 0.587196 0.692949 0.683114 0.898816
8.300000 0.537423 0.543424 0.587196 0.692949 0.683114 0.898816
8.400000 0.537423 0.543424 0.587196 0.692949 0.683114 0.898816
8.500000 0.537590 0.543424 0.587362 0.692949 0.683114 0.898816
8.600000 0.537923 0.543424 0.587362 0.692949 0.683114 0.898816
8.700000 0.537923 0.543424 0.587362 0.693116 0.683114 0.898816
8.800000 0.537923 0.543424 0.587362 0.693116 0.683114 0.898816
8.900000 0.538090 0.543424 0.587529 0.693116 0.683114 0.898816
9.000000 0.538090 0.543424 0.587529 0.693116 0.683114 0.898816
9.100000 0.538090 0.543424 0.587529 0.693116 0.683281 0.898816
9.200000 0.538256 0.543424 0.587529 0.693282 0.683281 0.898816
9.300000 0.538423 0.543424 0.587529 0.693282 0.683281 0.898816
9.400000 0.538423 0.543424 0.587863 0.693282 0.683447 0.898816
9.500000 0.538423 0.543591 0.587863 0.693282 0.683781 0.898816
9.600000 0.538590 0.543591 0.587863 0.693282 0.683947 0.898816
9.700000 0.538756 0.543591 0.587863 0.693282 0.683947 0.898816
9.800000 0.538756 0.543757 0.587863 0.693449 0.683947 0.898816
9.900000 0.538756 0.543924 0.587863 0.693449 0.683947 0.898983
10.000000 0.538756 0.543924 0.587863 0.693449 0.683947 0.898983
10.100000 0.538756 0.543924 0.587863 0.693449 0.683947 0.898983
10.200000 0.538756 0.543924 0.587863 0.693449 0.683947 0.898983
10.300000 0.538756 0.543924 0.587863 0.693449 0.683947 0.898983
10.400000 0.538756 0.543924 0.587863 0.693449 0.683947 0.898983
10.500000 0.538756 0.543924 0.587863 0.693449 0.683947 0.898983
10.600000 0.538756 0.543924 0.587863 0.693449 0.683947 0.898983
10.700000 0.538756 0.543924 0.587863 0.693449 0.683947 0.898983
10.800000 0.538756 0.543924 0.587863 0.693449 0.683947 0.898983
10.900000 0.538756 0.543924 0.587863 0.693449 0.683947 0.898983
11.000000 0.538756 0.543924 0.587863 0.693449 0.683947 0.898983
11.100000 0.538756 0.543924 0.587863 0.693449 0.683947 0.898983
11.200000 0.538756 0.543924 0.587863 0.693449 0.683947 0.898983
11.300000 0.538756 0.543924 0.587863 0.693449 0.683947 0.898983
11.400000 0.538756 0.543924 0.587863 0.693449 0.683947 0.898983
11.500000 0.538756 0.543924 0.587863 0.693449 0.683947 0.898983
11.600000 0.538756 0.543924 0.587863 0.693449 0.683947 0.898983
11.700000 0.538756 0.543924 0.587863 0.693449 0.683947 0.898983
11.800000 0.538756 0.543924 0.587863 0.693449 0.683947 0.898983
11.900000 0.538756 0.543924 0.587863 0.693449 0.683947 0.898983


==> data/sa_config7_pit5_scdf.csv <==
0.000000 0.437064 0.436193 0.456476 0.483126 0.477865 0.533394
0.100000 0.530482 0.533495 0.572642 0.640620 0.636143 0.792653
0.200000 0.535638 0.538042 0.582044 0.654910 0.654942 0.819065
0.300000 0.535638 0.538042 0.582044 0.654910 0.654942 0.819065
0.400000 0.535638 0.538042 0.582044 0.654910 0.654942 0.819065
0.500000 0.535638 0.538042 0.582044 0.654910 0.654942 0.819065
0.600000 0.535638 0.538042 0.582044 0.654910 0.654942 0.819065
0.700000 0.535638 0.538042 0.582044 0.654910 0.654942 0.819065
0.800000 0.535638 0.538042 0.582044 0.654910 0.654942 0.819065
0.900000 0.535638 0.538042 0.582044 0.654910 0.654942 0.819065
1.000000 0.535638 0.538042 0.582044 0.654910 0.654942 0.819065
1.100000 0.535638 0.538042 0.582044 0.654910 0.654942 0.819065
1.200000 0.535638 0.538042 0.582044 0.654910 0.654942 0.819065
1.300000 0.535638 0.538042 0.582044 0.654910 0.654942 0.819065
1.400000 0.535638 0.538042 0.582044 0.654910 0.654942 0.819065
1.500000 0.535638 0.538042 0.582044 0.654910 0.654942 0.819065
1.600000 0.535638 0.538042 0.582044 0.654910 0.654942 0.819065
1.700000 0.535638 0.538042 0.582044 0.654910 0.654942 0.819065
1.800000 0.535638 0.538042 0.582044 0.654910 0.654942 0.819065
1.900000 0.536852 0.538042 0.582348 0.654910 0.654942 0.819065
2.000000 0.569002 0.576538 0.614195 0.691092 0.691631 0.860656
2.100000 0.581438 0.585935 0.625720 0.705078 0.707095 0.880085
2.200000 0.582954 0.588360 0.627843 0.707814 0.709824 0.886157
2.300000 0.582954 0.588360 0.627843 0.707814 0.709824 0.886157
2.400000 0.582954 0.588360 0.627843 0.707814 0.709824 0.886157
2.500000 0.582954 0.588360 0.627843 0.707814 0.709824 0.886157
2.600000 0.582954 0.588360 0.627843 0.707814 0.709824 0.886157
2.700000 0.582954 0.588360 0.627843 0.707814 0.709824 0.886157
2.800000 0.582954 0.588360 0.627843 0.707814 0.709824 0.886157
2.900000 0.582954 0.588360 0.627843 0.707814 0.709824 0.886157
3.000000 0.582954 0.588360 0.627843 0.707814 0.709824 0.886157
3.100000 0.582954 0.588360 0.627843 0.707814 0.709824 0.886157
3.200000 0.582954 0.588360 0.627843 0.707814 0.709824 0.886157
3.300000 0.582954 0.588360 0.627843 0.707814 0.709824 0.886157
3.400000 0.582954 0.588360 0.627843 0.707814 0.709824 0.886157
3.500000 0.582954 0.588360 0.627843 0.707814 0.709824 0.886157
3.600000 0.582954 0.588360 0.627843 0.707814 0.709824 0.886157
3.700000 0.582954 0.588360 0.627843 0.707814 0.709824 0.886157
3.800000 0.582954 0.588360 0.627843 0.707814 0.709824 0.886157
3.900000 0.582954 0.588360 0.628147 0.707814 0.709824 0.886157
4.000000 0.594783 0.602001 0.637549 0.718455 0.722862 0.897389
4.100000 0.602062 0.607457 0.641189 0.725144 0.727714 0.904675
4.200000 0.603276 0.608669 0.641189 0.725448 0.729533 0.905889
4.300000 0.603276 0.608669 0.641189 0.725448 0.729533 0.905889
4.400000 0.603276 0.608669 0.641189 0.725448 0.729533 0.905889
4.500000 0.603276 0.608669 0.641189 0.725448 0.729533 0.905889
4.600000 0.603276 0.608669 0.641189 0.725448 0.729533 0.905889
4.700000 0.603276 0.608669 0.641189 0.725448 0.729533 0.905889
4.800000 0.603276 0.608669 0.641189 0.725448 0.729533 0.905889
4.900000 0.603276 0.608669 0.641189 0.725448 0.729533 0.905889
5.000000 0.603276 0.608669 0.641189 0.725448 0.729533 0.905889
5.100000 0.603276 0.608669 0.641189 0.725448 0.729533 0.905889
5.200000 0.603276 0.608669 0.641189 0.725448 0.729533 0.905889
5.300000 0.603276 0.608669 0.641189 0.725448 0.729533 0.905889
5.400000 0.603276 0.608669 0.641189 0.725448 0.729533 0.905889
5.500000 0.603276 0.608669 0.641189 0.725448 0.729533 0.905889
5.600000 0.603276 0.608669 0.641189 0.725448 0.729533 0.905889
5.700000 0.603276 0.608669 0.641189 0.725448 0.729533 0.905889
5.800000 0.603276 0.608669 0.641189 0.725448 0.729533 0.905889
5.900000 0.603276 0.608669 0.641189 0.725448 0.729533 0.905889
6.000000 0.611162 0.616247 0.650288 0.733050 0.738933 0.909836
6.100000 0.616318 0.622310 0.656354 0.736090 0.742874 0.914086
6.200000 0.617228 0.622613 0.656961 0.737306 0.743784 0.914390
6.300000 0.617228 0.622613 0.656961 0.737306 0.743784 0.914390
6.400000 0.617228 0.622613 0.656961 0.737306 0.743784 0.914390
6.500000 0.617228 0.622613 0.656961 0.737306 0.743784 0.914390
6.600000 0.617228 0.622613 0.656961 0.737306 0.743784 0.914390
6.700000 0.617228 0.622613 0.656961 0.737306 0.743784 0.914390
6.800000 0.617228 0.622613 0.656961 0.737306 0.743784 0.914390
6.900000 0.617228 0.622613 0.656961 0.737306 0.743784 0.914390
7.000000 0.617228 0.622613 0.656961 0.737306 0.743784 0.914390
7.100000 0.617228 0.622613 0.656961 0.737306 0.743784 0.914390
7.200000 0.617228 0.622613 0.656961 0.737306 0.743784 0.914390
7.300000 0.617228 0.622613 0.656961 0.737306 0.743784 0.914390
7.400000 0.617228 0.622613 0.656961 0.737306 0.743784 0.914390
7.500000 0.617228 0.622613 0.656961 0.737306 0.743784 0.914390
7.600000 0.617228 0.622613 0.656961 0.737306 0.743784 0.914390
7.700000 0.617228 0.622613 0.656961 0.737306 0.743784 0.914390
7.800000 0.617228 0.622613 0.656961 0.737306 0.743784 0.914390
7.900000 0.617228 0.622613 0.657264 0.737306 0.743784 0.914997
8.000000 0.624507 0.630191 0.666970 0.745515 0.748939 0.918944
8.100000 0.628147 0.634435 0.671216 0.748860 0.752274 0.920765
8.200000 0.629057 0.634738 0.672126 0.748860 0.752881 0.920765
8.300000 0.629057 0.634738 0.672126 0.748860 0.752881 0.920765
8.400000 0.629057 0.634738 0.672126 0.748860 0.752881 0.920765
8.500000 0.629057 0.634738 0.672126 0.748860 0.752881 0.920765
8.600000 0.629057 0.634738 0.672126 0.748860 0.752881 0.920765
8.700000 0.629057 0.634738 0.672126 0.748860 0.752881 0.920765
8.800000 0.629057 0.634738 0.672126 0.748860 0.752881 0.920765
8.900000 0.629057 0.634738 0.672126 0.748860 0.752881 0.920765
9.000000 0.629057 0.634738 0.672126 0.748860 0.752881 0.920765
9.100000 0.629057 0.634738 0.672126 0.748860 0.752881 0.920765
9.200000 0.629057 0.634738 0.672126 0.748860 0.752881 0.920765
9.300000 0.629057 0.634738 0.672126 0.748860 0.752881 0.920765
9.400000 0.629057 0.634738 0.672126 0.748860 0.752881 0.920765
9.500000 0.629057 0.634738 0.672126 0.748860 0.752881 0.920765
9.600000 0.629057 0.634738 0.672126 0.748860 0.752881 0.920765
9.700000 0.629057 0.634738 0.672126 0.748860 0.752881 0.920765
9.800000 0.629057 0.634738 0.672126 0.748860 0.752881 0.920765
9.900000 0.629057 0.634738 0.672126 0.748860 0.752881 0.920765
10.000000 0.629057 0.634738 0.672126 0.748860 0.752881 0.920765
10.100000 0.629057 0.634738 0.672126 0.748860 0.752881 0.920765
10.200000 0.629057 0.634738 0.672126 0.748860 0.752881 0.920765
10.300000 0.629057 0.634738 0.672126 0.748860 0.752881 0.920765
10.400000 0.629057 0.634738 0.672126 0.748860 0.752881 0.920765
10.500000 0.629057 0.634738 0.672126 0.748860 0.752881 0.920765
10.600000 0.629057 0.634738 0.672126 0.748860 0.752881 0.920765
10.700000 0.629057 0.634738 0.672126 0.748860 0.752881 0.920765
10.800000 0.629057 0.634738 0.672126 0.748860 0.752881 0.920765
10.900000 0.629057 0.634738 0.672126 0.748860 0.752881 0.920765
11.000000 0.629057 0.634738 0.672126 0.748860 0.752881 0.920765
11.100000 0.629057 0.634738 0.672126 0.748860 0.752881 0.920765
11.200000 0.629057 0.634738 0.672126 0.748860 0.752881 0.920765
11.300000 0.629057 0.634738 0.672126 0.748860 0.752881 0.920765
11.400000 0.629057 0.634738 0.672126 0.748860 0.752881 0.920765
11.500000 0.629057 0.634738 0.672126 0.748860 0.752881 0.920765
11.600000 0.629057 0.634738 0.672126 0.748860 0.752881 0.920765
11.700000 0.629057 0.634738 0.672126 0.748860 0.752881 0.920765
11.800000 0.629057 0.634738 0.672126 0.748860 0.752881 0.920765
11.900000 0.629057 0.634738 0.672126 0.748860 0.752881 0.920765


==> data/sa_config8_PIT5-10s5s-asuccesses.csv <==
5 1 99.700000
5 2 99.500000
5 3 99.000000
5 4 96.875000
5 5 96.500000
5 6 94.500000
5 7 93.000000
5 8 93.500000
5 9 95.750000
5 10 94.000000
5 11 95.500000
5 12 96.500000

10 1 99.300000
10 2 98.333333
10 3 98.500000
10 4 98.375000
10 5 97.250000
10 6 99.000000
10 7 96.000000
10 8 97.750000
10 9 98.000000
10 10 97.000000
10 11 97.750000
10 12 98.750000

15 1 100.000000
15 2 99.833333
15 3 99.875000
15 4 99.875000
15 5 99.500000
15 6 98.750000
15 7 99.500000
15 8 100.000000
15 9 99.000000
15 10 99.000000
15 11 99.000000
15 12 99.500000

20 1 99.900000
20 2 100.000000
20 3 99.750000
20 4 99.875000
20 5 100.000000
20 6 99.500000
20 7 99.500000
20 8 99.750000
20 9 99.750000
20 10 98.500000
20 11 100.000000
20 12 99.750000

25 1 100.000000
25 2 100.000000
25 3 100.000000
25 4 100.000000
25 5 99.750000
25 6 99.750000
25 7 99.500000
25 8 99.750000
25 9 99.500000
25 10 99.500000
25 11 99.750000
25 12 100.000000

30 1 100.000000
30 2 100.000000
30 3 99.875000
30 4 99.875000
30 5 100.000000
30 6 100.000000
30 7 99.500000
30 8 99.750000
30 9 99.750000
30 10 100.000000
30 11 100.000000
30 12 100.000000



==> data/sa_config8_PIT5-10s5s-ssuccesses.csv <==
5 1 99.125874
5 2 96.296296
5 3 96.626506
5 4 94.954128
5 5 95.433790
5 6 93.333333
5 7 89.320388
5 8 91.949153
5 9 90.410959
5 10 83.157895
5 11 85.446009
5 12 85.087719

10 1 99.300699
10 2 97.839506
10 3 98.072289
10 4 97.706422
10 5 97.716895
10 6 96.250000
10 7 97.087379
10 8 98.305085
10 9 96.347032
10 10 97.894737
10 11 95.305164
10 12 97.368421

15 1 100.000000
15 2 100.000000
15 3 99.759036
15 4 99.770642
15 5 100.000000
15 6 99.583333
15 7 99.029126
15 8 98.728814
15 9 98.630137
15 10 96.842105
15 11 98.591549
15 12 98.684211

20 1 100.000000
20 2 99.691358
20 3 99.759036
20 4 100.000000
20 5 100.000000
20 6 100.000000
20 7 100.000000
20 8 99.576271
20 9 99.543379
20 10 100.000000
20 11 100.000000
20 12 99.561404

25 1 100.000000
25 2 100.000000
25 3 100.000000
25 4 99.770642
25 5 100.000000
25 6 99.166667
25 7 100.000000
25 8 100.000000
25 9 100.000000
25 10 100.000000
25 11 100.000000
25 12 100.000000

30 1 100.000000
30 2 100.000000
30 3 100.000000
30 4 99.770642
30 5 99.543379
30 6 100.000000
30 7 99.029126
30 8 99.576271
30 9 99.543379
30 10 100.000000
30 11 99.530516
30 12 100.000000



==> data/sa_config8_pit5_acdf.csv <==
0.000000 0.592599 0.680947 0.742247 0.780260 0.789658 0.796099
0.100000 0.700783 0.785131 0.845282 0.869957 0.879566 0.882294
0.200000 0.704284 0.788131 0.847449 0.872124 0.880567 0.884295
0.300000 0.707118 0.789132 0.848950 0.872791 0.881234 0.885128
0.400000 0.708951 0.789965 0.850784 0.873458 0.882068 0.886129
0.500000 0.711619 0.790798 0.852117 0.874125 0.882402 0.887129
0.600000 0.713786 0.792465 0.853284 0.874625 0.883236 0.888463
0.700000 0.715119 0.793799 0.854118 0.875959 0.883903 0.889630
0.800000 0.716786 0.794799 0.855952 0.875959 0.884737 0.890297
0.900000 0.718786 0.796633 0.856452 0.876459 0.885571 0.891464
1.000000 0.720287 0.797800 0.857953 0.877292 0.886739 0.892131
1.100000 0.722454 0.799800 0.858953 0.877959 0.887406 0.892631
1.200000 0.723621 0.800633 0.859787 0.878793 0.888240 0.893298
1.300000 0.726288 0.802467 0.860453 0.878793 0.889241 0.893965
1.400000 0.727955 0.803134 0.861621 0.879627 0.889908 0.894298
1.500000 0.729122 0.805801 0.862287 0.879960 0.890575 0.894798
1.600000 0.730622 0.807135 0.863288 0.880293 0.891243 0.895632
1.700000 0.732789 0.808468 0.864288 0.880960 0.891576 0.896465
1.800000 0.734289 0.809302 0.864788 0.881460 0.893411 0.897799
1.900000 0.735456 0.810468 0.865622 0.883461 0.894412 0.898466
2.000000 0.817803 0.876979 0.932477 0.943981 0.948957 0.954818
2.100000 0.863477 0.914986 0.960320 0.970490 0.973812 0.975492
2.200000 0.866478 0.915986 0.960820 0.971324 0.974646 0.975492
2.300000 0.867645 0.916986 0.961320 0.971991 0.974812 0.975825
2.400000 0.868145 0.917320 0.961654 0.972157 0.974979 0.975825
2.500000 0.869478 0.917820 0.962154 0.972491 0.975146 0.975992
2.600000 0.869645 0.918653 0.962154 0.972491 0.975813 0.975992
2.700000 0.870312 0.918820 0.962321 0.972491 0.976147 0.975992
2.800000 0.870978 0.919487 0.962487 0.972658 0.976147 0.976159
2.900000 0.872145 0.919820 0.962654 0.972658 0.976147 0.976492
3.000000 0.872812 0.919987 0.963321 0.973158 0.976480 0.976492
3.100000 0.873979 0.920487 0.963821 0.973491 0.976647 0.976659
3.200000 0.874479 0.921154 0.963821 0.973491 0.976981 0.976826
3.300000 0.875646 0.921154 0.963988 0.973491 0.977148 0.977326
3.400000 0.876813 0.921320 0.963988 0.973658 0.977314 0.977326
3.500000 0.877813 0.921487 0.964321 0.973658 0.977314 0.977492
3.600000 0.878980 0.922487 0.964655 0.973658 0.977481 0.977659
3.700000 0.879813 0.922487 0.965155 0.973658 0.977481 0.977659
3.800000 0.880980 0.922820 0.965655 0.974158 0.977815 0.977659
3.900000 0.881980 0.923154 0.965655 0.974491 0.977982 0.977826
4.000000 0.906151 0.945491 0.978159 0.985328 0.986989 0.989496
4.100000 0.926821 0.957993 0.984495 0.989330 0.991493 0.992664
4.200000 0.928321 0.958660 0.984662 0.989830 0.991493 0.992831
4.300000 0.928488 0.958660 0.984828 0.989997 0.991493 0.992998
4.400000 0.928655 0.958826 0.984995 0.990330 0.991493 0.993164
4.500000 0.929155 0.958993 0.984995 0.990330 0.991660 0.993331
4.600000 0.929655 0.959327 0.985162 0.990330 0.991660 0.993331
4.700000 0.929655 0.959493 0.985495 0.990330 0.991660 0.993665
4.800000 0.929822 0.959660 0.985495 0.990497 0.991660 0.993665
4.900000 0.929988 0.959827 0.985495 0.990497 0.991660 0.993665
5.000000 0.930655 0.959827 0.985662 0.990664 0.991827 0.993665
5.100000 0.930988 0.959993 0.985829 0.990664 0.991827 0.993665
5.200000 0.930988 0.959993 0.985829 0.990664 0.991993 0.993665
5.300000 0.931655 0.960327 0.986162 0.990664 0.992160 0.993665
5.400000 0.931989 0.960660 0.986162 0.990664 0.992327 0.993831
5.500000 0.932155 0.960993 0.986162 0.990830 0.992327 0.993831
5.600000 0.932322 0.961327 0.986162 0.990830 0.992327 0.993998
5.700000 0.932655 0.961327 0.986162 0.990830 0.992494 0.994165
5.800000 0.933322 0.961660 0.986162 0.990830 0.992494 0.994165
5.900000 0.933489 0.961994 0.986162 0.990997 0.992494 0.994665
6.000000 0.941490 0.969162 0.989330 0.993998 0.994662 0.996832
6.100000 0.953492 0.975329 0.993164 0.994998 0.995997 0.997833
6.200000 0.954326 0.975996 0.993331 0.995165 0.996163 0.997833
6.300000 0.954326 0.975996 0.993331 0.995165 0.996163 0.997833
6.400000 0.954492 0.976163 0.993331 0.995165 0.996330 0.997833
6.500000 0.954659 0.976163 0.993331 0.995165 0.996330 0.997833
6.600000 0.954992 0.976163 0.993331 0.995165 0.996497 0.997999
6.700000 0.954992 0.976329 0.993331 0.995165 0.996497 0.997999
6.800000 0.954992 0.976329 0.993331 0.995165 0.996497 0.997999
6.900000 0.955159 0.976329 0.993331 0.995165 0.996497 0.997999
7.000000 0.955326 0.976329 0.993331 0.995165 0.996497 0.997999
7.100000 0.955493 0.976329 0.993331 0.995165 0.996997 0.997999
7.200000 0.955493 0.976329 0.993331 0.995165 0.996997 0.997999
7.300000 0.955493 0.976329 0.993331 0.995165 0.996997 0.997999
7.400000 0.955826 0.976496 0.993498 0.995332 0.996997 0.997999
7.500000 0.955993 0.976663 0.993498 0.995332 0.996997 0.997999
7.600000 0.955993 0.976829 0.993498 0.995498 0.996997 0.997999
7.700000 0.955993 0.976829 0.993498 0.995498 0.996997 0.997999
7.800000 0.956159 0.976829 0.993498 0.995498 0.997164 0.997999
7.900000 0.956159 0.976829 0.993498 0.995665 0.997164 0.997999
8.000000 0.960660 0.980663 0.995498 0.996832 0.998666 0.999166
8.100000 0.969495 0.982997 0.996165 0.997833 0.999500 0.999500
8.200000 0.970328 0.983164 0.996499 0.998166 0.999500 0.999500
8.300000 0.970328 0.983164 0.996499 0.998166 0.999500 0.999500
8.400000 0.970495 0.983164 0.996499 0.998166 0.999500 0.999500
8.500000 0.970495 0.983164 0.996499 0.998166 0.999500 0.999500
8.600000 0.970495 0.983164 0.996499 0.998166 0.999500 0.999500
8.700000 0.970495 0.983164 0.996499 0.998166 0.999500 0.999500
8.800000 0.970662 0.983164 0.996499 0.998166 0.999500 0.999500
8.900000 0.970662 0.983164 0.996499 0.998166 0.999500 0.999500
9.000000 0.970662 0.983164 0.996499 0.998166 0.999500 0.999500
9.100000 0.970662 0.983164 0.996499 0.998166 0.999500 0.999500
9.200000 0.970662 0.983164 0.996499 0.998166 0.999500 0.999500
9.300000 0.970662 0.983164 0.996499 0.998166 0.999500 0.999500
9.400000 0.970662 0.983164 0.996499 0.998166 0.999500 0.999500
9.500000 0.970828 0.983164 0.996499 0.998166 0.999500 0.999500
9.600000 0.970828 0.983164 0.996499 0.998166 0.999500 0.999500
9.700000 0.970828 0.983164 0.996499 0.998166 0.999500 0.999500
9.800000 0.970828 0.983164 0.996499 0.998166 0.999500 0.999500
9.900000 0.970828 0.983164 0.996499 0.998166 0.999500 0.999500
10.000000 0.970828 0.983164 0.996499 0.998166 0.999500 0.999500
10.100000 0.970828 0.983164 0.996499 0.998166 0.999500 0.999500
10.200000 0.970828 0.983164 0.996499 0.998166 0.999500 0.999500
10.300000 0.970828 0.983164 0.996499 0.998166 0.999500 0.999500
10.400000 0.970828 0.983164 0.996499 0.998166 0.999500 0.999500
10.500000 0.970828 0.983164 0.996499 0.998166 0.999500 0.999500
10.600000 0.970828 0.983164 0.996499 0.998166 0.999500 0.999500
10.700000 0.970828 0.983164 0.996499 0.998166 0.999500 0.999500
10.800000 0.970828 0.983164 0.996499 0.998166 0.999500 0.999500
10.900000 0.970828 0.983164 0.996499 0.998166 0.999500 0.999500
11.000000 0.970828 0.983164 0.996499 0.998166 0.999500 0.999500
11.100000 0.970828 0.983164 0.996499 0.998166 0.999500 0.999500
11.200000 0.970828 0.983164 0.996499 0.998166 0.999500 0.999500
11.300000 0.970828 0.983164 0.996499 0.998166 0.999500 0.999500
11.400000 0.970828 0.983164 0.996499 0.998166 0.999500 0.999500
11.500000 0.970828 0.983164 0.996499 0.998166 0.999500 0.999500
11.600000 0.970828 0.983164 0.996499 0.998166 0.999500 0.999500
11.700000 0.970828 0.983164 0.996499 0.998166 0.999500 0.999500
11.800000 0.970828 0.983164 0.996499 0.998166 0.999500 0.999500
11.900000 0.970828 0.983164 0.996499 0.998166 0.999500 0.999500


==> data/sa_config8_pit5_scdf.csv <==
0.000000 0.498936 0.536104 0.559903 0.564624 0.575243 0.566232
0.100000 0.690975 0.783070 0.821353 0.844660 0.863471 0.859654
0.200000 0.706776 0.801881 0.844101 0.871966 0.893507 0.891179
0.300000 0.706776 0.801881 0.844101 0.871966 0.893507 0.891179
0.400000 0.706776 0.801881 0.844101 0.871966 0.893507 0.891179
0.500000 0.706776 0.801881 0.844101 0.871966 0.893507 0.891179
0.600000 0.706776 0.801881 0.844101 0.871966 0.893507 0.891179
0.700000 0.706776 0.801881 0.844101 0.871966 0.893507 0.891179
0.800000 0.706776 0.801881 0.844101 0.871966 0.893507 0.891179
0.900000 0.706776 0.801881 0.844101 0.871966 0.893507 0.891179
1.000000 0.706776 0.801881 0.844101 0.871966 0.893507 0.891179
1.100000 0.706776 0.801881 0.844101 0.871966 0.893507 0.891179
1.200000 0.706776 0.801881 0.844101 0.871966 0.893507 0.891179
1.300000 0.706776 0.801881 0.844101 0.871966 0.893507 0.891179
1.400000 0.706776 0.801881 0.844101 0.871966 0.893507 0.891179
1.500000 0.706776 0.801881 0.844101 0.871966 0.893507 0.891179
1.600000 0.706776 0.801881 0.844101 0.871966 0.893507 0.891179
1.700000 0.706776 0.801881 0.844101 0.871966 0.893507 0.891179
1.800000 0.706776 0.801881 0.844101 0.871966 0.893507 0.891179
1.900000 0.706776 0.802791 0.844101 0.871966 0.893507 0.891482
2.000000 0.770283 0.863167 0.898696 0.924757 0.938107 0.935132
2.100000 0.828016 0.905643 0.932059 0.955704 0.966323 0.959988
2.200000 0.837435 0.917779 0.942069 0.963289 0.971784 0.970900
2.300000 0.837435 0.917779 0.942069 0.963289 0.971784 0.970900
2.400000 0.837435 0.917779 0.942069 0.963289 0.971784 0.970900
2.500000 0.837435 0.917779 0.942069 0.963289 0.971784 0.970900
2.600000 0.837435 0.917779 0.942069 0.963289 0.971784 0.970900
2.700000 0.837435 0.917779 0.942069 0.963289 0.971784 0.970900
2.800000 0.837435 0.917779 0.942069 0.963289 0.971784 0.970900
2.900000 0.837435 0.917779 0.942069 0.963289 0.971784 0.970900
3.000000 0.837435 0.917779 0.942069 0.963289 0.971784 0.970900
3.100000 0.837435 0.917779 0.942069 0.963289 0.971784 0.970900
3.200000 0.837435 0.917779 0.942069 0.963289 0.971784 0.970900
3.300000 0.837435 0.917779 0.942069 0.963289 0.971784 0.970900
3.400000 0.837435 0.917779 0.942069 0.963289 0.971784 0.970900
3.500000 0.837435 0.917779 0.942069 0.963289 0.971784 0.970900
3.600000 0.837435 0.917779 0.942069 0.963289 0.971784 0.970900
3.700000 0.837435 0.917779 0.942069 0.963289 0.971784 0.970900
3.800000 0.837435 0.917779 0.942069 0.963289 0.971784 0.970900
3.900000 0.837435 0.917779 0.942069 0.963289 0.972087 0.971203
4.000000 0.857794 0.937803 0.962087 0.977245 0.983617 0.981206
4.100000 0.887268 0.949636 0.973916 0.985740 0.990291 0.986360
4.200000 0.893953 0.953883 0.977252 0.989078 0.992415 0.987875
4.300000 0.893953 0.953883 0.977252 0.989078 0.992415 0.987875
4.400000 0.893953 0.953883 0.977252 0.989078 0.992415 0.987875
4.500000 0.893953 0.953883 0.977252 0.989078 0.992415 0.987875
4.600000 0.893953 0.953883 0.977252 0.989078 0.992415 0.987875
4.700000 0.893953 0.953883 0.977252 0.989078 0.992415 0.987875
4.800000 0.893953 0.953883 0.977252 0.989078 0.992415 0.987875
4.900000 0.893953 0.953883 0.977252 0.989078 0.992415 0.987875
5.000000 0.893953 0.953883 0.977252 0.989078 0.992415 0.987875
5.100000 0.893953 0.953883 0.977252 0.989078 0.992415 0.987875
5.200000 0.893953 0.953883 0.977252 0.989078 0.992415 0.987875
5.300000 0.893953 0.953883 0.977252 0.989078 0.992415 0.987875
5.400000 0.893953 0.953883 0.977252 0.989078 0.992415 0.987875
5.500000 0.893953 0.953883 0.977252 0.989078 0.992415 0.987875
5.600000 0.893953 0.953883 0.977252 0.989078 0.992415 0.987875
5.700000 0.893953 0.953883 0.977252 0.989078 0.992415 0.987875
5.800000 0.893953 0.953883 0.977252 0.989078 0.992415 0.987875
5.900000 0.893953 0.953883 0.977252 0.989078 0.992415 0.987875
6.000000 0.903373 0.962075 0.984228 0.995752 0.996359 0.993331
6.100000 0.915831 0.968143 0.989384 0.996966 0.998786 0.995150
6.200000 0.918262 0.969660 0.990294 0.997269 0.998786 0.995453
6.300000 0.918262 0.969660 0.990294 0.997269 0.998786 0.995453
6.400000 0.918262 0.969660 0.990294 0.997269 0.998786 0.995453
6.500000 0.918262 0.969660 0.990294 0.997269 0.998786 0.995453
6.600000 0.918262 0.969660 0.990294 0.997269 0.998786 0.995453
6.700000 0.918262 0.969660 0.990294 0.997269 0.998786 0.995453
6.800000 0.918262 0.969660 0.990294 0.997269 0.998786 0.995453
6.900000 0.918262 0.969660 0.990294 0.997269 0.998786 0.995453
7.000000 0.918262 0.969660 0.990294 0.997269 0.998786 0.995453
7.100000 0.918262 0.969660 0.990294 0.997269 0.998786 0.995453
7.200000 0.918262 0.969660 0.990294 0.997269 0.998786 0.995453
7.300000 0.918262 0.969660 0.990294 0.997269 0.998786 0.995453
7.400000 0.918262 0.969660 0.990294 0.997269 0.998786 0.995453
7.500000 0.918262 0.969660 0.990294 0.997269 0.998786 0.995453
7.600000 0.918262 0.969660 0.990294 0.997269 0.998786 0.995453
7.700000 0.918262 0.969660 0.990294 0.997269 0.998786 0.995453
7.800000 0.918262 0.969660 0.990294 0.997269 0.998786 0.995453
7.900000 0.918262 0.969660 0.990294 0.997269 0.999090 0.995453
8.000000 0.925858 0.974211 0.993024 0.997573 1.000303 0.997878
8.100000 0.935886 0.976942 0.994237 0.998483 1.000303 0.998181
8.200000 0.938620 0.978155 0.995147 0.999697 1.000303 0.998484
8.300000 0.938620 0.978155 0.995147 0.999697 1.000303 0.998484
8.400000 0.938620 0.978155 0.995147 0.999697 1.000303 0.998484
8.500000 0.938620 0.978155 0.995147 0.999697 1.000303 0.998484
8.600000 0.938620 0.978155 0.995147 0.999697 1.000303 0.998484
8.700000 0.938620 0.978155 0.995147 0.999697 1.000303 0.998484
8.800000 0.938620 0.978155 0.995147 0.999697 1.000303 0.998484
8.900000 0.938620 0.978155 0.995147 0.999697 1.000303 0.998484
9.000000 0.938620 0.978155 0.995147 0.999697 1.000303 0.998484
9.100000 0.938620 0.978155 0.995147 0.999697 1.000303 0.998484
9.200000 0.938620 0.978155 0.995147 0.999697 1.000303 0.998484
9.300000 0.938620 0.978155 0.995147 0.999697 1.000303 0.998484
9.400000 0.938620 0.978155 0.995147 0.999697 1.000303 0.998484
9.500000 0.938620 0.978155 0.995147 0.999697 1.000303 0.998484
9.600000 0.938620 0.978155 0.995147 0.999697 1.000303 0.998484
9.700000 0.938620 0.978155 0.995147 0.999697 1.000303 0.998484
9.800000 0.938620 0.978155 0.995147 0.999697 1.000303 0.998484
9.900000 0.938620 0.978155 0.995147 0.999697 1.000303 0.998484
10.000000 0.938620 0.978155 0.995147 0.999697 1.000303 0.998484
10.100000 0.938620 0.978155 0.995147 0.999697 1.000303 0.998484
10.200000 0.938620 0.978155 0.995147 0.999697 1.000303 0.998484
10.300000 0.938620 0.978155 0.995147 0.999697 1.000303 0.998484
10.400000 0.938620 0.978155 0.995147 0.999697 1.000303 0.998484
10.500000 0.938620 0.978155 0.995147 0.999697 1.000303 0.998484
10.600000 0.938620 0.978155 0.995147 0.999697 1.000303 0.998484
10.700000 0.938620 0.978155 0.995147 0.999697 1.000303 0.998484
10.800000 0.938620 0.978155 0.995147 0.999697 1.000303 0.998484
10.900000 0.938620 0.978155 0.995147 0.999697 1.000303 0.998484
11.000000 0.938620 0.978155 0.995147 0.999697 1.000303 0.998484
11.100000 0.938620 0.978155 0.995147 0.999697 1.000303 0.998484
11.200000 0.938620 0.978155 0.995147 0.999697 1.000303 0.998484
11.300000 0.938620 0.978155 0.995147 0.999697 1.000303 0.998484
11.400000 0.938620 0.978155 0.995147 0.999697 1.000303 0.998484
11.500000 0.938620 0.978155 0.995147 0.999697 1.000303 0.998484
11.600000 0.938620 0.978155 0.995147 0.999697 1.000303 0.998484
11.700000 0.938620 0.978155 0.995147 0.999697 1.000303 0.998484
11.800000 0.938620 0.978155 0.995147 0.999697 1.000303 0.998484
11.900000 0.938620 0.978155 0.995147 0.999697 1.000303 0.998484


==> data/sa_config9_PIT5-10s5s-asuccesses.csv <==
5 1 99.900000
5 2 99.666667
5 3 99.375000
5 4 98.750000
5 5 98.000000
5 6 98.750000
5 7 94.000000
5 8 99.000000
5 9 98.000000
5 10 97.500000
5 11 99.500000
5 12 98.500000

10 1 100.000000
10 2 100.000000
10 3 99.625000
10 4 100.000000
10 5 99.250000
10 6 100.000000
10 7 99.000000
10 8 99.750000
10 9 99.000000
10 10 98.500000
10 11 99.250000
10 12 98.750000

15 1 100.000000
15 2 100.000000
15 3 100.000000
15 4 100.000000
15 5 100.000000
15 6 99.750000
15 7 99.500000
15 8 100.000000
15 9 99.750000
15 10 99.000000
15 11 99.750000
15 12 99.500000

20 1 99.900000
20 2 99.833333
20 3 100.000000
20 4 99.750000
20 5 100.000000
20 6 99.250000
20 7 100.000000
20 8 99.750000
20 9 100.000000
20 10 100.000000
20 11 99.750000
20 12 100.000000

25 1 99.800000
25 2 100.000000
25 3 100.000000
25 4 100.000000
25 5 100.000000
25 6 100.000000
25 7 99.500000
25 8 100.000000
25 9 100.000000
25 10 100.000000
25 11 100.000000
25 12 99.750000

30 1 99.900000
30 2 99.833333
30 3 100.000000
30 4 99.875000
30 5 99.500000
30 6 99.750000
30 7 100.000000
30 8 100.000000
30 9 99.750000
30 10 100.000000
30 11 99.750000
30 12 100.000000



==> data/sa_config9_PIT5-10s5s-ssuccesses.csv <==
5 1 100.000000
5 2 99.356913
5 3 99.767981
5 4 98.947368
5 5 98.007968
5 6 96.956522
5 7 93.877551
5 8 94.805195
5 9 94.786730
5 10 97.500000
5 11 95.794393
5 12 96.226415

10 1 100.000000
10 2 100.000000
10 3 100.000000
10 4 99.528302
10 5 99.052133
10 6 98.148148
10 7 99.038462
10 8 99.586777
10 9 100.000000
10 10 100.000000
10 11 97.890295
10 12 98.095238

15 1 100.000000
15 2 100.000000
15 3 100.000000
15 4 100.000000
15 5 100.000000
15 6 99.539171
15 7 100.000000
15 8 100.000000
15 9 99.523810
15 10 100.000000
15 11 100.000000
15 12 100.000000

20 1 100.000000
20 2 100.000000
20 3 100.000000
20 4 100.000000
20 5 100.000000
20 6 100.000000
20 7 98.148148
20 8 99.585062
20 9 99.516908
20 10 99.180328
20 11 99.095023
20 12 99.534884

25 1 100.000000
25 2 99.696049
25 3 99.774775
25 4 100.000000
25 5 100.000000
25 6 99.541284
25 7 100.000000
25 8 99.570815
25 9 100.000000
25 10 100.000000
25 11 100.000000
25 12 100.000000

30 1 100.000000
30 2 100.000000
30 3 99.758454
30 4 100.000000
30 5 99.543379
30 6 99.559471
30 7 97.247706
30 8 100.000000
30 9 100.000000
30 10 100.000000
30 11 100.000000
30 12 100.000000



==> data/sa_config9_pit5_acdf.csv <==
0.000000 0.669112 0.771129 0.800800 0.802368 0.817272 0.795432
0.100000 0.772295 0.857643 0.890148 0.885590 0.892798 0.881961
0.200000 0.774296 0.858810 0.891315 0.886925 0.894131 0.882794
0.300000 0.776129 0.859977 0.892815 0.887258 0.894632 0.884128
0.400000 0.777630 0.860310 0.893816 0.888259 0.895298 0.884962
0.500000 0.779297 0.861310 0.894649 0.889260 0.896132 0.885795
0.600000 0.779797 0.862144 0.895983 0.890260 0.897633 0.886962
0.700000 0.781964 0.862644 0.896816 0.891428 0.898299 0.888296
0.800000 0.783131 0.864811 0.898150 0.892762 0.899300 0.889130
0.900000 0.784797 0.866144 0.899150 0.893095 0.900634 0.890463
1.000000 0.786131 0.867478 0.899650 0.894263 0.900967 0.892131
1.100000 0.788298 0.868645 0.899817 0.895597 0.901467 0.892964
1.200000 0.791132 0.869145 0.899817 0.896598 0.902634 0.894131
1.300000 0.793299 0.869312 0.900150 0.897265 0.903301 0.895465
1.400000 0.794632 0.870145 0.901150 0.897932 0.904635 0.896132
1.500000 0.796299 0.871145 0.901984 0.898766 0.906302 0.897466
1.600000 0.797633 0.872979 0.903484 0.900600 0.906802 0.898466
1.700000 0.799633 0.874146 0.904317 0.902101 0.908469 0.899466
1.800000 0.800800 0.874479 0.904984 0.902769 0.909470 0.900634
1.900000 0.803134 0.875979 0.906151 0.903936 0.911304 0.902301
2.000000 0.875479 0.938656 0.955159 0.954970 0.958153 0.951150
2.100000 0.910985 0.962494 0.974829 0.974650 0.975659 0.971324
2.200000 0.911819 0.962994 0.975163 0.975150 0.975992 0.971991
2.300000 0.912152 0.963661 0.975496 0.975317 0.976325 0.971991
2.400000 0.912819 0.963994 0.975663 0.975484 0.976826 0.971991
2.500000 0.913486 0.964994 0.975996 0.975817 0.976826 0.972324
2.600000 0.914152 0.965161 0.976329 0.975817 0.976992 0.972991
2.700000 0.914986 0.965161 0.976329 0.975984 0.977659 0.973658
2.800000 0.915319 0.965328 0.976829 0.976484 0.977659 0.973825
2.900000 0.915653 0.965828 0.977163 0.976651 0.977826 0.974491
3.000000 0.916819 0.965994 0.977330 0.976651 0.978159 0.974825
3.100000 0.917486 0.966161 0.977330 0.976651 0.978326 0.975158
3.200000 0.918320 0.966328 0.977496 0.977151 0.978826 0.975158
3.300000 0.918986 0.966494 0.977996 0.977485 0.979493 0.975325
3.400000 0.919820 0.966494 0.978330 0.977652 0.979827 0.975492
3.500000 0.920487 0.967161 0.978663 0.977652 0.980327 0.975825
3.600000 0.920653 0.967161 0.978663 0.977652 0.980327 0.975992
3.700000 0.921320 0.967661 0.978830 0.977652 0.980994 0.976492
3.800000 0.921987 0.967828 0.978996 0.978152 0.981160 0.976826
3.900000 0.922987 0.968161 0.978996 0.978486 0.981160 0.977659
4.000000 0.945324 0.977996 0.988998 0.988492 0.990163 0.987496
4.100000 0.958326 0.982497 0.993832 0.992495 0.993331 0.992331
4.200000 0.959827 0.982830 0.993999 0.992495 0.993665 0.992331
4.300000 0.959993 0.982830 0.993999 0.992495 0.993665 0.992331
4.400000 0.960160 0.982830 0.993999 0.992495 0.993665 0.992331
4.500000 0.960493 0.982997 0.993999 0.992662 0.993831 0.992497
4.600000 0.960827 0.983497 0.993999 0.992662 0.993831 0.992664
4.700000 0.960993 0.983664 0.994166 0.992662 0.993831 0.992664
4.800000 0.961160 0.983664 0.994166 0.992662 0.994165 0.992664
4.900000 0.961494 0.983831 0.994332 0.992829 0.994165 0.992664
5.000000 0.961660 0.983997 0.994332 0.992995 0.994165 0.992664
5.100000 0.961660 0.983997 0.994332 0.993162 0.994165 0.992664
5.200000 0.961827 0.984164 0.994499 0.993162 0.994165 0.992664
5.300000 0.962160 0.984497 0.994666 0.993329 0.994498 0.992831
5.400000 0.962494 0.984497 0.994666 0.993329 0.994498 0.992998
5.500000 0.962494 0.984664 0.994666 0.993329 0.994498 0.992998
5.600000 0.962994 0.984664 0.994666 0.993496 0.994498 0.993164
5.700000 0.962994 0.984831 0.994666 0.993662 0.994665 0.993164
5.800000 0.963327 0.984831 0.994832 0.993662 0.994665 0.993164
5.900000 0.963994 0.985164 0.994832 0.993829 0.994665 0.993164
6.000000 0.972495 0.988998 0.996999 0.996331 0.997332 0.995832
6.100000 0.979330 0.991332 0.998666 0.997832 0.998666 0.997499
6.200000 0.979830 0.991832 0.998666 0.997832 0.998666 0.997666
6.300000 0.979830 0.991832 0.998666 0.997832 0.998666 0.997666
6.400000 0.980163 0.991832 0.998666 0.997832 0.998666 0.997666
6.500000 0.980163 0.991832 0.998666 0.997832 0.998666 0.997666
6.600000 0.980163 0.991832 0.998666 0.997832 0.998666 0.997666
6.700000 0.980330 0.991832 0.998666 0.997832 0.998666 0.997833
6.800000 0.980497 0.991999 0.998666 0.997832 0.998666 0.997833
6.900000 0.980497 0.991999 0.998666 0.997832 0.998666 0.997833
7.000000 0.980497 0.991999 0.998666 0.997832 0.998666 0.997833
7.100000 0.980497 0.991999 0.998666 0.997832 0.998666 0.997833
7.200000 0.980497 0.991999 0.998666 0.997832 0.998666 0.997833
7.300000 0.980497 0.991999 0.998666 0.997832 0.998833 0.997833
7.400000 0.980497 0.991999 0.998666 0.997832 0.998833 0.997833
7.500000 0.980497 0.991999 0.998666 0.997832 0.998833 0.997833
7.600000 0.980497 0.991999 0.998666 0.997832 0.998833 0.997833
7.700000 0.980663 0.991999 0.998666 0.997832 0.998833 0.997833
7.800000 0.980663 0.991999 0.998666 0.997832 0.998833 0.997833
7.900000 0.980997 0.991999 0.998666 0.997832 0.998833 0.997833
8.000000 0.984664 0.994832 0.998666 0.998499 0.999333 0.998666
8.100000 0.987998 0.995999 0.998833 0.999166 0.999667 0.999000
8.200000 0.988498 0.995999 0.998833 0.999166 0.999667 0.999000
8.300000 0.988498 0.995999 0.998833 0.999166 0.999667 0.999000
8.400000 0.988498 0.995999 0.998833 0.999166 0.999667 0.999000
8.500000 0.988498 0.995999 0.998833 0.999166 0.999667 0.999000
8.600000 0.988498 0.995999 0.998833 0.999166 0.999667 0.999000
8.700000 0.988498 0.995999 0.998833 0.999166 0.999667 0.999000
8.800000 0.988498 0.995999 0.998833 0.999166 0.999667 0.999000
8.900000 0.988498 0.995999 0.998833 0.999166 0.999667 0.999000
9.000000 0.988498 0.995999 0.998833 0.999166 0.999667 0.999000
9.100000 0.988498 0.995999 0.998833 0.999166 0.999667 0.999000
9.200000 0.988498 0.995999 0.998833 0.999166 0.999667 0.999000
9.300000 0.988665 0.995999 0.998833 0.999166 0.999667 0.999000
9.400000 0.988665 0.996166 0.998833 0.999166 0.999667 0.999000
9.500000 0.988665 0.996166 0.998833 0.999166 0.999667 0.999000
9.600000 0.988831 0.996166 0.998833 0.999166 0.999667 0.999000
9.700000 0.988831 0.996166 0.998833 0.999166 0.999667 0.999000
9.800000 0.988831 0.996166 0.998833 0.999166 0.999667 0.999000
9.900000 0.988831 0.996166 0.998833 0.999166 0.999667 0.999000
10.000000 0.988831 0.996166 0.998833 0.999166 0.999667 0.999000
10.100000 0.988831 0.996166 0.998833 0.999166 0.999667 0.999000
10.200000 0.988831 0.996166 0.998833 0.999166 0.999667 0.999000
10.300000 0.988831 0.996166 0.998833 0.999166 0.999667 0.999000
10.400000 0.988831 0.996166 0.998833 0.999166 0.999667 0.999000
10.500000 0.988831 0.996166 0.998833 0.999166 0.999667 0.999000
10.600000 0.988831 0.996166 0.998833 0.999166 0.999667 0.999000
10.700000 0.988831 0.996166 0.998833 0.999166 0.999667 0.999000
10.800000 0.988831 0.996166 0.998833 0.999166 0.999667 0.999000
10.900000 0.988831 0.996166 0.998833 0.999166 0.999667 0.999000
11.000000 0.988831 0.996166 0.998833 0.999166 0.999667 0.999000
11.100000 0.988831 0.996166 0.998833 0.999166 0.999667 0.999000
11.200000 0.988831 0.996166 0.998833 0.999166 0.999667 0.999000
11.300000 0.988831 0.996166 0.998833 0.999166 0.999667 0.999000
11.400000 0.988831 0.996166 0.998833 0.999166 0.999667 0.999000
11.500000 0.988831 0.996166 0.998833 0.999166 0.999667 0.999000
11.600000 0.988831 0.996166 0.998833 0.999166 0.999667 0.999000
11.700000 0.988831 0.996166 0.998833 0.999166 0.999667 0.999000
11.800000 0.988831 0.996166 0.998833 0.999166 0.999667 0.999000
11.900000 0.988831 0.996166 0.998833 0.999166 0.999667 0.999000


==> data/sa_config9_pit5_scdf.csv <==
0.000000 0.546723 0.564888 0.565929 0.574720 0.576456 0.573204
0.100000 0.780036 0.856580 0.872386 0.869354 0.871966 0.870567
0.200000 0.794903 0.873863 0.896332 0.894513 0.898968 0.900879
0.300000 0.794903 0.873863 0.896332 0.894513 0.898968 0.900879
0.400000 0.794903 0.873863 0.896332 0.894513 0.898968 0.900879
0.500000 0.794903 0.873863 0.896332 0.894513 0.898968 0.900879
0.600000 0.794903 0.873863 0.896332 0.894513 0.898968 0.900879
0.700000 0.794903 0.873863 0.896332 0.894513 0.898968 0.900879
0.800000 0.794903 0.873863 0.896332 0.894513 0.898968 0.900879
0.900000 0.794903 0.873863 0.896332 0.894513 0.898968 0.900879
1.000000 0.794903 0.873863 0.896332 0.894513 0.898968 0.900879
1.100000 0.794903 0.873863 0.896332 0.894513 0.898968 0.900879
1.200000 0.794903 0.873863 0.896332 0.894513 0.898968 0.900879
1.300000 0.794903 0.873863 0.896332 0.894513 0.898968 0.900879
1.400000 0.794903 0.873863 0.896332 0.894513 0.898968 0.900879
1.500000 0.794903 0.873863 0.896332 0.894513 0.898968 0.900879
1.600000 0.794903 0.873863 0.896332 0.894513 0.898968 0.900879
1.700000 0.794903 0.873863 0.896332 0.894513 0.898968 0.900879
1.800000 0.794903 0.873863 0.896332 0.894513 0.898968 0.900879
1.900000 0.795813 0.873863 0.896332 0.894513 0.898968 0.900879
2.000000 0.842233 0.910552 0.930282 0.928160 0.937803 0.932707
2.100000 0.897755 0.946634 0.962716 0.959382 0.964806 0.964535
2.200000 0.912015 0.953305 0.967566 0.965747 0.973604 0.970900
2.300000 0.912015 0.953305 0.967566 0.965747 0.973604 0.970900
2.400000 0.912015 0.953305 0.967566 0.965747 0.973604 0.970900
2.500000 0.912015 0.953305 0.967566 0.965747 0.973604 0.970900
2.600000 0.912015 0.953305 0.967566 0.965747 0.973604 0.970900
2.700000 0.912015 0.953305 0.967566 0.965747 0.973604 0.970900
2.800000 0.912015 0.953305 0.967566 0.965747 0.973604 0.970900
2.900000 0.912015 0.953305 0.967566 0.965747 0.973604 0.970900
3.000000 0.912015 0.953305 0.967566 0.965747 0.973604 0.970900
3.100000 0.912015 0.953305 0.967566 0.965747 0.973604 0.970900
3.200000 0.912015 0.953305 0.967566 0.965747 0.973604 0.970900
3.300000 0.912015 0.953305 0.967566 0.965747 0.973604 0.970900
3.400000 0.912015 0.953305 0.967566 0.965747 0.973604 0.970900
3.500000 0.912015 0.953305 0.967566 0.965747 0.973604 0.970900
3.600000 0.912015 0.953305 0.967566 0.965747 0.973604 0.970900
3.700000 0.912015 0.953305 0.967566 0.965747 0.973604 0.970900
3.800000 0.912015 0.953305 0.967566 0.965747 0.973604 0.970900
3.900000 0.912318 0.953305 0.967566 0.965747 0.973604 0.970900
4.000000 0.930218 0.963614 0.978781 0.975750 0.981189 0.980297
4.100000 0.949333 0.977562 0.988481 0.986056 0.989381 0.987875
4.200000 0.956614 0.979988 0.990603 0.988178 0.991201 0.989391
4.300000 0.956614 0.979988 0.990603 0.988178 0.991201 0.989391
4.400000 0.956614 0.979988 0.990603 0.988178 0.991201 0.989391
4.500000 0.956614 0.979988 0.990603 0.988178 0.991201 0.989391
4.600000 0.956614 0.979988 0.990603 0.988178 0.991201 0.989391
4.700000 0.956614 0.979988 0.990603 0.988178 0.991201 0.989391
4.800000 0.956614 0.979988 0.990603 0.988178 0.991201 0.989391
4.900000 0.956614 0.979988 0.990603 0.988178 0.991201 0.989391
5.000000 0.956614 0.979988 0.990603 0.988178 0.991201 0.989391
5.100000 0.956614 0.979988 0.990603 0.988178 0.991201 0.989391
5.200000 0.956614 0.979988 0.990603 0.988178 0.991201 0.989391
5.300000 0.956614 0.979988 0.990603 0.988178 0.991201 0.989391
5.400000 0.956614 0.979988 0.990603 0.988178 0.991201 0.989391
5.500000 0.956614 0.979988 0.990603 0.988178 0.991201 0.989391
5.600000 0.956614 0.979988 0.990603 0.988178 0.991201 0.989391
5.700000 0.956614 0.979988 0.990603 0.988178 0.991201 0.989391
5.800000 0.956614 0.979988 0.990603 0.988178 0.991201 0.989391
5.900000 0.956614 0.979988 0.990603 0.988178 0.991201 0.989391
6.000000 0.962075 0.984536 0.993028 0.991513 0.994539 0.991816
6.100000 0.969053 0.989691 0.996666 0.995150 0.996056 0.993938
6.200000 0.971481 0.990904 0.996969 0.995756 0.996663 0.995756
6.300000 0.971481 0.990904 0.996969 0.995756 0.996663 0.995756
6.400000 0.971481 0.990904 0.996969 0.995756 0.996663 0.995756
6.500000 0.971481 0.990904 0.996969 0.995756 0.996663 0.995756
6.600000 0.971481 0.990904 0.996969 0.995756 0.996663 0.995756
6.700000 0.971481 0.990904 0.996969 0.995756 0.996663 0.995756
6.800000 0.971481 0.990904 0.996969 0.995756 0.996663 0.995756
6.900000 0.971481 0.990904 0.996969 0.995756 0.996663 0.995756
7.000000 0.971481 0.990904 0.996969 0.995756 0.996663 0.995756
7.100000 0.971481 0.990904 0.996969 0.995756 0.996663 0.995756
7.200000 0.971481 0.990904 0.996969 0.995756 0.996663 0.995756
7.300000 0.971481 0.990904 0.996969 0.995756 0.996663 0.995756
7.400000 0.971481 0.990904 0.996969 0.995756 0.996663 0.995756
7.500000 0.971481 0.990904 0.996969 0.995756 0.996663 0.995756
7.600000 0.971481 0.990904 0.996969 0.995756 0.996663 0.995756
7.700000 0.971481 0.990904 0.996969 0.995756 0.996663 0.995756
7.800000 0.971481 0.990904 0.996969 0.995756 0.996663 0.995756
7.900000 0.971481 0.990904 0.996969 0.995756 0.996663 0.995756
8.000000 0.974515 0.992420 0.998788 0.997272 0.998786 0.997575
8.100000 0.979066 0.994239 0.999394 0.997575 1.000000 0.998181
8.200000 0.980279 0.994845 0.999697 0.997878 1.000000 0.998484
8.300000 0.980279 0.994845 0.999697 0.997878 1.000000 0.998484
8.400000 0.980279 0.994845 0.999697 0.997878 1.000000 0.998484
8.500000 0.980279 0.994845 0.999697 0.997878 1.000000 0.998484
8.600000 0.980279 0.994845 0.999697 0.997878 1.000000 0.998484
8.700000 0.980279 0.994845 0.999697 0.997878 1.000000 0.998484
8.800000 0.980279 0.994845 0.999697 0.997878 1.000000 0.998484
8.900000 0.980279 0.994845 0.999697 0.997878 1.000000 0.998484
9.000000 0.980279 0.994845 0.999697 0.997878 1.000000 0.998484
9.100000 0.980279 0.994845 0.999697 0.997878 1.000000 0.998484
9.200000 0.980279 0.994845 0.999697 0.997878 1.000000 0.998484
9.300000 0.980279 0.994845 0.999697 0.997878 1.000000 0.998484
9.400000 0.980279 0.994845 0.999697 0.997878 1.000000 0.998484
9.500000 0.980279 0.994845 0.999697 0.997878 1.000000 0.998484
9.600000 0.980279 0.994845 0.999697 0.997878 1.000000 0.998484
9.700000 0.980279 0.994845 0.999697 0.997878 1.000000 0.998484
9.800000 0.980279 0.994845 0.999697 0.997878 1.000000 0.998484
9.900000 0.980279 0.994845 0.999697 0.997878 1.000000 0.998484
10.000000 0.980279 0.994845 0.999697 0.997878 1.000000 0.998484
10.100000 0.980279 0.994845 0.999697 0.997878 1.000000 0.998484
10.200000 0.980279 0.994845 0.999697 0.997878 1.000000 0.998484
10.300000 0.980279 0.994845 0.999697 0.997878 1.000000 0.998484
10.400000 0.980279 0.994845 0.999697 0.997878 1.000000 0.998484
10.500000 0.980279 0.994845 0.999697 0.997878 1.000000 0.998484
10.600000 0.980279 0.994845 0.999697 0.997878 1.000000 0.998484
10.700000 0.980279 0.994845 0.999697 0.997878 1.000000 0.998484
10.800000 0.980279 0.994845 0.999697 0.997878 1.000000 0.998484
10.900000 0.980279 0.994845 0.999697 0.997878 1.000000 0.998484
11.000000 0.980279 0.994845 0.999697 0.997878 1.000000 0.998484
11.100000 0.980279 0.994845 0.999697 0.997878 1.000000 0.998484
11.200000 0.980279 0.994845 0.999697 0.997878 1.000000 0.998484
11.300000 0.980279 0.994845 0.999697 0.997878 1.000000 0.998484
11.400000 0.980279 0.994845 0.999697 0.997878 1.000000 0.998484
11.500000 0.980279 0.994845 0.999697 0.997878 1.000000 0.998484
11.600000 0.980279 0.994845 0.999697 0.997878 1.000000 0.998484
11.700000 0.980279 0.994845 0.999697 0.997878 1.000000 0.998484
11.800000 0.980279 0.994845 0.999697 0.997878 1.000000 0.998484
11.900000 0.980279 0.994845 0.999697 0.997878 1.000000 0.998484

